Diverse Large-Scale ITS Dataset Created from Continuous Learning for Real-Time Vehicle Detection

In traffic engineering, vehicle detectors are trained on limited datasets resulting in poor accuracy when deployed in real world applications. Annotating large-scale high quality datasets is challenging. Typically, these datasets have limited diversity; they do not reflect the real-world operating environment. There is a need for a large-scale, cloud based positive and negative mining (PNM) process and a large-scale learning and evaluation system for the application of traffic event detection. The proposed positive and negative mining process addresses the quality of crowd sourced ground truth data through machine learning review and human feedback mechanisms. The proposed learning and evaluation system uses a distributed cloud computing framework to handle data-scaling issues associated with large numbers of samples and a high-dimensional feature space. The system is trained using AdaBoost on $1,000,000$ Haar-like features extracted from $70,000$ annotated video frames. The trained real-time vehicle detector achieves an accuracy of at least $95\%$ for $1/2$ and about $78\%$ for $19/20$ of the time when tested on approximately $7,500,000$ video frames. At the end of 2015, the dataset is expect to have over one billion annotated video frames.

==> data/ieee_t_its_2014_sample_size_ratio.csv <==
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_73_27.bin,73,27,testing,345.000000,6798.000000,386.000000,11434.000000,62.12%,6
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_77_23.bin,77,23,testing,177.000000,6962.000000,184.000000,11632.000000,62.30%,6
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_81_19.bin,81,19,testing,280.000000,6855.000000,296.000000,11516.000000,62.26%,6
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_85_15.bin,85,15,testing,272.000000,6859.000000,289.000000,11519.000000,62.26%,6
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_88_12.bin,88,12,testing,1.000000,7127.000000,2.000000,11803.000000,62.35%,6
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_92_8.bin,92,8,testing,4139.000000,2985.000000,7098.000000,4703.000000,46.72%,4
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_96_4.bin,96,4,testing,7120.000000,0.000000,11797.000000,0.000000,37.64%,4
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_8_192.bin,8,192,testing,5.000000,7203.000000,6.000000,11695.000000,61.88%,3
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_15_185.bin,15,185,testing,1.000000,7200.000000,0.000000,11708.000000,61.92%,5
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_23_177.bin,23,177,testing,0.000000,7193.000000,0.000000,11716.000000,61.96%,9
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_31_169.bin,31,169,testing,121.000000,7064.000000,100.000000,11624.000000,62.11%,8
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_38_162.bin,38,162,testing,125.000000,7053.000000,108.000000,11623.000000,62.13%,7
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_46_154.bin,46,154,testing,61.000000,7109.000000,50.000000,11689.000000,62.14%,11
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_54_146.bin,54,146,testing,1.000000,7161.000000,0.000000,11747.000000,62.13%,10
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_62_138.bin,62,138,testing,97.000000,7057.000000,69.000000,11686.000000,62.31%,11
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_69_131.bin,69,131,testing,121.000000,7026.000000,99.000000,11663.000000,62.32%,9
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_77_123.bin,77,123,testing,133.000000,7006.000000,124.000000,11646.000000,62.29%,11
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_85_115.bin,85,115,testing,165.000000,6966.000000,170.000000,11608.000000,62.26%,10
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_92_108.bin,92,108,testing,35.000000,7089.000000,39.000000,11746.000000,62.30%,14
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_100_100.bin,100,100,testing,13.000000,7103.000000,20.000000,11773.000000,62.33%,11
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_108_92.bin,108,92,testing,0.000000,7108.000000,0.000000,11785.000000,62.38%,13
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_115_85.bin,115,85,testing,0.000000,7101.000000,0.000000,11778.000000,62.39%,10
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_123_77.bin,123,77,testing,0.000000,7093.000000,0.000000,11770.000000,62.40%,11
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_131_69.bin,131,69,testing,3.000000,7082.000000,4.000000,11758.000000,62.40%,11
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_138_62.bin,138,62,testing,3.000000,7075.000000,4.000000,11751.000000,62.41%,10
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_146_54.bin,146,54,testing,1.000000,7069.000000,1.000000,11746.000000,62.43%,10
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_154_46.bin,154,46,testing,35.000000,7027.000000,40.000000,11699.000000,62.41%,11
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_162_38.bin,162,38,testing,1.000000,7053.000000,0.000000,11731.000000,62.45%,9
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_169_31.bin,169,31,testing,1.000000,7046.000000,0.000000,11724.000000,62.46%,10
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_177_23.bin,177,23,testing,57.000000,6982.000000,52.000000,11664.000000,62.50%,9
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_185_15.bin,185,15,testing,3284.000000,3747.000000,4659.000000,7049.000000,55.14%,7
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_192_8.bin,192,8,testing,3300.000000,3724.000000,5436.000000,6265.000000,51.08%,6
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_12_288.bin,12,288,testing,0.000000,7204.000000,0.000000,11605.000000,61.70%,6
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_23_277.bin,23,277,testing,0.000000,7193.000000,0.000000,11616.000000,61.76%,10
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_35_265.bin,35,265,testing,0.000000,7181.000000,0.000000,11628.000000,61.82%,12
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_46_254.bin,46,254,testing,0.000000,7170.000000,0.000000,11639.000000,61.88%,13
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_58_242.bin,58,242,testing,0.000000,7158.000000,0.000000,11651.000000,61.94%,15
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_69_231.bin,69,231,testing,150.000000,6997.000000,155.000000,11507.000000,61.98%,14
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_81_219.bin,81,219,testing,3.000000,7132.000000,4.000000,11670.000000,62.06%,13
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_92_208.bin,92,208,testing,0.000000,7124.000000,0.000000,11685.000000,62.12%,16
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_104_196.bin,104,196,testing,166.000000,6946.000000,171.000000,11526.000000,62.16%,16
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_115_185.bin,115,185,testing,0.000000,7101.000000,0.000000,11708.000000,62.25%,14
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_127_173.bin,127,173,testing,11.000000,7078.000000,14.000000,11706.000000,62.29%,16
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_138_162.bin,138,162,testing,96.000000,6982.000000,73.000000,11658.000000,62.49%,17
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_150_150.bin,150,150,testing,96.000000,6970.000000,74.000000,11669.000000,62.55%,18
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_162_138.bin,162,138,testing,17.000000,7037.000000,18.000000,11713.000000,62.44%,16
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_173_127.bin,173,127,testing,0.000000,7043.000000,0.000000,11720.000000,62.46%,15
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_185_115.bin,185,115,testing,13.000000,7018.000000,20.000000,11688.000000,62.44%,17
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_196_104.bin,196,104,testing,47.000000,6973.000000,41.000000,11656.000000,62.53%,18
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_208_92.bin,208,92,testing,0.000000,7008.000000,0.000000,11685.000000,62.51%,13
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_219_81.bin,219,81,testing,54.000000,6943.000000,42.000000,11632.000000,62.59%,15
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_231_69.bin,231,69,testing,3.000000,6982.000000,4.000000,11658.000000,62.54%,16
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_242_58.bin,242,58,testing,54.000000,6920.000000,42.000000,11609.000000,62.62%,14
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_254_46.bin,254,46,testing,23.000000,6939.000000,23.000000,11616.000000,62.57%,13
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_265_35.bin,265,35,testing,134.000000,6817.000000,130.000000,11498.000000,62.61%,13
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_277_23.bin,277,23,testing,955.000000,5984.000000,1202.000000,10414.000000,61.27%,10
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_288_12.bin,288,12,testing,3402.000000,3526.000000,4914.000000,6691.000000,54.46%,7
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_15_385.bin,15,385,testing,1.000000,7200.000000,0.000000,11508.000000,61.52%,7
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_31_369.bin,31,369,testing,1.000000,7184.000000,1.000000,11523.000000,61.60%,12
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_46_354.bin,46,354,testing,0.000000,7170.000000,0.000000,11539.000000,61.68%,11
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_62_338.bin,62,338,testing,0.000000,7154.000000,0.000000,11555.000000,61.76%,17
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_77_323.bin,77,323,testing,0.000000,7139.000000,0.000000,11570.000000,61.84%,17
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_92_308.bin,92,308,testing,0.000000,7124.000000,0.000000,11585.000000,61.92%,17
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_108_292.bin,108,292,testing,1.000000,7107.000000,0.000000,11601.000000,62.01%,21
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_123_277.bin,123,277,testing,3.000000,7090.000000,3.000000,11613.000000,62.09%,20
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_138_262.bin,138,262,testing,1.000000,7077.000000,0.000000,11631.000000,62.17%,19
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_154_246.bin,154,246,testing,14.000000,7048.000000,16.000000,11631.000000,62.24%,19
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_169_231.bin,169,231,testing,9.000000,7038.000000,12.000000,11650.000000,62.32%,22
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_185_215.bin,185,215,testing,3.000000,7028.000000,5.000000,11673.000000,62.41%,21
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_200_200.bin,200,200,testing,27.000000,6989.000000,31.000000,11662.000000,62.48%,22
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_215_185.bin,215,185,testing,9.000000,6992.000000,12.000000,11666.000000,62.50%,19
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_231_169.bin,231,169,testing,0.000000,6985.000000,0.000000,11662.000000,62.54%,20
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_246_154.bin,246,154,testing,54.000000,6916.000000,42.000000,11605.000000,62.63%,20
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_262_138.bin,262,138,testing,0.000000,6954.000000,0.000000,11631.000000,62.58%,18
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_277_123.bin,277,123,testing,11.000000,6928.000000,13.000000,11603.000000,62.59%,20
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_292_108.bin,292,108,testing,156.000000,6768.000000,121.000000,11480.000000,62.81%,17
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_308_92.bin,308,92,testing,0.000000,6908.000000,0.000000,11585.000000,62.65%,16
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_323_77.bin,323,77,testing,3.000000,6890.000000,5.000000,11565.000000,62.66%,14
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_338_62.bin,338,62,testing,307.000000,6571.000000,337.000000,11218.000000,62.52%,13
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_354_46.bin,354,46,testing,71.000000,6791.000000,64.000000,11475.000000,62.75%,13
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_369_31.bin,369,31,testing,22.000000,6825.000000,33.000000,11491.000000,62.67%,12
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_385_15.bin,385,15,testing,2652.000000,4179.000000,3621.000000,7887.000000,57.47%,8
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_19_481.bin,19,481,testing,125.000000,7072.000000,103.000000,11309.000000,61.44%,9
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_38_462.bin,38,462,testing,0.000000,7178.000000,0.000000,11431.000000,61.43%,11
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_58_442.bin,58,442,testing,1.000000,7157.000000,1.000000,11450.000000,61.53%,15
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_77_423.bin,77,423,testing,0.000000,7139.000000,0.000000,11470.000000,61.64%,18
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_96_404.bin,96,404,testing,1.000000,7119.000000,0.000000,11489.000000,61.74%,23
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_115_385.bin,115,385,testing,0.000000,7101.000000,0.000000,11508.000000,61.84%,21
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_135_365.bin,135,365,testing,1.000000,7080.000000,0.000000,11528.000000,61.95%,24
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_154_346.bin,154,346,testing,0.000000,7062.000000,0.000000,11547.000000,62.05%,20
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_173_327.bin,173,327,testing,0.000000,7043.000000,0.000000,11566.000000,62.15%,25
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_192_308.bin,192,308,testing,29.000000,6995.000000,37.000000,11548.000000,62.21%,25
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_212_288.bin,212,288,testing,22.000000,6982.000000,23.000000,11582.000000,62.36%,25
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_231_269.bin,231,269,testing,0.000000,6985.000000,0.000000,11624.000000,62.46%,22
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_250_250.bin,250,250,testing,51.000000,6915.000000,42.000000,11601.000000,62.61%,25
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_269_231.bin,269,231,testing,43.000000,6904.000000,39.000000,11585.000000,62.61%,22
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_288_212.bin,288,212,testing,105.000000,6823.000000,89.000000,11516.000000,62.70%,24
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_308_192.bin,308,192,testing,1.000000,6907.000000,2.000000,11583.000000,62.64%,25
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_327_173.bin,327,173,testing,9.000000,6880.000000,12.000000,11554.000000,62.66%,25
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_346_154.bin,346,154,testing,94.000000,6776.000000,74.000000,11473.000000,62.81%,20
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_365_135.bin,365,135,testing,40.000000,6811.000000,39.000000,11489.000000,62.73%,21
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_385_115.bin,385,115,testing,27.000000,6804.000000,37.000000,11471.000000,62.70%,20
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_404_96.bin,404,96,testing,1.000000,6811.000000,1.000000,11488.000000,62.78%,20
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_423_77.bin,423,77,testing,349.000000,6444.000000,413.000000,11057.000000,62.45%,16
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_442_58.bin,442,58,testing,221.000000,6553.000000,240.000000,11211.000000,62.73%,15
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_462_38.bin,462,38,testing,747.000000,6007.000000,910.000000,10521.000000,61.96%,12
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_481_19.bin,481,19,testing,3442.000000,3293.000000,5170.000000,6242.000000,53.36%,11
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_23_577.bin,23,577,testing,1.000000,7192.000000,1.000000,11315.000000,61.14%,12
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_46_554.bin,46,554,testing,0.000000,7170.000000,0.000000,11339.000000,61.26%,14
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_69_531.bin,69,531,testing,1.000000,7146.000000,1.000000,11361.000000,61.39%,20
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_92_508.bin,92,508,testing,3.000000,7121.000000,4.000000,11381.000000,61.51%,19
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_115_485.bin,115,485,testing,1.000000,7100.000000,1.000000,11407.000000,61.63%,19
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_138_462.bin,138,462,testing,3.000000,7075.000000,4.000000,11427.000000,61.75%,25
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_162_438.bin,162,438,testing,8.000000,7046.000000,11.000000,11444.000000,61.87%,27
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_185_415.bin,185,415,testing,0.000000,7031.000000,0.000000,11478.000000,62.01%,28
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_208_392.bin,208,392,testing,9.000000,6999.000000,5.000000,11496.000000,62.16%,27
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_231_369.bin,231,369,testing,3.000000,6982.000000,2.000000,11522.000000,62.27%,29
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_254_346.bin,254,346,testing,13.000000,6949.000000,14.000000,11533.000000,62.38%,30
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_277_323.bin,277,323,testing,2.000000,6937.000000,5.000000,11565.000000,62.49%,27
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_300_300.bin,300,300,testing,3.000000,6913.000000,4.000000,11589.000000,62.63%,26
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_323_277.bin,323,277,testing,6.000000,6887.000000,14.000000,11556.000000,62.62%,25
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_346_254.bin,346,254,testing,1.000000,6869.000000,0.000000,11547.000000,62.70%,26
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_369_231.bin,369,231,testing,13.000000,6834.000000,14.000000,11510.000000,62.72%,25
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_392_208.bin,392,208,testing,94.000000,6730.000000,74.000000,11427.000000,62.87%,24
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_415_185.bin,415,185,testing,116.000000,6685.000000,100.000000,11378.000000,62.88%,27
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_438_162.bin,438,162,testing,1.000000,6777.000000,7.000000,11448.000000,62.79%,25
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_462_138.bin,462,138,testing,115.000000,6639.000000,96.000000,11335.000000,62.96%,22
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_485_115.bin,485,115,testing,1.000000,6730.000000,7.000000,11401.000000,62.86%,21
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_508_92.bin,508,92,testing,0.000000,6708.000000,0.000000,11385.000000,62.92%,21
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_531_69.bin,531,69,testing,94.000000,6591.000000,76.000000,11286.000000,63.06%,18
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_554_46.bin,554,46,testing,915.000000,5747.000000,1162.000000,10177.000000,61.62%,16
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_577_23.bin,577,23,testing,125.000000,6514.000000,98.000000,11218.000000,63.17%,12
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_27_673.bin,27,673,testing,0.000000,7189.000000,0.000000,11220.000000,60.95%,14
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_54_646.bin,54,646,testing,0.000000,7162.000000,0.000000,11247.000000,61.10%,19
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_81_619.bin,81,619,testing,1.000000,7134.000000,0.000000,11274.000000,61.25%,20
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_108_592.bin,108,592,testing,1.000000,7107.000000,0.000000,11301.000000,61.39%,25
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_135_565.bin,135,565,testing,3.000000,7078.000000,5.000000,11323.000000,61.52%,26
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_162_538.bin,162,538,testing,1.000000,7053.000000,0.000000,11355.000000,61.69%,26
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_188_512.bin,188,512,testing,1.000000,7027.000000,1.000000,11380.000000,61.82%,27
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_215_485.bin,215,485,testing,5.000000,6996.000000,6.000000,11402.000000,61.96%,29
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_242_458.bin,242,458,testing,1.000000,6973.000000,0.000000,11435.000000,62.12%,32
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_269_431.bin,269,431,testing,27.000000,6920.000000,36.000000,11426.000000,62.21%,30
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_296_404.bin,296,404,testing,1.000000,6919.000000,1.000000,11488.000000,62.41%,29
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_323_377.bin,323,377,testing,24.000000,6869.000000,27.000000,11489.000000,62.54%,33
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_350_350.bin,350,350,testing,0.000000,6866.000000,0.000000,11543.000000,62.70%,25
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_377_323.bin,377,323,testing,0.000000,6839.000000,0.000000,11516.000000,62.74%,36
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_404_296.bin,404,296,testing,17.000000,6795.000000,18.000000,11471.000000,62.77%,29
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_431_269.bin,431,269,testing,13.000000,6772.000000,14.000000,11448.000000,62.81%,32
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_458_242.bin,458,242,testing,1.000000,6757.000000,4.000000,11431.000000,62.84%,28
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_485_215.bin,485,215,testing,1.000000,6730.000000,7.000000,11401.000000,62.86%,23
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_512_188.bin,512,188,testing,0.000000,6704.000000,0.000000,11381.000000,62.93%,27
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_538_162.bin,538,162,testing,14.000000,6664.000000,16.000000,11339.000000,62.96%,26
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_565_135.bin,565,135,testing,23.000000,6628.000000,32.000000,11296.000000,62.96%,24
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_592_108.bin,592,108,testing,77.000000,6547.000000,78.000000,11223.000000,63.04%,20
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_619_81.bin,619,81,testing,122.000000,6475.000000,104.000000,11170.000000,63.19%,21
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_646_54.bin,646,54,testing,3.000000,6567.000000,5.000000,11242.000000,63.11%,16
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_673_27.bin,673,27,testing,138.000000,6405.000000,154.000000,11066.000000,63.07%,13
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_31_769.bin,31,769,testing,1.000000,7184.000000,0.000000,11124.000000,60.76%,15
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_62_738.bin,62,738,testing,0.000000,7154.000000,0.000000,11155.000000,60.93%,22
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_92_708.bin,92,708,testing,1.000000,7123.000000,0.000000,11185.000000,61.10%,26
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_123_677.bin,123,677,testing,0.000000,7093.000000,0.000000,11216.000000,61.26%,28
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_154_646.bin,154,646,testing,0.000000,7062.000000,0.000000,11247.000000,61.43%,32
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_185_615.bin,185,615,testing,0.000000,7031.000000,0.000000,11278.000000,61.60%,33
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_215_585.bin,215,585,testing,0.000000,7001.000000,0.000000,11308.000000,61.76%,30
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_246_554.bin,246,554,testing,0.000000,6970.000000,0.000000,11339.000000,61.93%,34
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_277_523.bin,277,523,testing,3.000000,6936.000000,2.000000,11368.000000,62.11%,28
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_308_492.bin,308,492,testing,1.000000,6907.000000,1.000000,11400.000000,62.27%,30
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_338_462.bin,338,462,testing,6.000000,6872.000000,8.000000,11423.000000,62.42%,32
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_369_431.bin,369,431,testing,23.000000,6824.000000,23.000000,11439.000000,62.60%,29
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_400_400.bin,400,400,testing,92.000000,6724.000000,68.000000,11425.000000,62.90%,34
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_431_369.bin,431,369,testing,9.000000,6776.000000,12.000000,11450.000000,62.80%,35
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_462_338.bin,462,338,testing,10.000000,6744.000000,14.000000,11417.000000,62.84%,38
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_492_308.bin,492,308,testing,10.000000,6714.000000,13.000000,11388.000000,62.89%,31
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_523_277.bin,523,277,testing,41.000000,6652.000000,51.000000,11319.000000,62.89%,34
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_554_246.bin,554,246,testing,27.000000,6635.000000,31.000000,11308.000000,62.97%,31
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_585_215.bin,585,215,testing,114.000000,6517.000000,99.000000,11209.000000,63.12%,27
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_615_185.bin,615,185,testing,19.000000,6582.000000,21.000000,11257.000000,63.07%,26
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_646_154.bin,646,154,testing,63.000000,6507.000000,59.000000,11188.000000,63.15%,25
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_677_123.bin,677,123,testing,87.000000,6452.000000,81.000000,11135.000000,63.20%,23
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_708_92.bin,708,92,testing,57.000000,6451.000000,49.000000,11136.000000,63.26%,22
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_738_62.bin,738,62,testing,330.000000,6148.000000,403.000000,10752.000000,62.85%,18
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_769_31.bin,769,31,testing,705.000000,5742.000000,863.000000,10261.000000,62.41%,13
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_35_865.bin,35,865,testing,1.000000,7180.000000,0.000000,11028.000000,60.57%,17
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_69_831.bin,69,831,testing,0.000000,7147.000000,0.000000,11062.000000,60.75%,19
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_104_796.bin,104,796,testing,1.000000,7111.000000,0.000000,11097.000000,60.95%,30
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_138_762.bin,138,762,testing,1.000000,7077.000000,0.000000,11131.000000,61.13%,29
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_173_727.bin,173,727,testing,0.000000,7043.000000,0.000000,11166.000000,61.32%,32
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_208_692.bin,208,692,testing,1.000000,7007.000000,2.000000,11199.000000,61.51%,39
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_242_658.bin,242,658,testing,27.000000,6947.000000,34.000000,11201.000000,61.66%,40
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_277_623.bin,277,623,testing,13.000000,6926.000000,14.000000,11256.000000,61.89%,39
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_312_588.bin,312,588,testing,41.000000,6863.000000,38.000000,11267.000000,62.10%,36
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_346_554.bin,346,554,testing,9.000000,6861.000000,12.000000,11327.000000,62.25%,33
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_381_519.bin,381,519,testing,20.000000,6815.000000,23.000000,11351.000000,62.45%,36
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_415_485.bin,415,485,testing,9.000000,6792.000000,12.000000,11396.000000,62.63%,34
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_450_450.bin,450,450,testing,1.000000,6765.000000,0.000000,11443.000000,62.85%,35
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_485_415.bin,485,415,testing,81.000000,6650.000000,63.000000,11345.000000,62.99%,35
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_519_381.bin,519,381,testing,11.000000,6686.000000,13.000000,11361.000000,62.93%,31
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_554_346.bin,554,346,testing,6.000000,6656.000000,9.000000,11330.000000,62.97%,35
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_588_312.bin,588,312,testing,27.000000,6601.000000,31.000000,11274.000000,63.02%,33
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_623_277.bin,623,277,testing,14.000000,6579.000000,16.000000,11254.000000,63.08%,40
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_658_242.bin,658,242,testing,2.000000,6556.000000,9.000000,11226.000000,63.10%,30
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_692_208.bin,692,208,testing,1.000000,6523.000000,0.000000,11201.000000,63.20%,31
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_727_173.bin,727,173,testing,46.000000,6443.000000,41.000000,11125.000000,63.27%,30
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_762_138.bin,762,138,testing,1.000000,6453.000000,0.000000,11131.000000,63.30%,26
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_796_104.bin,796,104,testing,156.000000,6264.000000,128.000000,10969.000000,63.51%,26
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_831_69.bin,831,69,testing,55.000000,6330.000000,48.000000,11014.000000,63.44%,21
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_865_35.bin,865,35,testing,1471.000000,4880.000000,1740.000000,9288.000000,61.91%,16
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_38_962.bin,38,962,testing,1.000000,7177.000000,0.000000,10931.000000,60.37%,21
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_77_923.bin,77,923,testing,1.000000,7138.000000,0.000000,10970.000000,60.58%,24
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_115_885.bin,115,885,testing,1.000000,7100.000000,0.000000,11008.000000,60.79%,32
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_154_846.bin,154,846,testing,1.000000,7061.000000,0.000000,11047.000000,61.01%,33
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_192_808.bin,192,808,testing,23.000000,7001.000000,21.000000,11064.000000,61.22%,29
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_231_769.bin,231,769,testing,23.000000,6962.000000,21.000000,11103.000000,61.44%,36
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_269_731.bin,269,731,testing,1.000000,6946.000000,0.000000,11162.000000,61.64%,38
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_308_692.bin,308,692,testing,9.000000,6899.000000,12.000000,11189.000000,61.84%,39
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_346_654.bin,346,654,testing,25.000000,6845.000000,26.000000,11213.000000,62.06%,42
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_385_615.bin,385,615,testing,3.000000,6828.000000,6.000000,11272.000000,62.26%,34
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_423_577.bin,423,577,testing,1.000000,6792.000000,2.000000,11314.000000,62.48%,42
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_462_538.bin,462,538,testing,20.000000,6734.000000,23.000000,11332.000000,62.69%,37
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_500_500.bin,500,500,testing,20.000000,6696.000000,21.000000,11372.000000,62.91%,41
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_538_462.bin,538,462,testing,1.000000,6677.000000,1.000000,11354.000000,62.97%,38
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_577_423.bin,577,423,testing,72.000000,6567.000000,54.000000,11262.000000,63.12%,38
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_615_385.bin,615,385,testing,13.000000,6588.000000,25.000000,11253.000000,63.01%,37
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_654_346.bin,654,346,testing,9.000000,6553.000000,11.000000,11228.000000,63.13%,36
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_692_308.bin,692,308,testing,53.000000,6471.000000,44.000000,11157.000000,63.24%,36
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_731_269.bin,731,269,testing,9.000000,6476.000000,12.000000,11150.000000,63.23%,36
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_769_231.bin,769,231,testing,25.000000,6422.000000,36.000000,11088.000000,63.25%,32
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_808_192.bin,808,192,testing,61.000000,6347.000000,52.000000,11033.000000,63.42%,27
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_846_154.bin,846,154,testing,132.000000,6238.000000,147.000000,10900.000000,63.34%,30
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_885_115.bin,885,115,testing,185.000000,6146.000000,151.000000,10857.000000,63.68%,27
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_923_77.bin,923,77,testing,0.000000,6293.000000,0.000000,10970.000000,63.55%,23
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_962_38.bin,962,38,testing,1272.000000,4982.000000,1477.000000,9454.000000,62.41%,17
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_42_1058.bin,42,1058,testing,0.000000,7174.000000,0.000000,10835.000000,60.16%,20
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_85_1015.bin,85,1015,testing,0.000000,7131.000000,0.000000,10878.000000,60.40%,27
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_127_973.bin,127,973,testing,1.000000,7088.000000,0.000000,10920.000000,60.64%,35
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_169_931.bin,169,931,testing,1.000000,7046.000000,2.000000,10960.000000,60.86%,34
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_212_888.bin,212,888,testing,1.000000,7003.000000,0.000000,11005.000000,61.11%,36
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_254_846.bin,254,846,testing,26.000000,6936.000000,25.000000,11022.000000,61.35%,34
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_296_804.bin,296,804,testing,1.000000,6919.000000,1.000000,11088.000000,61.57%,46
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_338_762.bin,338,762,testing,49.000000,6829.000000,41.000000,11090.000000,61.85%,40
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_381_719.bin,381,719,testing,5.000000,6830.000000,7.000000,11167.000000,62.04%,42
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_423_677.bin,423,677,testing,3.000000,6790.000000,4.000000,11212.000000,62.27%,42
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_465_635.bin,465,635,testing,51.000000,6700.000000,41.000000,11217.000000,62.57%,46
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_508_592.bin,508,592,testing,23.000000,6685.000000,23.000000,11278.000000,62.75%,43
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_550_550.bin,550,550,testing,17.000000,6649.000000,18.000000,11325.000000,62.98%,44
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_592_508.bin,592,508,testing,27.000000,6597.000000,31.000000,11270.000000,63.02%,41
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_635_465.bin,635,465,testing,24.000000,6557.000000,23.000000,11235.000000,63.11%,38
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_677_423.bin,677,423,testing,6.000000,6533.000000,10.000000,11206.000000,63.15%,43
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_719_381.bin,719,381,testing,26.000000,6471.000000,28.000000,11146.000000,63.22%,39
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_762_338.bin,762,338,testing,24.000000,6430.000000,27.000000,11104.000000,63.28%,44
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_804_296.bin,804,296,testing,25.000000,6387.000000,36.000000,11053.000000,63.30%,39
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_846_254.bin,846,254,testing,3.000000,6367.000000,5.000000,11042.000000,63.42%,34
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_888_212.bin,888,212,testing,3.000000,6325.000000,6.000000,10999.000000,63.47%,35
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_931_169.bin,931,169,testing,52.000000,6233.000000,43.000000,10919.000000,63.61%,33
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_973_127.bin,973,127,testing,106.000000,6137.000000,88.000000,10832.000000,63.73%,30
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1015_85.bin,1015,85,testing,22.000000,6179.000000,27.000000,10851.000000,63.66%,23
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1058_42.bin,1058,42,testing,123.000000,6035.000000,124.000000,10711.000000,63.76%,19
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_46_1154.bin,46,1154,testing,0.000000,7170.000000,0.000000,10739.000000,59.96%,20
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_92_1108.bin,92,1108,testing,0.000000,7124.000000,0.000000,10785.000000,60.22%,30
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_138_1062.bin,138,1062,testing,3.000000,7075.000000,4.000000,10827.000000,60.47%,35
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_185_1015.bin,185,1015,testing,1.000000,7030.000000,1.000000,10877.000000,60.74%,35
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_231_969.bin,231,969,testing,16.000000,6969.000000,16.000000,10908.000000,61.00%,42
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_277_923.bin,277,923,testing,0.000000,6939.000000,0.000000,10970.000000,61.25%,44
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_323_877.bin,323,877,testing,66.000000,6827.000000,51.000000,10965.000000,61.59%,48
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_369_831.bin,369,831,testing,89.000000,6758.000000,65.000000,10997.000000,61.90%,45
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_415_785.bin,415,785,testing,1.000000,6800.000000,0.000000,11108.000000,62.03%,45
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_462_738.bin,462,738,testing,1.000000,6753.000000,0.000000,11155.000000,62.29%,52
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_508_692.bin,508,692,testing,14.000000,6694.000000,16.000000,11185.000000,62.53%,49
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_554_646.bin,554,646,testing,17.000000,6645.000000,18.000000,11229.000000,62.80%,49
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_600_600.bin,600,600,testing,17.000000,6599.000000,18.000000,11275.000000,63.05%,41
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_646_554.bin,646,554,testing,22.000000,6548.000000,23.000000,11224.000000,63.12%,44
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_692_508.bin,692,508,testing,15.000000,6509.000000,25.000000,11176.000000,63.14%,48
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_738_462.bin,738,462,testing,0.000000,6478.000000,2.000000,11153.000000,63.25%,42
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_785_415.bin,785,415,testing,22.000000,6409.000000,27.000000,11081.000000,63.30%,43
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_831_369.bin,831,369,testing,37.000000,6348.000000,38.000000,11024.000000,63.40%,43
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_877_323.bin,877,323,testing,49.000000,6290.000000,42.000000,10974.000000,63.51%,43
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_923_277.bin,923,277,testing,3.000000,6290.000000,5.000000,10965.000000,63.53%,34
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_969_231.bin,969,231,testing,43.000000,6204.000000,41.000000,10883.000000,63.63%,32
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1015_185.bin,1015,185,testing,79.000000,6122.000000,69.000000,10809.000000,63.75%,31
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1062_138.bin,1062,138,testing,313.000000,5841.000000,277.000000,10554.000000,63.98%,26
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1108_92.bin,1108,92,testing,83.000000,6025.000000,66.000000,10719.000000,63.94%,27
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1154_46.bin,1154,46,testing,275.000000,5787.000000,267.000000,10472.000000,63.97%,19
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_50_1250.bin,50,1250,testing,0.000000,7166.000000,0.000000,10643.000000,59.76%,22
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_100_1200.bin,100,1200,testing,1.000000,7115.000000,1.000000,10692.000000,60.04%,30
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_150_1150.bin,150,1150,testing,1.000000,7065.000000,0.000000,10743.000000,60.33%,36
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_200_1100.bin,200,1100,testing,1.000000,7015.000000,0.000000,10793.000000,60.61%,43
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_250_1050.bin,250,1050,testing,9.000000,6957.000000,12.000000,10831.000000,60.87%,43
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_300_1000.bin,300,1000,testing,13.000000,6903.000000,14.000000,10879.000000,61.16%,43
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_350_950.bin,350,950,testing,0.000000,6866.000000,0.000000,10943.000000,61.45%,47
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_400_900.bin,400,900,testing,1.000000,6815.000000,2.000000,10991.000000,61.72%,46
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_450_850.bin,450,850,testing,1.000000,6765.000000,2.000000,11041.000000,62.00%,52
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_500_800.bin,500,800,testing,29.000000,6687.000000,36.000000,11057.000000,62.25%,50
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_550_750.bin,550,750,testing,1.000000,6665.000000,2.000000,11141.000000,62.56%,49
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_600_700.bin,600,700,testing,1.000000,6615.000000,0.000000,11193.000000,62.86%,46
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_650_650.bin,650,650,testing,1.000000,6565.000000,0.000000,11243.000000,63.14%,53
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_700_600.bin,700,600,testing,9.000000,6507.000000,12.000000,11181.000000,63.19%,43
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_750_550.bin,750,550,testing,9.000000,6457.000000,12.000000,11131.000000,63.26%,45
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_800_500.bin,800,500,testing,0.000000,6416.000000,0.000000,11093.000000,63.36%,49
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_850_450.bin,850,450,testing,36.000000,6330.000000,37.000000,11006.000000,63.43%,52
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_900_400.bin,900,400,testing,24.000000,6292.000000,36.000000,10957.000000,63.44%,42
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_950_350.bin,950,350,testing,3.000000,6263.000000,4.000000,10939.000000,63.58%,43
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1000_300.bin,1000,300,testing,1.000000,6215.000000,0.000000,10893.000000,63.67%,41
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1050_250.bin,1050,250,testing,16.000000,6150.000000,23.000000,10820.000000,63.71%,41
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1100_200.bin,1100,200,testing,1.000000,6115.000000,0.000000,10793.000000,63.84%,35
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1150_150.bin,1150,150,testing,128.000000,5938.000000,146.000000,10597.000000,63.81%,29
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1200_100.bin,1200,100,testing,258.000000,5758.000000,219.000000,10474.000000,64.23%,27
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1250_50.bin,1250,50,testing,118.000000,5848.000000,146.000000,10497.000000,63.91%,19
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_54_1346.bin,54,1346,testing,0.000000,7162.000000,0.000000,10547.000000,59.56%,24
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_108_1292.bin,108,1292,testing,1.000000,7107.000000,1.000000,10600.000000,59.86%,34
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_162_1238.bin,162,1238,testing,0.000000,7054.000000,0.000000,10655.000000,60.17%,36
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_215_1185.bin,215,1185,testing,0.000000,7001.000000,0.000000,10708.000000,60.47%,42
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_269_1131.bin,269,1131,testing,0.000000,6947.000000,0.000000,10762.000000,60.77%,45
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_323_1077.bin,323,1077,testing,1.000000,6892.000000,1.000000,10815.000000,61.08%,44
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_377_1023.bin,377,1023,testing,1.000000,6838.000000,0.000000,10870.000000,61.39%,47
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_431_969.bin,431,969,testing,1.000000,6784.000000,0.000000,10924.000000,61.69%,49
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_485_915.bin,485,915,testing,0.000000,6731.000000,0.000000,10978.000000,61.99%,51
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_538_862.bin,538,862,testing,26.000000,6652.000000,26.000000,11005.000000,62.29%,49
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_592_808.bin,592,808,testing,1.000000,6623.000000,1.000000,11084.000000,62.60%,46
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_646_754.bin,646,754,testing,27.000000,6543.000000,36.000000,11103.000000,62.85%,50
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_700_700.bin,700,700,testing,121.000000,6395.000000,112.000000,11081.000000,63.26%,46
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_754_646.bin,754,646,testing,19.000000,6443.000000,21.000000,11118.000000,63.27%,57
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_808_592.bin,808,592,testing,70.000000,6338.000000,53.000000,11032.000000,63.47%,48
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_862_538.bin,862,538,testing,6.000000,6348.000000,7.000000,11024.000000,63.45%,53
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_915_485.bin,915,485,testing,6.000000,6295.000000,7.000000,10971.000000,63.53%,55
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_969_431.bin,969,431,testing,43.000000,6204.000000,41.000000,10883.000000,63.63%,48
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1023_377.bin,1023,377,testing,18.000000,6175.000000,25.000000,10845.000000,63.66%,49
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1077_323.bin,1077,323,testing,3.000000,6136.000000,3.000000,10813.000000,63.79%,42
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1131_269.bin,1131,269,testing,13.000000,6072.000000,16.000000,10746.000000,63.86%,41
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1185_215.bin,1185,215,testing,116.000000,5915.000000,138.000000,10570.000000,63.84%,36
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1238_162.bin,1238,162,testing,48.000000,5930.000000,46.000000,10609.000000,64.07%,35
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1292_108.bin,1292,108,testing,220.000000,5704.000000,193.000000,10408.000000,64.31%,32
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1346_54.bin,1346,54,testing,542.000000,5328.000000,711.000000,9836.000000,63.21%,19
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_58_1442.bin,58,1442,testing,0.000000,7158.000000,0.000000,10451.000000,59.35%,24
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_115_1385.bin,115,1385,testing,1.000000,7100.000000,1.000000,10507.000000,59.67%,30
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_173_1327.bin,173,1327,testing,3.000000,7040.000000,3.000000,10563.000000,60.00%,41
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_231_1269.bin,231,1269,testing,1.000000,6984.000000,0.000000,10624.000000,60.34%,45
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_288_1212.bin,288,1212,testing,0.000000,6928.000000,0.000000,10681.000000,60.66%,50
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_346_1154.bin,346,1154,testing,1.000000,6869.000000,0.000000,10739.000000,60.99%,50
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_404_1096.bin,404,1096,testing,0.000000,6812.000000,0.000000,10797.000000,61.32%,51
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_462_1038.bin,462,1038,testing,1.000000,6753.000000,0.000000,10855.000000,61.65%,44
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_519_981.bin,519,981,testing,0.000000,6697.000000,0.000000,10912.000000,61.97%,56
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_577_923.bin,577,923,testing,1.000000,6638.000000,0.000000,10970.000000,62.30%,62
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_635_865.bin,635,865,testing,1.000000,6580.000000,0.000000,11028.000000,62.63%,56
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_692_808.bin,692,808,testing,45.000000,6479.000000,41.000000,11044.000000,62.97%,52
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_750_750.bin,750,750,testing,0.000000,6466.000000,0.000000,11143.000000,63.28%,55
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_808_692.bin,808,692,testing,1.000000,6407.000000,0.000000,11085.000000,63.37%,56
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_865_635.bin,865,635,testing,15.000000,6336.000000,16.000000,11012.000000,63.45%,54
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_923_577.bin,923,577,testing,1.000000,6292.000000,0.000000,10970.000000,63.55%,54
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_981_519.bin,981,519,testing,24.000000,6211.000000,31.000000,10881.000000,63.60%,52
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1038_462.bin,1038,462,testing,13.000000,6165.000000,16.000000,10839.000000,63.71%,51
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1096_404.bin,1096,404,testing,1.000000,6119.000000,7.000000,10790.000000,63.79%,53
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1154_346.bin,1154,346,testing,7.000000,6055.000000,14.000000,10725.000000,63.88%,47
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1212_288.bin,1212,288,testing,3.000000,6001.000000,6.000000,10675.000000,64.00%,41
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1269_231.bin,1269,231,testing,59.000000,5888.000000,51.000000,10573.000000,64.16%,43
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1327_173.bin,1327,173,testing,115.000000,5774.000000,124.000000,10442.000000,64.16%,33
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1385_115.bin,1385,115,testing,47.000000,5784.000000,45.000000,10463.000000,64.32%,28
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1442_58.bin,1442,58,testing,0.000000,5774.000000,0.000000,10451.000000,64.41%,24
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_62_1538.bin,62,1538,testing,1.000000,7153.000000,0.000000,10355.000000,59.15%,27
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_123_1477.bin,123,1477,testing,1.000000,7092.000000,1.000000,10415.000000,59.49%,38
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_185_1415.bin,185,1415,testing,0.000000,7031.000000,0.000000,10478.000000,59.84%,45
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_246_1354.bin,246,1354,testing,3.000000,6967.000000,6.000000,10533.000000,60.17%,44
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_308_1292.bin,308,1292,testing,1.000000,6907.000000,2.000000,10599.000000,60.54%,49
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_369_1231.bin,369,1231,testing,6.000000,6841.000000,8.000000,10654.000000,60.88%,53
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_431_1169.bin,431,1169,testing,1.000000,6784.000000,0.000000,10724.000000,61.25%,54
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_492_1108.bin,492,1108,testing,1.000000,6723.000000,2.000000,10783.000000,61.59%,54
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_554_1046.bin,554,1046,testing,1.000000,6661.000000,0.000000,10847.000000,61.96%,54
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_615_985.bin,615,985,testing,3.000000,6598.000000,5.000000,10903.000000,62.29%,50
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_677_923.bin,677,923,testing,1.000000,6538.000000,2.000000,10968.000000,62.65%,57
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_738_862.bin,738,862,testing,16.000000,6462.000000,16.000000,11015.000000,63.00%,56
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_800_800.bin,800,800,testing,3.000000,6413.000000,4.000000,11089.000000,63.35%,56
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_862_738.bin,862,738,testing,15.000000,6339.000000,16.000000,11015.000000,63.45%,63
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_923_677.bin,923,677,testing,23.000000,6270.000000,28.000000,10942.000000,63.52%,59
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_985_615.bin,985,615,testing,0.000000,6231.000000,0.000000,10908.000000,63.64%,55
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1046_554.bin,1046,554,testing,21.000000,6149.000000,23.000000,10824.000000,63.73%,50
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1108_492.bin,1108,492,testing,15.000000,6093.000000,18.000000,10767.000000,63.83%,53
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1169_431.bin,1169,431,testing,1.000000,6046.000000,0.000000,10724.000000,63.95%,56
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1231_369.bin,1231,369,testing,3.000000,5982.000000,4.000000,10658.000000,64.04%,47
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1292_308.bin,1292,308,testing,22.000000,5902.000000,31.000000,10570.000000,64.10%,46
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1354_246.bin,1354,246,testing,29.000000,5833.000000,38.000000,10501.000000,64.20%,42
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1415_185.bin,1415,185,testing,50.000000,5751.000000,56.000000,10422.000000,64.33%,36
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1477_123.bin,1477,123,testing,205.000000,5534.000000,171.000000,10245.000000,64.69%,28
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1538_62.bin,1538,62,testing,0.000000,5678.000000,0.000000,10355.000000,64.59%,24
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_65_1635.bin,65,1635,testing,0.000000,7151.000000,0.000000,10258.000000,58.92%,27
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_131_1569.bin,131,1569,testing,0.000000,7085.000000,0.000000,10324.000000,59.30%,42
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_196_1504.bin,196,1504,testing,0.000000,7020.000000,0.000000,10389.000000,59.68%,45
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_262_1438.bin,262,1438,testing,0.000000,6954.000000,0.000000,10455.000000,60.06%,49
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_327_1373.bin,327,1373,testing,1.000000,6888.000000,0.000000,10520.000000,60.43%,49
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_392_1308.bin,392,1308,testing,1.000000,6823.000000,1.000000,10584.000000,60.80%,51
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_458_1242.bin,458,1242,testing,1.000000,6757.000000,0.000000,10651.000000,61.19%,54
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_523_1177.bin,523,1177,testing,0.000000,6693.000000,0.000000,10716.000000,61.55%,59
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_588_1112.bin,588,1112,testing,0.000000,6628.000000,0.000000,10781.000000,61.93%,61
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_654_1046.bin,654,1046,testing,93.000000,6469.000000,72.000000,10775.000000,62.43%,58
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_719_981.bin,719,981,testing,1.000000,6496.000000,2.000000,10910.000000,62.67%,53
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_785_915.bin,785,915,testing,1.000000,6430.000000,0.000000,10978.000000,63.07%,54
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_850_850.bin,850,850,testing,16.000000,6350.000000,16.000000,11027.000000,63.43%,65
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_915_785.bin,915,785,testing,1.000000,6300.000000,0.000000,10978.000000,63.54%,61
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_981_719.bin,981,719,testing,3.000000,6232.000000,3.000000,10909.000000,63.64%,63
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1046_654.bin,1046,654,testing,23.000000,6147.000000,28.000000,10819.000000,63.71%,67
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1112_588.bin,1112,588,testing,3.000000,6101.000000,4.000000,10777.000000,63.84%,57
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1177_523.bin,1177,523,testing,1.000000,6038.000000,7.000000,10709.000000,63.92%,56
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1242_458.bin,1242,458,testing,3.000000,5971.000000,4.000000,10647.000000,64.06%,51
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1308_392.bin,1308,392,testing,18.000000,5890.000000,23.000000,10562.000000,64.15%,51
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1373_327.bin,1373,327,testing,3.000000,5840.000000,4.000000,10516.000000,64.29%,55
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1438_262.bin,1438,262,testing,31.000000,5747.000000,36.000000,10419.000000,64.38%,43
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1504_196.bin,1504,196,testing,34.000000,5678.000000,38.000000,10351.000000,64.50%,37
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1569_131.bin,1569,131,testing,53.000000,5594.000000,52.000000,10272.000000,64.65%,32
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1635_65.bin,1635,65,testing,75.000000,5506.000000,72.000000,10186.000000,64.78%,24
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_69_1731.bin,69,1731,testing,1.000000,7146.000000,1.000000,10161.000000,58.71%,27
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_138_1662.bin,138,1662,testing,1.000000,7077.000000,1.000000,10230.000000,59.11%,39
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_208_1592.bin,208,1592,testing,0.000000,7008.000000,0.000000,10301.000000,59.51%,52
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_277_1523.bin,277,1523,testing,0.000000,6939.000000,0.000000,10370.000000,59.91%,53
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_346_1454.bin,346,1454,testing,0.000000,6870.000000,0.000000,10439.000000,60.31%,51
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_415_1385.bin,415,1385,testing,1.000000,6800.000000,1.000000,10507.000000,60.71%,53
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_485_1315.bin,485,1315,testing,1.000000,6730.000000,0.000000,10578.000000,61.12%,55
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_554_1246.bin,554,1246,testing,0.000000,6662.000000,0.000000,10647.000000,61.51%,56
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_623_1177.bin,623,1177,testing,0.000000,6593.000000,0.000000,10716.000000,61.91%,57
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_692_1108.bin,692,1108,testing,1.000000,6523.000000,0.000000,10785.000000,62.31%,62
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_762_1038.bin,762,1038,testing,16.000000,6438.000000,16.000000,10839.000000,62.71%,58
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_831_969.bin,831,969,testing,1.000000,6384.000000,2.000000,10922.000000,63.11%,64
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_900_900.bin,900,900,testing,1.000000,6315.000000,0.000000,10993.000000,63.52%,60
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_969_831.bin,969,831,testing,3.000000,6244.000000,5.000000,10919.000000,63.61%,62
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1038_762.bin,1038,762,testing,0.000000,6178.000000,0.000000,10855.000000,63.73%,69
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1108_692.bin,1108,692,testing,22.000000,6086.000000,25.000000,10760.000000,63.83%,66
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1177_623.bin,1177,623,testing,1.000000,6038.000000,0.000000,10716.000000,63.96%,56
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1246_554.bin,1246,554,testing,2.000000,5968.000000,4.000000,10643.000000,64.06%,55
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1315_485.bin,1315,485,testing,7.000000,5894.000000,8.000000,10570.000000,64.18%,56
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1385_415.bin,1385,415,testing,31.000000,5800.000000,36.000000,10472.000000,64.28%,50
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1454_346.bin,1454,346,testing,0.000000,5762.000000,0.000000,10439.000000,64.43%,50
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1523_277.bin,1523,277,testing,21.000000,5672.000000,27.000000,10343.000000,64.52%,43
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1592_208.bin,1592,208,testing,31.000000,5593.000000,37.000000,10264.000000,64.65%,43
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1662_138.bin,1662,138,testing,104.000000,5450.000000,91.000000,10140.000000,64.90%,33
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1731_69.bin,1731,69,testing,22.000000,5463.000000,29.000000,10133.000000,64.90%,26
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_73_1827.bin,73,1827,testing,0.000000,7143.000000,0.000000,10066.000000,58.49%,32
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_146_1754.bin,146,1754,testing,1.000000,7069.000000,0.000000,10139.000000,58.92%,43
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_219_1681.bin,219,1681,testing,0.000000,6997.000000,0.000000,10212.000000,59.34%,48
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_292_1608.bin,292,1608,testing,3.000000,6921.000000,3.000000,10282.000000,59.77%,51
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_365_1535.bin,365,1535,testing,1.000000,6850.000000,0.000000,10358.000000,60.20%,57
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_438_1462.bin,438,1462,testing,1.000000,6777.000000,0.000000,10431.000000,60.62%,54
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_512_1388.bin,512,1388,testing,1.000000,6703.000000,0.000000,10505.000000,61.05%,56
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_585_1315.bin,585,1315,testing,3.000000,6628.000000,4.000000,10574.000000,61.46%,63
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_658_1242.bin,658,1242,testing,1.000000,6557.000000,0.000000,10651.000000,61.90%,61
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_731_1169.bin,731,1169,testing,0.000000,6485.000000,0.000000,10724.000000,62.32%,57
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_804_1096.bin,804,1096,testing,1.000000,6411.000000,0.000000,10797.000000,62.75%,64
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_877_1023.bin,877,1023,testing,1.000000,6338.000000,2.000000,10868.000000,63.16%,63
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_950_950.bin,950,950,testing,1.000000,6265.000000,1.000000,10942.000000,63.59%,75
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1023_877.bin,1023,877,testing,0.000000,6193.000000,0.000000,10870.000000,63.71%,70
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1096_804.bin,1096,804,testing,21.000000,6099.000000,23.000000,10774.000000,63.81%,75
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1169_731.bin,1169,731,testing,12.000000,6035.000000,14.000000,10710.000000,63.93%,63
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1242_658.bin,1242,658,testing,30.000000,5944.000000,37.000000,10614.000000,64.02%,55
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1315_585.bin,1315,585,testing,14.000000,5887.000000,19.000000,10559.000000,64.16%,60
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1388_512.bin,1388,512,testing,9.000000,5819.000000,14.000000,10491.000000,64.29%,52
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1462_438.bin,1462,438,testing,1.000000,5753.000000,1.000000,10430.000000,64.45%,53
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1535_365.bin,1535,365,testing,5.000000,5676.000000,9.000000,10349.000000,64.56%,59
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1608_292.bin,1608,292,testing,1.000000,5607.000000,2.000000,10283.000000,64.71%,48
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1681_219.bin,1681,219,testing,39.000000,5496.000000,38.000000,10174.000000,64.86%,48
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1754_146.bin,1754,146,testing,79.000000,5383.000000,74.000000,10065.000000,65.02%,38
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1827_73.bin,1827,73,testing,87.000000,5302.000000,78.000000,9988.000000,65.19%,26
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_77_1923.bin,77,1923,testing,0.000000,7139.000000,0.000000,9970.000000,58.27%,26
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_154_1846.bin,154,1846,testing,0.000000,7062.000000,0.000000,10047.000000,58.72%,44
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_231_1769.bin,231,1769,testing,0.000000,6985.000000,0.000000,10124.000000,59.17%,52
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_308_1692.bin,308,1692,testing,0.000000,6908.000000,0.000000,10201.000000,59.62%,49
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_385_1615.bin,385,1615,testing,0.000000,6831.000000,0.000000,10278.000000,60.07%,59
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_462_1538.bin,462,1538,testing,1.000000,6753.000000,0.000000,10355.000000,60.53%,61
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_538_1462.bin,538,1462,testing,3.000000,6675.000000,6.000000,10425.000000,60.95%,61
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_615_1385.bin,615,1385,testing,1.000000,6600.000000,0.000000,10508.000000,61.42%,69
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_692_1308.bin,692,1308,testing,1.000000,6523.000000,2.000000,10583.000000,61.86%,60
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_769_1231.bin,769,1231,testing,1.000000,6446.000000,0.000000,10662.000000,62.32%,57
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_846_1154.bin,846,1154,testing,1.000000,6369.000000,1.000000,10738.000000,62.77%,71
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_923_1077.bin,923,1077,testing,1.000000,6292.000000,0.000000,10816.000000,63.22%,66
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1000_1000.bin,1000,1000,testing,3.000000,6213.000000,4.000000,10889.000000,63.66%,66
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1077_923.bin,1077,923,testing,1.000000,6138.000000,1.000000,10815.000000,63.79%,60
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1154_846.bin,1154,846,testing,10.000000,6052.000000,19.000000,10720.000000,63.87%,75
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1231_769.bin,1231,769,testing,14.000000,5971.000000,16.000000,10646.000000,64.04%,69
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1308_692.bin,1308,692,testing,0.000000,5908.000000,0.000000,10585.000000,64.18%,62
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1385_615.bin,1385,615,testing,0.000000,5831.000000,0.000000,10508.000000,64.31%,64
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1462_538.bin,1462,538,testing,14.000000,5740.000000,16.000000,10415.000000,64.44%,61
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1538_462.bin,1538,462,testing,1.000000,5677.000000,2.000000,10353.000000,64.58%,56
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1615_385.bin,1615,385,testing,30.000000,5571.000000,37.000000,10241.000000,64.68%,54
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1692_308.bin,1692,308,testing,13.000000,5511.000000,14.000000,10187.000000,64.86%,45
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1769_231.bin,1769,231,testing,58.000000,5389.000000,47.000000,10077.000000,65.09%,42
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1846_154.bin,1846,154,testing,56.000000,5314.000000,47.000000,10000.000000,65.23%,40
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1923_77.bin,1923,77,testing,1.000000,5292.000000,0.000000,9970.000000,65.33%,27
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_81_2019.bin,81,2019,testing,1.000000,7134.000000,1.000000,9873.000000,58.05%,32
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_162_1938.bin,162,1938,testing,0.000000,7054.000000,0.000000,9955.000000,58.53%,48
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_242_1858.bin,242,1858,testing,1.000000,6973.000000,0.000000,10035.000000,59.00%,54
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_323_1777.bin,323,1777,testing,0.000000,6893.000000,0.000000,10116.000000,59.47%,58
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_404_1696.bin,404,1696,testing,6.000000,6806.000000,7.000000,10190.000000,59.94%,58
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_485_1615.bin,485,1615,testing,0.000000,6731.000000,0.000000,10278.000000,60.43%,59
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_565_1535.bin,565,1535,testing,6.000000,6645.000000,8.000000,10350.000000,60.89%,71
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_646_1454.bin,646,1454,testing,1.000000,6569.000000,0.000000,10439.000000,61.38%,69
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_727_1373.bin,727,1373,testing,0.000000,6489.000000,0.000000,10520.000000,61.85%,77
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_808_1292.bin,808,1292,testing,3.000000,6405.000000,5.000000,10596.000000,62.31%,68
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_888_1212.bin,888,1212,testing,3.000000,6325.000000,4.000000,10677.000000,62.79%,63
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_969_1131.bin,969,1131,testing,1.000000,6246.000000,0.000000,10762.000000,63.28%,72
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1050_1050.bin,1050,1050,testing,1.000000,6165.000000,0.000000,10843.000000,63.75%,68
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1131_969.bin,1131,969,testing,1.000000,6084.000000,0.000000,10762.000000,63.89%,68
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1212_888.bin,1212,888,testing,0.000000,6004.000000,0.000000,10681.000000,64.02%,67
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1292_808.bin,1292,808,testing,1.000000,5923.000000,0.000000,10601.000000,64.16%,69
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1373_727.bin,1373,727,testing,0.000000,5843.000000,0.000000,10520.000000,64.29%,66
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1454_646.bin,1454,646,testing,1.000000,5761.000000,2.000000,10437.000000,64.43%,79
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1535_565.bin,1535,565,testing,18.000000,5663.000000,21.000000,10337.000000,64.56%,59
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1615_485.bin,1615,485,testing,19.000000,5582.000000,23.000000,10255.000000,64.70%,53
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1696_404.bin,1696,404,testing,4.000000,5516.000000,5.000000,10192.000000,64.87%,56
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1777_323.bin,1777,323,testing,3.000000,5436.000000,4.000000,10112.000000,65.03%,56
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1858_242.bin,1858,242,testing,19.000000,5339.000000,23.000000,10012.000000,65.17%,57
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1938_162.bin,1938,162,testing,126.000000,5152.000000,114.000000,9841.000000,65.43%,43
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2019_81.bin,2019,81,testing,102.000000,5095.000000,116.000000,9758.000000,65.42%,27
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_85_2115.bin,85,2115,testing,0.000000,7131.000000,0.000000,9778.000000,57.83%,35
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_169_2031.bin,169,2031,testing,1.000000,7046.000000,0.000000,9862.000000,58.33%,46
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_254_1946.bin,254,1946,testing,0.000000,6962.000000,0.000000,9947.000000,58.83%,55
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_338_1862.bin,338,1862,testing,0.000000,6878.000000,0.000000,10031.000000,59.32%,54
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_423_1777.bin,423,1777,testing,6.000000,6787.000000,7.000000,10109.000000,59.82%,53
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_508_1692.bin,508,1692,testing,1.000000,6707.000000,1.000000,10200.000000,60.33%,65
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_592_1608.bin,592,1608,testing,1.000000,6623.000000,0.000000,10285.000000,60.83%,64
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_677_1523.bin,677,1523,testing,1.000000,6538.000000,1.000000,10369.000000,61.33%,60
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_762_1438.bin,762,1438,testing,1.000000,6453.000000,2.000000,10453.000000,61.83%,61
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_846_1354.bin,846,1354,testing,3.000000,6367.000000,3.000000,10536.000000,62.33%,70
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_931_1269.bin,931,1269,testing,0.000000,6285.000000,0.000000,10624.000000,62.83%,81
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1015_1185.bin,1015,1185,testing,0.000000,6201.000000,0.000000,10708.000000,63.33%,77
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1100_1100.bin,1100,1100,testing,1.000000,6115.000000,0.000000,10793.000000,63.84%,74
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1185_1015.bin,1185,1015,testing,0.000000,6031.000000,0.000000,10708.000000,63.97%,70
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1269_931.bin,1269,931,testing,1.000000,5946.000000,0.000000,10624.000000,64.12%,73
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1354_846.bin,1354,846,testing,0.000000,5862.000000,0.000000,10539.000000,64.26%,74
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1438_762.bin,1438,762,testing,1.000000,5777.000000,2.000000,10453.000000,64.40%,71
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1523_677.bin,1523,677,testing,5.000000,5688.000000,10.000000,10360.000000,64.53%,60
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1608_592.bin,1608,592,testing,8.000000,5600.000000,11.000000,10274.000000,64.70%,70
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1692_508.bin,1692,508,testing,14.000000,5510.000000,14.000000,10187.000000,64.87%,64
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1777_423.bin,1777,423,testing,8.000000,5431.000000,13.000000,10103.000000,65.00%,50
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1862_338.bin,1862,338,testing,4.000000,5350.000000,6.000000,10025.000000,65.19%,54
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1946_254.bin,1946,254,testing,3.000000,5267.000000,10.000000,9937.000000,65.32%,50
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2031_169.bin,2031,169,testing,79.000000,5106.000000,75.000000,9787.000000,65.57%,44
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2115_85.bin,2115,85,testing,313.000000,4788.000000,271.000000,9507.000000,66.00%,31
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_88_2212.bin,88,2212,testing,0.000000,7128.000000,0.000000,9681.000000,57.59%,33
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_177_2123.bin,177,2123,testing,0.000000,7039.000000,0.000000,9770.000000,58.12%,55
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_265_2035.bin,265,2035,testing,0.000000,6951.000000,0.000000,9858.000000,58.65%,61
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_354_1946.bin,354,1946,testing,0.000000,6862.000000,0.000000,9947.000000,59.18%,51
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_442_1858.bin,442,1858,testing,0.000000,6774.000000,0.000000,10035.000000,59.70%,63
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_531_1769.bin,531,1769,testing,0.000000,6685.000000,0.000000,10124.000000,60.23%,66
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_619_1681.bin,619,1681,testing,6.000000,6591.000000,3.000000,10209.000000,60.77%,59
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_708_1592.bin,708,1592,testing,3.000000,6505.000000,3.000000,10298.000000,61.28%,63
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_796_1504.bin,796,1504,testing,3.000000,6417.000000,1.000000,10388.000000,61.82%,77
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_885_1415.bin,885,1415,testing,0.000000,6331.000000,0.000000,10478.000000,62.34%,74
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_973_1327.bin,973,1327,testing,0.000000,6243.000000,0.000000,10566.000000,62.86%,73
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1062_1238.bin,1062,1238,testing,0.000000,6154.000000,0.000000,10655.000000,63.39%,83
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1150_1150.bin,1150,1150,testing,0.000000,6066.000000,0.000000,10743.000000,63.91%,76
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1238_1062.bin,1238,1062,testing,0.000000,5978.000000,0.000000,10655.000000,64.06%,82
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1327_973.bin,1327,973,testing,1.000000,5888.000000,0.000000,10566.000000,64.22%,66
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1415_885.bin,1415,885,testing,0.000000,5801.000000,0.000000,10478.000000,64.37%,74
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1504_796.bin,1504,796,testing,1.000000,5711.000000,1.000000,10388.000000,64.52%,75
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1592_708.bin,1592,708,testing,0.000000,5624.000000,0.000000,10301.000000,64.68%,73
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1681_619.bin,1681,619,testing,8.000000,5527.000000,10.000000,10202.000000,64.84%,73
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1769_531.bin,1769,531,testing,17.000000,5430.000000,21.000000,10103.000000,64.99%,61
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1858_442.bin,1858,442,testing,17.000000,5341.000000,19.000000,10016.000000,65.18%,64
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1946_354.bin,1946,354,testing,2.000000,5268.000000,5.000000,9942.000000,65.35%,63
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2035_265.bin,2035,265,testing,4.000000,5177.000000,9.000000,9849.000000,65.52%,54
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2123_177.bin,2123,177,testing,61.000000,5032.000000,54.000000,9716.000000,65.78%,47
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2212_88.bin,2212,88,testing,156.000000,4848.000000,173.000000,9508.000000,65.81%,31
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_92_2308.bin,92,2308,testing,0.000000,7124.000000,0.000000,9585.000000,57.36%,33
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_185_2215.bin,185,2215,testing,1.000000,7030.000000,1.000000,9677.000000,57.92%,55
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_277_2123.bin,277,2123,testing,0.000000,6939.000000,0.000000,9770.000000,58.47%,50
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_369_2031.bin,369,2031,testing,3.000000,6844.000000,4.000000,9858.000000,59.02%,57
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_462_1938.bin,462,1938,testing,1.000000,6753.000000,1.000000,9954.000000,59.58%,67
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_554_1846.bin,554,1846,testing,1.000000,6661.000000,0.000000,10047.000000,60.14%,76
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_646_1754.bin,646,1754,testing,0.000000,6570.000000,0.000000,10139.000000,60.68%,62
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_738_1662.bin,738,1662,testing,0.000000,6478.000000,0.000000,10231.000000,61.23%,62
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_831_1569.bin,831,1569,testing,0.000000,6385.000000,0.000000,10324.000000,61.79%,73
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_923_1477.bin,923,1477,testing,0.000000,6293.000000,0.000000,10416.000000,62.34%,85
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1015_1385.bin,1015,1385,testing,0.000000,6201.000000,0.000000,10508.000000,62.89%,71
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1108_1292.bin,1108,1292,testing,0.000000,6108.000000,0.000000,10601.000000,63.44%,84
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1200_1200.bin,1200,1200,testing,0.000000,6016.000000,0.000000,10693.000000,64.00%,83
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1292_1108.bin,1292,1108,testing,1.000000,5923.000000,1.000000,10600.000000,64.15%,69
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1385_1015.bin,1385,1015,testing,3.000000,5828.000000,5.000000,10503.000000,64.30%,75
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1477_923.bin,1477,923,testing,5.000000,5734.000000,10.000000,10406.000000,64.44%,79
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1569_831.bin,1569,831,testing,1.000000,5646.000000,0.000000,10324.000000,64.65%,65
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1662_738.bin,1662,738,testing,1.000000,5553.000000,0.000000,10231.000000,64.82%,78
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1754_646.bin,1754,646,testing,3.000000,5459.000000,4.000000,10135.000000,64.98%,68
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1846_554.bin,1846,554,testing,1.000000,5369.000000,2.000000,10045.000000,65.16%,66
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1938_462.bin,1938,462,testing,2.000000,5276.000000,6.000000,9949.000000,65.33%,67
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2031_369.bin,2031,369,testing,13.000000,5172.000000,13.000000,9849.000000,65.54%,55
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2123_277.bin,2123,277,testing,20.000000,5073.000000,28.000000,9742.000000,65.68%,47
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2215_185.bin,2215,185,testing,31.000000,4970.000000,30.000000,9648.000000,65.94%,47
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2308_92.bin,2308,92,testing,85.000000,4823.000000,86.000000,9499.000000,66.13%,31
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_96_2404.bin,96,2404,testing,0.000000,7120.000000,0.000000,9489.000000,57.13%,36
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_192_2308.bin,192,2308,testing,0.000000,7024.000000,0.000000,9585.000000,57.71%,53
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_288_2212.bin,288,2212,testing,0.000000,6928.000000,0.000000,9681.000000,58.29%,55
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_385_2115.bin,385,2115,testing,0.000000,6831.000000,0.000000,9778.000000,58.87%,61
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_481_2019.bin,481,2019,testing,0.000000,6735.000000,0.000000,9874.000000,59.45%,74
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_577_1923.bin,577,1923,testing,0.000000,6639.000000,0.000000,9970.000000,60.03%,67
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_673_1827.bin,673,1827,testing,0.000000,6543.000000,0.000000,10066.000000,60.61%,72
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_769_1731.bin,769,1731,testing,6.000000,6441.000000,9.000000,10153.000000,61.17%,69
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_865_1635.bin,865,1635,testing,0.000000,6351.000000,0.000000,10258.000000,61.76%,73
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_962_1538.bin,962,1538,testing,0.000000,6254.000000,0.000000,10355.000000,62.35%,86
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1058_1442.bin,1058,1442,testing,0.000000,6158.000000,0.000000,10451.000000,62.92%,81
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1154_1346.bin,1154,1346,testing,1.000000,6061.000000,1.000000,10546.000000,63.50%,94
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1250_1250.bin,1250,1250,testing,0.000000,5966.000000,0.000000,10643.000000,64.08%,81
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1346_1154.bin,1346,1154,testing,0.000000,5870.000000,0.000000,10547.000000,64.24%,81
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1442_1058.bin,1442,1058,testing,0.000000,5774.000000,0.000000,10451.000000,64.41%,85
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1538_962.bin,1538,962,testing,0.000000,5678.000000,0.000000,10355.000000,64.59%,80
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1635_865.bin,1635,865,testing,1.000000,5580.000000,1.000000,10257.000000,64.76%,81
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1731_769.bin,1731,769,testing,19.000000,5466.000000,21.000000,10141.000000,64.93%,77
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1827_673.bin,1827,673,testing,1.000000,5388.000000,2.000000,10064.000000,65.12%,77
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1923_577.bin,1923,577,testing,2.000000,5291.000000,3.000000,9967.000000,65.31%,86
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2019_481.bin,2019,481,testing,10.000000,5187.000000,12.000000,9862.000000,65.50%,72
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2115_385.bin,2115,385,testing,1.000000,5100.000000,2.000000,9776.000000,65.71%,75
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2212_288.bin,2212,288,testing,7.000000,4997.000000,10.000000,9671.000000,65.90%,64
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2308_192.bin,2308,192,testing,63.000000,4845.000000,65.000000,9520.000000,66.12%,49
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2404_96.bin,2404,96,testing,105.000000,4707.000000,128.000000,9361.000000,66.19%,36
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_100_2500.bin,100,2500,testing,1.000000,7115.000000,0.000000,9393.000000,56.90%,40
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_200_2400.bin,200,2400,testing,0.000000,7016.000000,0.000000,9493.000000,57.50%,58
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_300_2300.bin,300,2300,testing,0.000000,6916.000000,0.000000,9593.000000,58.11%,64
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_400_2200.bin,400,2200,testing,0.000000,6816.000000,0.000000,9693.000000,58.71%,68
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_500_2100.bin,500,2100,testing,15.000000,6701.000000,11.000000,9782.000000,59.34%,69
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_600_2000.bin,600,2000,testing,3.000000,6613.000000,3.000000,9890.000000,59.92%,78
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_700_1900.bin,700,1900,testing,3.000000,6513.000000,3.000000,9990.000000,60.53%,66
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_800_1800.bin,800,1800,testing,0.000000,6416.000000,0.000000,10093.000000,61.14%,84
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_900_1700.bin,900,1700,testing,0.000000,6316.000000,0.000000,10193.000000,61.74%,80
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1000_1600.bin,1000,1600,testing,0.000000,6216.000000,0.000000,10293.000000,62.35%,76
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1100_1500.bin,1100,1500,testing,0.000000,6116.000000,0.000000,10393.000000,62.95%,74
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1200_1400.bin,1200,1400,testing,0.000000,6016.000000,0.000000,10493.000000,63.56%,78
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1300_1300.bin,1300,1300,testing,1.000000,5915.000000,1.000000,10592.000000,64.17%,82
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1400_1200.bin,1400,1200,testing,3.000000,5813.000000,4.000000,10489.000000,64.33%,77
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1500_1100.bin,1500,1100,testing,1.000000,5715.000000,0.000000,10393.000000,64.52%,83
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1600_1000.bin,1600,1000,testing,0.000000,5616.000000,0.000000,10293.000000,64.70%,95
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1700_900.bin,1700,900,testing,1.000000,5515.000000,3.000000,10190.000000,64.87%,84
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1800_800.bin,1800,800,testing,0.000000,5416.000000,0.000000,10093.000000,65.08%,78
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1900_700.bin,1900,700,testing,2.000000,5314.000000,1.000000,9992.000000,65.28%,79
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2000_600.bin,2000,600,testing,0.000000,5216.000000,0.000000,9893.000000,65.48%,71
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2100_500.bin,2100,500,testing,17.000000,5099.000000,20.000000,9773.000000,65.67%,70
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2200_400.bin,2200,400,testing,1.000000,5015.000000,2.000000,9691.000000,65.89%,71
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2300_300.bin,2300,300,testing,11.000000,4905.000000,13.000000,9580.000000,66.10%,58
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2400_200.bin,2400,200,testing,4.000000,4812.000000,9.000000,9484.000000,66.31%,44
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2500_100.bin,2500,100,testing,138.000000,4578.000000,123.000000,9270.000000,66.68%,34
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_104_2596.bin,104,2596,testing,0.000000,7112.000000,0.000000,9297.000000,56.66%,42
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_208_2492.bin,208,2492,testing,0.000000,7008.000000,0.000000,9401.000000,57.29%,55
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_312_2388.bin,312,2388,testing,0.000000,6904.000000,0.000000,9505.000000,57.93%,59
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_415_2285.bin,415,2285,testing,0.000000,6801.000000,0.000000,9608.000000,58.55%,64
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_519_2181.bin,519,2181,testing,0.000000,6697.000000,0.000000,9712.000000,59.19%,77
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_623_2077.bin,623,2077,testing,1.000000,6592.000000,0.000000,9816.000000,59.83%,72
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_727_1973.bin,727,1973,testing,1.000000,6488.000000,2.000000,9918.000000,60.45%,68
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_831_1869.bin,831,1869,testing,0.000000,6385.000000,0.000000,10024.000000,61.09%,79
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_935_1765.bin,935,1765,testing,0.000000,6281.000000,0.000000,10128.000000,61.72%,81
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1038_1662.bin,1038,1662,testing,0.000000,6178.000000,0.000000,10231.000000,62.35%,86
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1142_1558.bin,1142,1558,testing,0.000000,6074.000000,0.000000,10335.000000,62.98%,81
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1246_1454.bin,1246,1454,testing,0.000000,5970.000000,0.000000,10439.000000,63.62%,89
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1350_1350.bin,1350,1350,testing,0.000000,5866.000000,0.000000,10543.000000,64.25%,95
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1454_1246.bin,1454,1246,testing,0.000000,5762.000000,0.000000,10439.000000,64.43%,78
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1558_1142.bin,1558,1142,testing,0.000000,5658.000000,2.000000,10333.000000,64.61%,77
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1662_1038.bin,1662,1038,testing,1.000000,5553.000000,1.000000,10230.000000,64.81%,87
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1765_935.bin,1765,935,testing,0.000000,5451.000000,0.000000,10128.000000,65.01%,83
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1869_831.bin,1869,831,testing,0.000000,5347.000000,0.000000,10024.000000,65.21%,90
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1973_727.bin,1973,727,testing,0.000000,5243.000000,0.000000,9920.000000,65.42%,89
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2077_623.bin,2077,623,testing,2.000000,5137.000000,6.000000,9810.000000,65.61%,91
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2181_519.bin,2181,519,testing,23.000000,5012.000000,31.000000,9681.000000,65.80%,76
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2285_415.bin,2285,415,testing,1.000000,4930.000000,1.000000,9607.000000,66.08%,69
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2388_312.bin,2388,312,testing,22.000000,4806.000000,32.000000,9473.000000,66.25%,54
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2492_208.bin,2492,208,testing,4.000000,4720.000000,9.000000,9392.000000,66.52%,53
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2596_104.bin,2596,104,testing,56.000000,4564.000000,52.000000,9245.000000,66.83%,35
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_108_2692.bin,108,2692,testing,1.000000,7107.000000,0.000000,9201.000000,56.42%,46
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_215_2585.bin,215,2585,testing,0.000000,7001.000000,0.000000,9308.000000,57.07%,57
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_323_2477.bin,323,2477,testing,3.000000,6890.000000,3.000000,9413.000000,57.73%,58
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_431_2369.bin,431,2369,testing,1.000000,6784.000000,1.000000,9523.000000,58.40%,69
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_538_2262.bin,538,2262,testing,0.000000,6678.000000,0.000000,9631.000000,59.05%,78
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_646_2154.bin,646,2154,testing,0.000000,6570.000000,0.000000,9739.000000,59.72%,73
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_754_2046.bin,754,2046,testing,1.000000,6461.000000,1.000000,9846.000000,60.38%,73
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_862_1938.bin,862,1938,testing,5.000000,6349.000000,6.000000,9949.000000,61.03%,82
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_969_1831.bin,969,1831,testing,0.000000,6247.000000,0.000000,10062.000000,61.70%,90
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1077_1723.bin,1077,1723,testing,0.000000,6139.000000,0.000000,10170.000000,62.36%,91
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1185_1615.bin,1185,1615,testing,0.000000,6031.000000,0.000000,10278.000000,63.02%,88
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1292_1508.bin,1292,1508,testing,0.000000,5924.000000,0.000000,10385.000000,63.68%,90
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1400_1400.bin,1400,1400,testing,0.000000,5816.000000,0.000000,10493.000000,64.34%,93
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1508_1292.bin,1508,1292,testing,1.000000,5707.000000,1.000000,10384.000000,64.53%,92
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1615_1185.bin,1615,1185,testing,3.000000,5598.000000,3.000000,10275.000000,64.73%,93
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1723_1077.bin,1723,1077,testing,0.000000,5493.000000,0.000000,10170.000000,64.93%,85
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1831_969.bin,1831,969,testing,1.000000,5384.000000,0.000000,10062.000000,65.15%,96
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1938_862.bin,1938,862,testing,0.000000,5278.000000,0.000000,9955.000000,65.35%,94
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2046_754.bin,2046,754,testing,1.000000,5169.000000,6.000000,9841.000000,65.54%,94
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2154_646.bin,2154,646,testing,1.000000,5061.000000,0.000000,9739.000000,65.81%,86
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2262_538.bin,2262,538,testing,10.000000,4944.000000,13.000000,9618.000000,66.01%,73
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2369_431.bin,2369,431,testing,7.000000,4840.000000,10.000000,9514.000000,66.25%,67
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2477_323.bin,2477,323,testing,13.000000,4726.000000,17.000000,9399.000000,66.49%,61
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2585_215.bin,2585,215,testing,38.000000,4593.000000,41.000000,9267.000000,66.76%,53
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2692_108.bin,2692,108,testing,197.000000,4327.000000,242.000000,8959.000000,66.71%,36
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_112_2788.bin,112,2788,testing,0.000000,7104.000000,0.000000,9105.000000,56.17%,44
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_223_2677.bin,223,2677,testing,0.000000,6993.000000,0.000000,9216.000000,56.86%,53
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_335_2565.bin,335,2565,testing,0.000000,6881.000000,0.000000,9328.000000,57.55%,65
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_446_2454.bin,446,2454,testing,0.000000,6770.000000,0.000000,9439.000000,58.23%,69
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_558_2342.bin,558,2342,testing,0.000000,6658.000000,0.000000,9551.000000,58.92%,71
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_669_2231.bin,669,2231,testing,1.000000,6546.000000,1.000000,9661.000000,59.61%,85
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_781_2119.bin,781,2119,testing,0.000000,6435.000000,0.000000,9774.000000,60.30%,76
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_892_2008.bin,892,2008,testing,1.000000,6323.000000,0.000000,9885.000000,60.99%,85
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1004_1896.bin,1004,1896,testing,0.000000,6212.000000,0.000000,9997.000000,61.68%,92
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1115_1785.bin,1115,1785,testing,0.000000,6101.000000,0.000000,10108.000000,62.36%,94
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1227_1673.bin,1227,1673,testing,0.000000,5989.000000,0.000000,10220.000000,63.05%,88
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1338_1562.bin,1338,1562,testing,17.000000,5861.000000,20.000000,10311.000000,63.72%,85
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1450_1450.bin,1450,1450,testing,0.000000,5766.000000,0.000000,10443.000000,64.43%,86
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1562_1338.bin,1562,1338,testing,1.000000,5653.000000,1.000000,10330.000000,64.63%,85
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1673_1227.bin,1673,1227,testing,0.000000,5543.000000,0.000000,10220.000000,64.84%,91
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1785_1115.bin,1785,1115,testing,0.000000,5431.000000,0.000000,10108.000000,65.05%,78
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1896_1004.bin,1896,1004,testing,0.000000,5320.000000,0.000000,9997.000000,65.27%,112
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2008_892.bin,2008,892,testing,1.000000,5207.000000,0.000000,9885.000000,65.50%,96
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2119_781.bin,2119,781,testing,12.000000,5085.000000,13.000000,9761.000000,65.72%,100
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2231_669.bin,2231,669,testing,0.000000,4985.000000,0.000000,9662.000000,65.97%,75
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2342_558.bin,2342,558,testing,2.000000,4872.000000,4.000000,9547.000000,66.20%,76
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2454_446.bin,2454,446,testing,1.000000,4761.000000,5.000000,9434.000000,66.44%,72
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2565_335.bin,2565,335,testing,2.000000,4649.000000,4.000000,9324.000000,66.71%,58
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2677_223.bin,2677,223,testing,35.000000,4504.000000,34.000000,9182.000000,67.01%,54
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2788_112.bin,2788,112,testing,59.000000,4369.000000,50.000000,9055.000000,67.35%,34
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_115_2885.bin,115,2885,testing,1.000000,7100.000000,0.000000,9008.000000,55.93%,43
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_231_2769.bin,231,2769,testing,0.000000,6985.000000,0.000000,9124.000000,56.64%,59
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_346_2654.bin,346,2654,testing,0.000000,6870.000000,0.000000,9239.000000,57.35%,72
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_462_2538.bin,462,2538,testing,0.000000,6754.000000,0.000000,9355.000000,58.07%,75
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_577_2423.bin,577,2423,testing,0.000000,6639.000000,0.000000,9470.000000,58.79%,80
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_692_2308.bin,692,2308,testing,3.000000,6521.000000,2.000000,9583.000000,59.51%,75
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_808_2192.bin,808,2192,testing,0.000000,6408.000000,0.000000,9701.000000,60.22%,77
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_923_2077.bin,923,2077,testing,0.000000,6293.000000,0.000000,9816.000000,60.93%,85
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1038_1962.bin,1038,1962,testing,2.000000,6176.000000,7.000000,9924.000000,61.62%,86
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1154_1846.bin,1154,1846,testing,0.000000,6062.000000,0.000000,10047.000000,62.37%,89
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1269_1731.bin,1269,1731,testing,0.000000,5947.000000,0.000000,10162.000000,63.08%,96
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1385_1615.bin,1385,1615,testing,0.000000,5831.000000,0.000000,10278.000000,63.80%,91
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1500_1500.bin,1500,1500,testing,0.000000,5716.000000,0.000000,10393.000000,64.52%,87
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1615_1385.bin,1615,1385,testing,1.000000,5600.000000,0.000000,10278.000000,64.73%,99
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1731_1269.bin,1731,1269,testing,0.000000,5485.000000,0.000000,10162.000000,64.95%,95
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1846_1154.bin,1846,1154,testing,1.000000,5369.000000,4.000000,10043.000000,65.15%,101
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1962_1038.bin,1962,1038,testing,0.000000,5254.000000,0.000000,9931.000000,65.40%,98
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2077_923.bin,2077,923,testing,0.000000,5139.000000,0.000000,9816.000000,65.64%,89
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2192_808.bin,2192,808,testing,2.000000,5022.000000,6.000000,9695.000000,65.85%,95
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2308_692.bin,2308,692,testing,1.000000,4907.000000,2.000000,9583.000000,66.13%,82
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2423_577.bin,2423,577,testing,15.000000,4778.000000,19.000000,9451.000000,66.37%,73
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2538_462.bin,2538,462,testing,2.000000,4676.000000,4.000000,9351.000000,66.65%,71
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2654_346.bin,2654,346,testing,2.000000,4560.000000,4.000000,9235.000000,66.93%,62
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2769_231.bin,2769,231,testing,46.000000,4401.000000,42.000000,9082.000000,67.26%,51
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2885_115.bin,2885,115,testing,91.000000,4240.000000,108.000000,8900.000000,67.40%,39
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_119_2981.bin,119,2981,testing,1.000000,7096.000000,0.000000,8912.000000,55.67%,47
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_238_2862.bin,238,2862,testing,0.000000,6978.000000,0.000000,9031.000000,56.41%,57
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_358_2742.bin,358,2742,testing,0.000000,6858.000000,0.000000,9151.000000,57.16%,57
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_477_2623.bin,477,2623,testing,0.000000,6739.000000,0.000000,9270.000000,57.90%,75
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_596_2504.bin,596,2504,testing,1.000000,6619.000000,0.000000,9389.000000,58.65%,73
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_715_2385.bin,715,2385,testing,0.000000,6501.000000,0.000000,9508.000000,59.39%,76
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_835_2265.bin,835,2265,testing,1.000000,6380.000000,0.000000,9628.000000,60.15%,77
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_954_2146.bin,954,2146,testing,0.000000,6262.000000,0.000000,9747.000000,60.88%,90
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1073_2027.bin,1073,2027,testing,0.000000,6143.000000,0.000000,9866.000000,61.63%,88
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1192_1908.bin,1192,1908,testing,0.000000,6024.000000,0.000000,9985.000000,62.37%,89
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1312_1788.bin,1312,1788,testing,0.000000,5904.000000,0.000000,10105.000000,63.12%,106
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1431_1669.bin,1431,1669,testing,0.000000,5785.000000,0.000000,10224.000000,63.86%,106
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1550_1550.bin,1550,1550,testing,1.000000,5665.000000,1.000000,10342.000000,64.61%,98
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1669_1431.bin,1669,1431,testing,4.000000,5543.000000,5.000000,10219.000000,64.82%,84
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1788_1312.bin,1788,1312,testing,0.000000,5428.000000,0.000000,10105.000000,65.06%,90
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1908_1192.bin,1908,1192,testing,1.000000,5307.000000,0.000000,9985.000000,65.30%,103
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2027_1073.bin,2027,1073,testing,1.000000,5188.000000,0.000000,9866.000000,65.54%,111
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2146_954.bin,2146,954,testing,0.000000,5070.000000,0.000000,9747.000000,65.78%,91
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2265_835.bin,2265,835,testing,1.000000,4950.000000,3.000000,9625.000000,66.03%,99
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2385_715.bin,2385,715,testing,16.000000,4815.000000,23.000000,9485.000000,66.26%,90
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2504_596.bin,2504,596,testing,2.000000,4710.000000,5.000000,9384.000000,66.56%,77
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2623_477.bin,2623,477,testing,2.000000,4591.000000,3.000000,9267.000000,66.86%,78
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2742_358.bin,2742,358,testing,2.000000,4472.000000,7.000000,9144.000000,67.13%,61
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2862_238.bin,2862,238,testing,5.000000,4349.000000,15.000000,9016.000000,67.40%,51
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2981_119.bin,2981,119,testing,106.000000,4129.000000,104.000000,8808.000000,67.80%,32
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_123_3077.bin,123,3077,testing,0.000000,7093.000000,0.000000,8816.000000,55.42%,47
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_246_2954.bin,246,2954,testing,0.000000,6970.000000,0.000000,8939.000000,56.19%,59
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_369_2831.bin,369,2831,testing,0.000000,6847.000000,0.000000,9062.000000,56.96%,63
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_492_2708.bin,492,2708,testing,0.000000,6724.000000,0.000000,9185.000000,57.73%,78
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_615_2585.bin,615,2585,testing,0.000000,6601.000000,0.000000,9308.000000,58.51%,74
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_738_2462.bin,738,2462,testing,0.000000,6478.000000,0.000000,9431.000000,59.28%,91
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_862_2338.bin,862,2338,testing,0.000000,6354.000000,0.000000,9555.000000,60.06%,91
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_985_2215.bin,985,2215,testing,0.000000,6231.000000,0.000000,9678.000000,60.83%,90
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1108_2092.bin,1108,2092,testing,1.000000,6107.000000,0.000000,9801.000000,61.61%,91
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1231_1969.bin,1231,1969,testing,0.000000,5985.000000,0.000000,9924.000000,62.38%,96
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1354_1846.bin,1354,1846,testing,0.000000,5862.000000,1.000000,10046.000000,63.15%,108
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1477_1723.bin,1477,1723,testing,1.000000,5738.000000,0.000000,10170.000000,63.93%,101
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1600_1600.bin,1600,1600,testing,0.000000,5616.000000,0.000000,10293.000000,64.70%,91
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1723_1477.bin,1723,1477,testing,0.000000,5493.000000,0.000000,10170.000000,64.93%,92
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1846_1354.bin,1846,1354,testing,0.000000,5370.000000,0.000000,10047.000000,65.17%,105
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1969_1231.bin,1969,1231,testing,0.000000,5247.000000,0.000000,9924.000000,65.41%,101
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2092_1108.bin,2092,1108,testing,2.000000,5122.000000,6.000000,9795.000000,65.64%,108
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2215_985.bin,2215,985,testing,0.000000,5001.000000,0.000000,9678.000000,65.93%,93
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2338_862.bin,2338,862,testing,0.000000,4878.000000,0.000000,9555.000000,66.20%,79
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2462_738.bin,2462,738,testing,0.000000,4754.000000,0.000000,9431.000000,66.49%,84
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2585_615.bin,2585,615,testing,0.000000,4631.000000,0.000000,9308.000000,66.78%,82
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2708_492.bin,2708,492,testing,1.000000,4507.000000,1.000000,9184.000000,67.08%,73
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2831_369.bin,2831,369,testing,1.000000,4384.000000,1.000000,9061.000000,67.39%,77
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2954_246.bin,2954,246,testing,16.000000,4246.000000,28.000000,8911.000000,67.62%,56
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3077_123.bin,3077,123,testing,86.000000,4053.000000,89.000000,8727.000000,68.03%,42
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_127_3173.bin,127,3173,testing,0.000000,7089.000000,0.000000,8720.000000,55.16%,49
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_254_3046.bin,254,3046,testing,0.000000,6962.000000,0.000000,8847.000000,55.96%,59
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_381_2919.bin,381,2919,testing,0.000000,6835.000000,0.000000,8974.000000,56.77%,68
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_508_2792.bin,508,2792,testing,0.000000,6708.000000,0.000000,9101.000000,57.57%,73
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_635_2665.bin,635,2665,testing,0.000000,6581.000000,0.000000,9228.000000,58.37%,85
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_762_2538.bin,762,2538,testing,0.000000,6454.000000,0.000000,9355.000000,59.18%,85
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_888_2412.bin,888,2412,testing,1.000000,6327.000000,2.000000,9479.000000,59.97%,89
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1015_2285.bin,1015,2285,testing,0.000000,6201.000000,0.000000,9608.000000,60.78%,90
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1142_2158.bin,1142,2158,testing,0.000000,6074.000000,0.000000,9735.000000,61.58%,102
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1269_2031.bin,1269,2031,testing,1.000000,5946.000000,1.000000,9861.000000,62.38%,113
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1396_1904.bin,1396,1904,testing,0.000000,5820.000000,0.000000,9989.000000,63.19%,108
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1523_1777.bin,1523,1777,testing,0.000000,5693.000000,0.000000,10116.000000,63.99%,98
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1650_1650.bin,1650,1650,testing,0.000000,5566.000000,0.000000,10243.000000,64.79%,105
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1777_1523.bin,1777,1523,testing,0.000000,5439.000000,0.000000,10116.000000,65.03%,109
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1904_1396.bin,1904,1396,testing,0.000000,5312.000000,0.000000,9989.000000,65.28%,112
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2031_1269.bin,2031,1269,testing,0.000000,5185.000000,0.000000,9862.000000,65.54%,107
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2158_1142.bin,2158,1142,testing,0.000000,5058.000000,0.000000,9735.000000,65.81%,105
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2285_1015.bin,2285,1015,testing,0.000000,4931.000000,1.000000,9607.000000,66.08%,106
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2412_888.bin,2412,888,testing,0.000000,4804.000000,4.000000,9477.000000,66.34%,98
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2538_762.bin,2538,762,testing,1.000000,4677.000000,2.000000,9353.000000,66.66%,89
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2665_635.bin,2665,635,testing,2.000000,4549.000000,4.000000,9224.000000,66.96%,75
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2792_508.bin,2792,508,testing,2.000000,4422.000000,4.000000,9097.000000,67.28%,70
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2919_381.bin,2919,381,testing,1.000000,4296.000000,2.000000,8972.000000,67.61%,69
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3046_254.bin,3046,254,testing,20.000000,4150.000000,27.000000,8820.000000,67.91%,53
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3173_127.bin,3173,127,testing,46.000000,3997.000000,44.000000,8676.000000,68.34%,38
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_131_3269.bin,131,3269,testing,0.000000,7085.000000,0.000000,8624.000000,54.90%,43
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_262_3138.bin,262,3138,testing,0.000000,6954.000000,0.000000,8755.000000,55.73%,68
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_392_3008.bin,392,3008,testing,0.000000,6824.000000,0.000000,8885.000000,56.56%,76
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_523_2877.bin,523,2877,testing,0.000000,6693.000000,0.000000,9016.000000,57.39%,74
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_654_2746.bin,654,2746,testing,0.000000,6562.000000,0.000000,9147.000000,58.23%,84
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_785_2615.bin,785,2615,testing,0.000000,6431.000000,0.000000,9278.000000,59.06%,89
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_915_2485.bin,915,2485,testing,0.000000,6301.000000,0.000000,9408.000000,59.89%,94
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1046_2354.bin,1046,2354,testing,0.000000,6170.000000,0.000000,9539.000000,60.72%,87
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1177_2223.bin,1177,2223,testing,1.000000,6038.000000,3.000000,9667.000000,61.54%,88
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1308_2092.bin,1308,2092,testing,0.000000,5908.000000,0.000000,9801.000000,62.39%,111
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1438_1962.bin,1438,1962,testing,0.000000,5778.000000,0.000000,9931.000000,63.22%,100
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1569_1831.bin,1569,1831,testing,0.000000,5647.000000,0.000000,10062.000000,64.05%,114
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1700_1700.bin,1700,1700,testing,0.000000,5516.000000,0.000000,10193.000000,64.89%,96
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1831_1569.bin,1831,1569,testing,1.000000,5384.000000,1.000000,10061.000000,65.14%,110
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1962_1438.bin,1962,1438,testing,0.000000,5254.000000,0.000000,9931.000000,65.40%,112
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2092_1308.bin,2092,1308,testing,0.000000,5124.000000,0.000000,9801.000000,65.67%,106
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2223_1177.bin,2223,1177,testing,0.000000,4993.000000,0.000000,9670.000000,65.95%,104
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2354_1046.bin,2354,1046,testing,1.000000,4861.000000,0.000000,9539.000000,66.25%,102
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2485_915.bin,2485,915,testing,1.000000,4730.000000,1.000000,9407.000000,66.54%,91
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2615_785.bin,2615,785,testing,1.000000,4600.000000,2.000000,9276.000000,66.84%,97
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2746_654.bin,2746,654,testing,1.000000,4469.000000,1.000000,9146.000000,67.17%,91
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2877_523.bin,2877,523,testing,2.000000,4337.000000,4.000000,9012.000000,67.50%,79
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3008_392.bin,3008,392,testing,18.000000,4190.000000,28.000000,8857.000000,67.78%,78
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3138_262.bin,3138,262,testing,12.000000,4066.000000,21.000000,8734.000000,68.15%,55
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3269_131.bin,3269,131,testing,39.000000,3908.000000,38.000000,8586.000000,68.61%,40
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_135_3365.bin,135,3365,testing,0.000000,7081.000000,0.000000,8528.000000,54.64%,49
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_269_3231.bin,269,3231,testing,0.000000,6947.000000,0.000000,8662.000000,55.49%,62
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_404_3096.bin,404,3096,testing,1.000000,6811.000000,0.000000,8797.000000,56.36%,76
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_538_2962.bin,538,2962,testing,0.000000,6678.000000,0.000000,8931.000000,57.22%,84
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_673_2827.bin,673,2827,testing,0.000000,6543.000000,0.000000,9066.000000,58.08%,99
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_808_2692.bin,808,2692,testing,0.000000,6408.000000,0.000000,9201.000000,58.95%,81
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_942_2558.bin,942,2558,testing,0.000000,6274.000000,0.000000,9335.000000,59.81%,102
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1077_2423.bin,1077,2423,testing,0.000000,6139.000000,0.000000,9470.000000,60.67%,96
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1212_2288.bin,1212,2288,testing,0.000000,6004.000000,0.000000,9605.000000,61.54%,93
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1346_2154.bin,1346,2154,testing,1.000000,5869.000000,0.000000,9739.000000,62.40%,106
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1481_2019.bin,1481,2019,testing,0.000000,5735.000000,0.000000,9874.000000,63.26%,109
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1615_1885.bin,1615,1885,testing,0.000000,5601.000000,0.000000,10008.000000,64.12%,95
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1750_1750.bin,1750,1750,testing,1.000000,5465.000000,0.000000,10143.000000,64.99%,111
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1885_1615.bin,1885,1615,testing,0.000000,5331.000000,0.000000,10008.000000,65.25%,108
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2019_1481.bin,2019,1481,testing,0.000000,5197.000000,0.000000,9874.000000,65.52%,115
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2154_1346.bin,2154,1346,testing,0.000000,5062.000000,0.000000,9739.000000,65.80%,96
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2288_1212.bin,2288,1212,testing,1.000000,4927.000000,2.000000,9603.000000,66.08%,119
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2423_1077.bin,2423,1077,testing,0.000000,4793.000000,0.000000,9470.000000,66.40%,105
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2558_942.bin,2558,942,testing,1.000000,4657.000000,1.000000,9334.000000,66.71%,93
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2692_808.bin,2692,808,testing,1.000000,4523.000000,1.000000,9200.000000,67.04%,92
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2827_673.bin,2827,673,testing,6.000000,4383.000000,9.000000,9057.000000,67.36%,86
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2962_538.bin,2962,538,testing,2.000000,4252.000000,4.000000,8927.000000,67.72%,84
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3096_404.bin,3096,404,testing,2.000000,4118.000000,5.000000,8792.000000,68.08%,76
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3231_269.bin,3231,269,testing,3.000000,3982.000000,4.000000,8658.000000,68.48%,64
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3365_135.bin,3365,135,testing,140.000000,3711.000000,142.000000,8386.000000,68.87%,40
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_138_3462.bin,138,3462,testing,0.000000,7078.000000,0.000000,8431.000000,54.36%,53
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_277_3323.bin,277,3323,testing,0.000000,6939.000000,0.000000,8570.000000,55.26%,73
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_415_3185.bin,415,3185,testing,0.000000,6801.000000,0.000000,8708.000000,56.15%,78
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_554_3046.bin,554,3046,testing,0.000000,6662.000000,0.000000,8847.000000,57.04%,80
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_692_2908.bin,692,2908,testing,0.000000,6524.000000,0.000000,8985.000000,57.93%,79
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_831_2769.bin,831,2769,testing,0.000000,6385.000000,0.000000,9124.000000,58.83%,97
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_969_2631.bin,969,2631,testing,0.000000,6247.000000,0.000000,9262.000000,59.72%,94
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1108_2492.bin,1108,2492,testing,0.000000,6108.000000,0.000000,9401.000000,60.62%,101
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1246_2354.bin,1246,2354,testing,0.000000,5970.000000,0.000000,9539.000000,61.51%,102
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1385_2215.bin,1385,2215,testing,0.000000,5831.000000,0.000000,9678.000000,62.40%,108
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1523_2077.bin,1523,2077,testing,0.000000,5693.000000,0.000000,9816.000000,63.29%,108
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1662_1938.bin,1662,1938,testing,0.000000,5554.000000,0.000000,9955.000000,64.19%,110
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1800_1800.bin,1800,1800,testing,0.000000,5416.000000,0.000000,10093.000000,65.08%,127
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1938_1662.bin,1938,1662,testing,0.000000,5278.000000,0.000000,9955.000000,65.35%,124
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2077_1523.bin,2077,1523,testing,0.000000,5139.000000,0.000000,9816.000000,65.64%,113
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2215_1385.bin,2215,1385,testing,1.000000,5000.000000,6.000000,9672.000000,65.90%,107
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2354_1246.bin,2354,1246,testing,1.000000,4861.000000,0.000000,9539.000000,66.25%,117
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2492_1108.bin,2492,1108,testing,1.000000,4723.000000,0.000000,9401.000000,66.56%,107
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2631_969.bin,2631,969,testing,0.000000,4585.000000,0.000000,9262.000000,66.89%,107
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2769_831.bin,2769,831,testing,1.000000,4446.000000,1.000000,9123.000000,67.23%,101
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2908_692.bin,2908,692,testing,2.000000,4306.000000,2.000000,8983.000000,67.59%,102
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3046_554.bin,3046,554,testing,2.000000,4168.000000,4.000000,8843.000000,67.95%,80
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3185_415.bin,3185,415,testing,0.000000,4031.000000,0.000000,8708.000000,68.36%,74
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3323_277.bin,3323,277,testing,37.000000,3856.000000,48.000000,8522.000000,68.68%,57
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3462_138.bin,3462,138,testing,35.000000,3719.000000,47.000000,8384.000000,69.09%,40
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_142_3558.bin,142,3558,testing,0.000000,7074.000000,0.000000,8335.000000,54.09%,51
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_285_3415.bin,285,3415,testing,0.000000,6931.000000,0.000000,8478.000000,55.02%,63
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_427_3273.bin,427,3273,testing,0.000000,6789.000000,0.000000,8620.000000,55.94%,70
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_569_3131.bin,569,3131,testing,0.000000,6647.000000,0.000000,8762.000000,56.86%,81
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_712_2988.bin,712,2988,testing,0.000000,6504.000000,0.000000,8905.000000,57.79%,79
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_854_2846.bin,854,2846,testing,0.000000,6362.000000,0.000000,9047.000000,58.71%,91
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_996_2704.bin,996,2704,testing,1.000000,6219.000000,0.000000,9189.000000,59.64%,91
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1138_2562.bin,1138,2562,testing,0.000000,6078.000000,0.000000,9331.000000,60.56%,109
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1281_2419.bin,1281,2419,testing,0.000000,5935.000000,0.000000,9474.000000,61.48%,102
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1423_2277.bin,1423,2277,testing,0.000000,5793.000000,0.000000,9616.000000,62.41%,119
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1565_2135.bin,1565,2135,testing,0.000000,5651.000000,0.000000,9758.000000,63.33%,97
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1708_1992.bin,1708,1992,testing,0.000000,5508.000000,0.000000,9901.000000,64.25%,100
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1850_1850.bin,1850,1850,testing,1.000000,5365.000000,0.000000,10043.000000,65.18%,132
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1992_1708.bin,1992,1708,testing,0.000000,5224.000000,0.000000,9901.000000,65.46%,126
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2135_1565.bin,2135,1565,testing,0.000000,5081.000000,0.000000,9758.000000,65.76%,123
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2277_1423.bin,2277,1423,testing,0.000000,4939.000000,0.000000,9616.000000,66.07%,107
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2419_1281.bin,2419,1281,testing,1.000000,4796.000000,1.000000,9473.000000,66.39%,111
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2562_1138.bin,2562,1138,testing,1.000000,4653.000000,0.000000,9331.000000,66.73%,112
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2704_996.bin,2704,996,testing,1.000000,4511.000000,1.000000,9188.000000,67.07%,103
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2846_854.bin,2846,854,testing,1.000000,4369.000000,0.000000,9047.000000,67.44%,104
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2988_712.bin,2988,712,testing,1.000000,4227.000000,1.000000,8904.000000,67.81%,97
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3131_569.bin,3131,569,testing,5.000000,4080.000000,9.000000,8753.000000,68.17%,71
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3273_427.bin,3273,427,testing,1.000000,3942.000000,1.000000,8619.000000,68.61%,76
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3415_285.bin,3415,285,testing,3.000000,3798.000000,8.000000,8470.000000,69.00%,58
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3558_142.bin,3558,142,testing,12.000000,3646.000000,20.000000,8315.000000,69.43%,39
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_146_3654.bin,146,3654,testing,0.000000,7070.000000,0.000000,8239.000000,53.82%,52
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_292_3508.bin,292,3508,testing,0.000000,6924.000000,0.000000,8385.000000,54.77%,71
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_438_3362.bin,438,3362,testing,0.000000,6778.000000,0.000000,8531.000000,55.73%,74
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_585_3215.bin,585,3215,testing,0.000000,6631.000000,0.000000,8678.000000,56.69%,73
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_731_3069.bin,731,3069,testing,0.000000,6485.000000,0.000000,8824.000000,57.64%,95
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_877_2923.bin,877,2923,testing,0.000000,6339.000000,0.000000,8970.000000,58.59%,110
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1023_2777.bin,1023,2777,testing,0.000000,6193.000000,0.000000,9116.000000,59.55%,112
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1169_2631.bin,1169,2631,testing,0.000000,6047.000000,0.000000,9262.000000,60.50%,104
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1315_2485.bin,1315,2485,testing,0.000000,5901.000000,0.000000,9408.000000,61.45%,112
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1462_2338.bin,1462,2338,testing,0.000000,5754.000000,0.000000,9555.000000,62.41%,123
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1608_2192.bin,1608,2192,testing,0.000000,5608.000000,0.000000,9701.000000,63.37%,97
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1754_2046.bin,1754,2046,testing,0.000000,5462.000000,0.000000,9847.000000,64.32%,104
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1900_1900.bin,1900,1900,testing,0.000000,5316.000000,0.000000,9993.000000,65.28%,133
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2046_1754.bin,2046,1754,testing,0.000000,5170.000000,0.000000,9847.000000,65.57%,110
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2192_1608.bin,2192,1608,testing,0.000000,5024.000000,0.000000,9701.000000,65.88%,121
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2338_1462.bin,2338,1462,testing,2.000000,4876.000000,3.000000,9552.000000,66.20%,106
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2485_1315.bin,2485,1315,testing,0.000000,4731.000000,0.000000,9408.000000,66.54%,120
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2631_1169.bin,2631,1169,testing,1.000000,4584.000000,0.000000,9262.000000,66.90%,110
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2777_1023.bin,2777,1023,testing,1.000000,4438.000000,0.000000,9116.000000,67.26%,110
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2923_877.bin,2923,877,testing,2.000000,4291.000000,4.000000,8966.000000,67.62%,90
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3069_731.bin,3069,731,testing,2.000000,4145.000000,4.000000,8820.000000,68.01%,94
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3215_585.bin,3215,585,testing,4.000000,3997.000000,9.000000,8669.000000,68.40%,83
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3362_438.bin,3362,438,testing,5.000000,3849.000000,9.000000,8522.000000,68.85%,71
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3508_292.bin,3508,292,testing,5.000000,3703.000000,9.000000,8376.000000,69.30%,67
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3654_146.bin,3654,146,testing,27.000000,3535.000000,44.000000,8195.000000,69.67%,46
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_150_3750.bin,150,3750,testing,0.000000,7066.000000,0.000000,8143.000000,53.54%,53
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_300_3600.bin,300,3600,testing,0.000000,6916.000000,0.000000,8293.000000,54.53%,74
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_450_3450.bin,450,3450,testing,0.000000,6766.000000,0.000000,8443.000000,55.51%,89
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_600_3300.bin,600,3300,testing,0.000000,6616.000000,0.000000,8593.000000,56.50%,88
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_750_3150.bin,750,3150,testing,0.000000,6466.000000,0.000000,8743.000000,57.49%,81
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_900_3000.bin,900,3000,testing,0.000000,6316.000000,0.000000,8893.000000,58.47%,94
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1050_2850.bin,1050,2850,testing,0.000000,6166.000000,0.000000,9043.000000,59.46%,105
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1200_2700.bin,1200,2700,testing,1.000000,6015.000000,1.000000,9192.000000,60.44%,104
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1350_2550.bin,1350,2550,testing,0.000000,5866.000000,0.000000,9343.000000,61.43%,109
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1500_2400.bin,1500,2400,testing,0.000000,5716.000000,0.000000,9493.000000,62.42%,109
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1650_2250.bin,1650,2250,testing,1.000000,5565.000000,0.000000,9643.000000,63.41%,106
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1800_2100.bin,1800,2100,testing,0.000000,5416.000000,0.000000,9793.000000,64.39%,108
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1950_1950.bin,1950,1950,testing,0.000000,5266.000000,0.000000,9943.000000,65.38%,125
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2100_1800.bin,2100,1800,testing,0.000000,5116.000000,0.000000,9793.000000,65.69%,111
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2250_1650.bin,2250,1650,testing,0.000000,4966.000000,0.000000,9643.000000,66.01%,121
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2400_1500.bin,2400,1500,testing,1.000000,4815.000000,0.000000,9493.000000,66.35%,114
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2550_1350.bin,2550,1350,testing,1.000000,4665.000000,1.000000,9342.000000,66.69%,124
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2700_1200.bin,2700,1200,testing,1.000000,4515.000000,0.000000,9193.000000,67.07%,111
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2850_1050.bin,2850,1050,testing,2.000000,4364.000000,4.000000,9039.000000,67.42%,115
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3000_900.bin,3000,900,testing,2.000000,4214.000000,4.000000,8889.000000,67.82%,98
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3150_750.bin,3150,750,testing,13.000000,4053.000000,16.000000,8727.000000,68.23%,93
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3300_600.bin,3300,600,testing,1.000000,3915.000000,1.000000,8592.000000,68.69%,90
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3450_450.bin,3450,450,testing,1.000000,3765.000000,2.000000,8441.000000,69.15%,76
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3600_300.bin,3600,300,testing,14.000000,3602.000000,29.000000,8264.000000,69.51%,64
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3750_150.bin,3750,150,testing,73.000000,3393.000000,77.000000,8066.000000,70.11%,43
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_154_3846.bin,154,3846,testing,0.000000,7062.000000,0.000000,8047.000000,53.26%,54
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_308_3692.bin,308,3692,testing,0.000000,6908.000000,0.000000,8201.000000,54.28%,74
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_462_3538.bin,462,3538,testing,0.000000,6754.000000,0.000000,8355.000000,55.30%,90
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_615_3385.bin,615,3385,testing,1.000000,6600.000000,0.000000,8508.000000,56.32%,81
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_769_3231.bin,769,3231,testing,0.000000,6447.000000,0.000000,8662.000000,57.33%,85
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_923_3077.bin,923,3077,testing,0.000000,6293.000000,0.000000,8816.000000,58.35%,100
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1077_2923.bin,1077,2923,testing,0.000000,6139.000000,0.000000,8970.000000,59.37%,105
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1231_2769.bin,1231,2769,testing,0.000000,5985.000000,0.000000,9124.000000,60.39%,106
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1385_2615.bin,1385,2615,testing,0.000000,5831.000000,0.000000,9278.000000,61.41%,103
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1538_2462.bin,1538,2462,testing,0.000000,5678.000000,0.000000,9431.000000,62.42%,110
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1692_2308.bin,1692,2308,testing,0.000000,5524.000000,0.000000,9585.000000,63.44%,117
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1846_2154.bin,1846,2154,testing,1.000000,5369.000000,2.000000,9737.000000,64.45%,124
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2000_2000.bin,2000,2000,testing,0.000000,5216.000000,0.000000,9893.000000,65.48%,129
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2154_1846.bin,2154,1846,testing,1.000000,5061.000000,0.000000,9739.000000,65.81%,128
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2308_1692.bin,2308,1692,testing,1.000000,4907.000000,1.000000,9584.000000,66.14%,137
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2462_1538.bin,2462,1538,testing,1.000000,4753.000000,0.000000,9431.000000,66.49%,115
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2615_1385.bin,2615,1385,testing,1.000000,4600.000000,1.000000,9277.000000,66.85%,121
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2769_1231.bin,2769,1231,testing,1.000000,4446.000000,1.000000,9123.000000,67.23%,109
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2923_1077.bin,2923,1077,testing,1.000000,4292.000000,0.000000,8970.000000,67.64%,120
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3077_923.bin,3077,923,testing,8.000000,4131.000000,10.000000,8806.000000,68.04%,102
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3231_769.bin,3231,769,testing,0.000000,3985.000000,0.000000,8662.000000,68.49%,104
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3385_615.bin,3385,615,testing,0.000000,3831.000000,0.000000,8508.000000,68.95%,81
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3538_462.bin,3538,462,testing,18.000000,3660.000000,29.000000,8326.000000,69.34%,68
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3692_308.bin,3692,308,testing,25.000000,3499.000000,34.000000,8167.000000,69.87%,57
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3846_154.bin,3846,154,testing,85.000000,3285.000000,91.000000,7956.000000,70.43%,45
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_158_3942.bin,158,3942,testing,0.000000,7058.000000,0.000000,7951.000000,52.97%,56
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_315_3785.bin,315,3785,testing,0.000000,6901.000000,0.000000,8108.000000,54.02%,70
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_473_3627.bin,473,3627,testing,0.000000,6743.000000,0.000000,8266.000000,55.07%,81
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_631_3469.bin,631,3469,testing,0.000000,6585.000000,0.000000,8424.000000,56.13%,84
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_788_3312.bin,788,3312,testing,0.000000,6428.000000,0.000000,8581.000000,57.17%,95
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_946_3154.bin,946,3154,testing,0.000000,6270.000000,0.000000,8739.000000,58.23%,114
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1104_2996.bin,1104,2996,testing,0.000000,6112.000000,0.000000,8897.000000,59.28%,105
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1262_2838.bin,1262,2838,testing,0.000000,5954.000000,0.000000,9055.000000,60.33%,129
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1419_2681.bin,1419,2681,testing,0.000000,5797.000000,0.000000,9212.000000,61.38%,104
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1577_2523.bin,1577,2523,testing,0.000000,5639.000000,0.000000,9370.000000,62.43%,103
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1735_2365.bin,1735,2365,testing,0.000000,5481.000000,1.000000,9527.000000,63.48%,106
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1892_2208.bin,1892,2208,testing,0.000000,5324.000000,0.000000,9685.000000,64.53%,139
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2050_2050.bin,2050,2050,testing,0.000000,5166.000000,0.000000,9843.000000,65.58%,118
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2208_1892.bin,2208,1892,testing,0.000000,5008.000000,0.000000,9685.000000,65.92%,116
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2365_1735.bin,2365,1735,testing,0.000000,4851.000000,0.000000,9528.000000,66.26%,131
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2523_1577.bin,2523,1577,testing,0.000000,4693.000000,0.000000,9370.000000,66.63%,121
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2681_1419.bin,2681,1419,testing,1.000000,4534.000000,1.000000,9211.000000,67.01%,119
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2838_1262.bin,2838,1262,testing,0.000000,4378.000000,0.000000,9055.000000,67.41%,115
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2996_1104.bin,2996,1104,testing,0.000000,4220.000000,0.000000,8897.000000,67.83%,123
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3154_946.bin,3154,946,testing,0.000000,4062.000000,0.000000,8739.000000,68.27%,108
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3312_788.bin,3312,788,testing,3.000000,3901.000000,8.000000,8573.000000,68.69%,97
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3469_631.bin,3469,631,testing,2.000000,3745.000000,4.000000,8420.000000,69.20%,84
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3627_473.bin,3627,473,testing,11.000000,3578.000000,18.000000,8248.000000,69.67%,79
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3785_315.bin,3785,315,testing,23.000000,3408.000000,34.000000,8074.000000,70.17%,57
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3942_158.bin,3942,158,testing,68.000000,3206.000000,93.000000,7858.000000,70.61%,47
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_162_4038.bin,162,4038,testing,0.000000,7054.000000,0.000000,7855.000000,52.69%,56
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_323_3877.bin,323,3877,testing,0.000000,6893.000000,0.000000,8016.000000,53.77%,79
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_485_3715.bin,485,3715,testing,0.000000,6731.000000,0.000000,8178.000000,54.85%,84
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_646_3554.bin,646,3554,testing,0.000000,6570.000000,0.000000,8339.000000,55.93%,83
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_808_3392.bin,808,3392,testing,0.000000,6408.000000,0.000000,8501.000000,57.02%,101
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_969_3231.bin,969,3231,testing,0.000000,6247.000000,0.000000,8662.000000,58.10%,101
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1131_3069.bin,1131,3069,testing,0.000000,6085.000000,0.000000,8824.000000,59.19%,114
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1292_2908.bin,1292,2908,testing,0.000000,5924.000000,0.000000,8985.000000,60.27%,113
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1454_2746.bin,1454,2746,testing,0.000000,5762.000000,0.000000,9147.000000,61.35%,113
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1615_2585.bin,1615,2585,testing,0.000000,5601.000000,0.000000,9308.000000,62.43%,109
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1777_2423.bin,1777,2423,testing,0.000000,5439.000000,0.000000,9470.000000,63.52%,109
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1938_2262.bin,1938,2262,testing,2.000000,5276.000000,2.000000,9629.000000,64.60%,127
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2100_2100.bin,2100,2100,testing,1.000000,5115.000000,0.000000,9793.000000,65.69%,126
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2262_1938.bin,2262,1938,testing,0.000000,4954.000000,0.000000,9631.000000,66.03%,123
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2423_1777.bin,2423,1777,testing,1.000000,4792.000000,2.000000,9468.000000,66.39%,125
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2585_1615.bin,2585,1615,testing,2.000000,4629.000000,3.000000,9305.000000,66.77%,126
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2746_1454.bin,2746,1454,testing,1.000000,4469.000000,0.000000,9147.000000,67.18%,112
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2908_1292.bin,2908,1292,testing,1.000000,4307.000000,0.000000,8985.000000,67.60%,117
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3069_1131.bin,3069,1131,testing,0.000000,4147.000000,0.000000,8824.000000,68.03%,104
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3231_969.bin,3231,969,testing,1.000000,3984.000000,0.000000,8662.000000,68.50%,115
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3392_808.bin,3392,808,testing,0.000000,3824.000000,0.000000,8501.000000,68.97%,111
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3554_646.bin,3554,646,testing,5.000000,3657.000000,9.000000,8330.000000,69.45%,93
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3715_485.bin,3715,485,testing,2.000000,3499.000000,6.000000,8172.000000,69.99%,79
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3877_323.bin,3877,323,testing,5.000000,3334.000000,9.000000,8007.000000,70.56%,63
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4038_162.bin,4038,162,testing,127.000000,3051.000000,136.000000,7719.000000,71.11%,47
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_165_4135.bin,165,4135,testing,0.000000,7051.000000,0.000000,7758.000000,52.39%,56
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_331_3969.bin,331,3969,testing,0.000000,6885.000000,0.000000,7924.000000,53.51%,75
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_496_3804.bin,496,3804,testing,1.000000,6719.000000,0.000000,8089.000000,54.63%,77
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_662_3638.bin,662,3638,testing,0.000000,6554.000000,0.000000,8255.000000,55.74%,93
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_827_3473.bin,827,3473,testing,1.000000,6388.000000,0.000000,8420.000000,56.86%,95
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_992_3308.bin,992,3308,testing,0.000000,6224.000000,0.000000,8585.000000,57.97%,103
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1158_3142.bin,1158,3142,testing,0.000000,6058.000000,0.000000,8751.000000,59.09%,91
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1323_2977.bin,1323,2977,testing,0.000000,5893.000000,0.000000,8916.000000,60.21%,122
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1488_2812.bin,1488,2812,testing,1.000000,5727.000000,0.000000,9081.000000,61.33%,105
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1654_2646.bin,1654,2646,testing,0.000000,5562.000000,0.000000,9247.000000,62.44%,120
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1819_2481.bin,1819,2481,testing,0.000000,5397.000000,0.000000,9412.000000,63.56%,128
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1985_2315.bin,1985,2315,testing,1.000000,5230.000000,2.000000,9576.000000,64.67%,127
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2150_2150.bin,2150,2150,testing,0.000000,5066.000000,0.000000,9743.000000,65.79%,132
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2315_1985.bin,2315,1985,testing,1.000000,4900.000000,0.000000,9578.000000,66.16%,129
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2481_1819.bin,2481,1819,testing,1.000000,4734.000000,0.000000,9412.000000,66.54%,135
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2646_1654.bin,2646,1654,testing,1.000000,4569.000000,0.000000,9247.000000,66.93%,136
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2812_1488.bin,2812,1488,testing,0.000000,4404.000000,0.000000,9081.000000,67.34%,130
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2977_1323.bin,2977,1323,testing,2.000000,4237.000000,3.000000,8913.000000,67.77%,110
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3142_1158.bin,3142,1158,testing,1.000000,4073.000000,0.000000,8751.000000,68.24%,108
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3308_992.bin,3308,992,testing,1.000000,3907.000000,0.000000,8585.000000,68.73%,117
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3473_827.bin,3473,827,testing,1.000000,3742.000000,0.000000,8420.000000,69.23%,94
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3638_662.bin,3638,662,testing,3.000000,3575.000000,8.000000,8247.000000,69.72%,89
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3804_496.bin,3804,496,testing,5.000000,3407.000000,9.000000,8080.000000,70.30%,78
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3969_331.bin,3969,331,testing,3.000000,3244.000000,7.000000,7917.000000,70.90%,62
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4135_165.bin,4135,165,testing,29.000000,3052.000000,48.000000,7710.000000,71.40%,50
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_169_4231.bin,169,4231,testing,0.000000,7047.000000,0.000000,7662.000000,52.09%,58
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_338_4062.bin,338,4062,testing,0.000000,6878.000000,0.000000,7831.000000,53.24%,74
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_508_3892.bin,508,3892,testing,1.000000,6707.000000,1.000000,8000.000000,54.40%,87
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_677_3723.bin,677,3723,testing,0.000000,6539.000000,0.000000,8170.000000,55.54%,100
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_846_3554.bin,846,3554,testing,1.000000,6369.000000,1.000000,8338.000000,56.69%,102
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1015_3385.bin,1015,3385,testing,0.000000,6201.000000,0.000000,8508.000000,57.84%,105
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1185_3215.bin,1185,3215,testing,0.000000,6031.000000,0.000000,8678.000000,59.00%,108
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1354_3046.bin,1354,3046,testing,0.000000,5862.000000,0.000000,8847.000000,60.15%,112
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1523_2877.bin,1523,2877,testing,0.000000,5693.000000,0.000000,9016.000000,61.30%,105
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1692_2708.bin,1692,2708,testing,0.000000,5524.000000,0.000000,9185.000000,62.44%,112
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1862_2538.bin,1862,2538,testing,0.000000,5354.000000,0.000000,9355.000000,63.60%,150
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2031_2369.bin,2031,2369,testing,0.000000,5185.000000,0.000000,9524.000000,64.75%,139
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2200_2200.bin,2200,2200,testing,0.000000,5016.000000,0.000000,9693.000000,65.90%,127
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2369_2031.bin,2369,2031,testing,0.000000,4847.000000,0.000000,9524.000000,66.27%,135
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2538_1862.bin,2538,1862,testing,0.000000,4678.000000,0.000000,9355.000000,66.66%,128
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2708_1692.bin,2708,1692,testing,1.000000,4507.000000,0.000000,9185.000000,67.09%,131
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2877_1523.bin,2877,1523,testing,0.000000,4339.000000,0.000000,9016.000000,67.51%,126
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3046_1354.bin,3046,1354,testing,2.000000,4168.000000,2.000000,8845.000000,67.96%,110
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3215_1185.bin,3215,1185,testing,2.000000,3999.000000,4.000000,8674.000000,68.43%,117
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3385_1015.bin,3385,1015,testing,0.000000,3831.000000,0.000000,8508.000000,68.95%,114
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3554_846.bin,3554,846,testing,0.000000,3662.000000,0.000000,8339.000000,69.49%,104
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3723_677.bin,3723,677,testing,10.000000,3483.000000,19.000000,8151.000000,69.97%,99
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3892_508.bin,3892,508,testing,2.000000,3322.000000,4.000000,7997.000000,70.63%,84
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4062_338.bin,4062,338,testing,1.000000,3153.000000,0.000000,7831.000000,71.30%,64
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4231_169.bin,4231,169,testing,102.000000,2883.000000,165.000000,7497.000000,71.37%,49
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_173_4327.bin,173,4327,testing,0.000000,7043.000000,0.000000,7566.000000,51.79%,67
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_346_4154.bin,346,4154,testing,0.000000,6870.000000,0.000000,7739.000000,52.97%,79
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_519_3981.bin,519,3981,testing,1.000000,6696.000000,1.000000,7911.000000,54.16%,91
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_692_3808.bin,692,3808,testing,0.000000,6524.000000,0.000000,8085.000000,55.34%,100
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_865_3635.bin,865,3635,testing,1.000000,6350.000000,0.000000,8258.000000,56.53%,104
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1038_3462.bin,1038,3462,testing,0.000000,6178.000000,0.000000,8431.000000,57.71%,105
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1212_3288.bin,1212,3288,testing,0.000000,6004.000000,0.000000,8605.000000,58.90%,109
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1385_3115.bin,1385,3115,testing,0.000000,5831.000000,0.000000,8778.000000,60.09%,124
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1558_2942.bin,1558,2942,testing,0.000000,5658.000000,0.000000,8951.000000,61.27%,119
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1731_2769.bin,1731,2769,testing,0.000000,5485.000000,0.000000,9124.000000,62.45%,111
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1904_2596.bin,1904,2596,testing,0.000000,5312.000000,0.000000,9297.000000,63.64%,122
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2077_2423.bin,2077,2423,testing,0.000000,5139.000000,0.000000,9470.000000,64.82%,147
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2250_2250.bin,2250,2250,testing,0.000000,4966.000000,0.000000,9643.000000,66.01%,149
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2423_2077.bin,2423,2077,testing,1.000000,4792.000000,2.000000,9468.000000,66.39%,145
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2596_1904.bin,2596,1904,testing,1.000000,4619.000000,1.000000,9296.000000,66.80%,127
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2769_1731.bin,2769,1731,testing,1.000000,4446.000000,0.000000,9124.000000,67.24%,136
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2942_1558.bin,2942,1558,testing,1.000000,4273.000000,1.000000,8950.000000,67.68%,136
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3115_1385.bin,3115,1385,testing,0.000000,4101.000000,0.000000,8778.000000,68.16%,120
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3288_1212.bin,3288,1212,testing,1.000000,3927.000000,1.000000,8604.000000,68.66%,113
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3462_1038.bin,3462,1038,testing,1.000000,3753.000000,1.000000,8430.000000,69.19%,106
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3635_865.bin,3635,865,testing,0.000000,3581.000000,0.000000,8258.000000,69.75%,103
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3808_692.bin,3808,692,testing,2.000000,3406.000000,5.000000,8080.000000,70.32%,93
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3981_519.bin,3981,519,testing,3.000000,3232.000000,8.000000,7904.000000,70.93%,80
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4154_346.bin,4154,346,testing,1.000000,3061.000000,1.000000,7738.000000,71.65%,63
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4327_173.bin,4327,173,testing,15.000000,2874.000000,28.000000,7538.000000,72.24%,52
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_177_4423.bin,177,4423,testing,0.000000,7039.000000,0.000000,7470.000000,51.49%,58
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_354_4246.bin,354,4246,testing,0.000000,6862.000000,0.000000,7647.000000,52.71%,81
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_531_4069.bin,531,4069,testing,3.000000,6682.000000,2.000000,7822.000000,53.93%,83
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_708_3892.bin,708,3892,testing,0.000000,6508.000000,0.000000,8001.000000,55.15%,96
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_885_3715.bin,885,3715,testing,0.000000,6331.000000,0.000000,8178.000000,56.37%,120
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1062_3538.bin,1062,3538,testing,0.000000,6154.000000,0.000000,8355.000000,57.58%,106
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1238_3362.bin,1238,3362,testing,0.000000,5978.000000,0.000000,8531.000000,58.80%,125
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1415_3185.bin,1415,3185,testing,1.000000,5800.000000,0.000000,8708.000000,60.02%,105
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1592_3008.bin,1592,3008,testing,0.000000,5624.000000,0.000000,8885.000000,61.24%,118
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1769_2831.bin,1769,2831,testing,0.000000,5447.000000,0.000000,9062.000000,62.46%,127
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1946_2654.bin,1946,2654,testing,3.000000,5267.000000,9.000000,9230.000000,63.64%,131
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2123_2477.bin,2123,2477,testing,0.000000,5093.000000,0.000000,9416.000000,64.90%,136
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2300_2300.bin,2300,2300,testing,0.000000,4916.000000,0.000000,9593.000000,66.12%,136
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2477_2123.bin,2477,2123,testing,0.000000,4739.000000,0.000000,9416.000000,66.52%,140
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2654_1946.bin,2654,1946,testing,0.000000,4562.000000,0.000000,9239.000000,66.94%,139
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2831_1769.bin,2831,1769,testing,0.000000,4385.000000,0.000000,9062.000000,67.39%,128
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3008_1592.bin,3008,1592,testing,1.000000,4207.000000,0.000000,8885.000000,67.87%,128
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3185_1415.bin,3185,1415,testing,1.000000,4030.000000,0.000000,8708.000000,68.36%,111
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3362_1238.bin,3362,1238,testing,1.000000,3853.000000,1.000000,8530.000000,68.88%,126
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3538_1062.bin,3538,1062,testing,1.000000,3677.000000,0.000000,8355.000000,69.44%,110
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3715_885.bin,3715,885,testing,1.000000,3500.000000,2.000000,8176.000000,70.01%,104
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3892_708.bin,3892,708,testing,1.000000,3323.000000,3.000000,7998.000000,70.63%,94
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4069_531.bin,4069,531,testing,0.000000,3147.000000,0.000000,7824.000000,71.32%,89
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4246_354.bin,4246,354,testing,1.000000,2969.000000,1.000000,7646.000000,72.03%,68
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4423_177.bin,4423,177,testing,6.000000,2787.000000,9.000000,7461.000000,72.76%,57
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_181_4519.bin,181,4519,testing,0.000000,7035.000000,0.000000,7374.000000,51.18%,60
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_362_4338.bin,362,4338,testing,0.000000,6854.000000,0.000000,7555.000000,52.43%,82
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_542_4158.bin,542,4158,testing,0.000000,6674.000000,0.000000,7735.000000,53.68%,85
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_723_3977.bin,723,3977,testing,0.000000,6493.000000,0.000000,7916.000000,54.94%,95
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_904_3796.bin,904,3796,testing,0.000000,6312.000000,0.000000,8097.000000,56.19%,116
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1085_3615.bin,1085,3615,testing,0.000000,6131.000000,0.000000,8278.000000,57.45%,128
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1265_3435.bin,1265,3435,testing,0.000000,5951.000000,0.000000,8458.000000,58.70%,116
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1446_3254.bin,1446,3254,testing,0.000000,5770.000000,0.000000,8639.000000,59.96%,114
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1627_3073.bin,1627,3073,testing,0.000000,5589.000000,0.000000,8820.000000,61.21%,127
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1808_2892.bin,1808,2892,testing,0.000000,5408.000000,0.000000,9001.000000,62.47%,126
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1988_2712.bin,1988,2712,testing,0.000000,5228.000000,0.000000,9181.000000,63.72%,145
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2169_2531.bin,2169,2531,testing,0.000000,5047.000000,0.000000,9362.000000,64.97%,134
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2350_2350.bin,2350,2350,testing,0.000000,4866.000000,0.000000,9543.000000,66.23%,128
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2531_2169.bin,2531,2169,testing,0.000000,4685.000000,0.000000,9362.000000,66.65%,126
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2712_1988.bin,2712,1988,testing,0.000000,4504.000000,0.000000,9181.000000,67.09%,148
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2892_1808.bin,2892,1808,testing,0.000000,4324.000000,0.000000,9001.000000,67.55%,138
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3073_1627.bin,3073,1627,testing,7.000000,4136.000000,12.000000,8808.000000,68.00%,130
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3254_1446.bin,3254,1446,testing,1.000000,3961.000000,0.000000,8639.000000,68.57%,127
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3435_1265.bin,3435,1265,testing,7.000000,3774.000000,12.000000,8446.000000,69.07%,129
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3615_1085.bin,3615,1085,testing,1.000000,3600.000000,0.000000,8278.000000,69.69%,112
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3796_904.bin,3796,904,testing,0.000000,3420.000000,0.000000,8097.000000,70.30%,115
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3977_723.bin,3977,723,testing,0.000000,3239.000000,0.000000,7916.000000,70.96%,107
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4158_542.bin,4158,542,testing,7.000000,3051.000000,11.000000,7724.000000,71.63%,83
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4338_362.bin,4338,362,testing,9.000000,2869.000000,16.000000,7539.000000,72.35%,71
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4519_181.bin,4519,181,testing,41.000000,2656.000000,57.000000,7317.000000,73.06%,48
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_185_4615.bin,185,4615,testing,0.000000,7031.000000,0.000000,7278.000000,50.86%,63
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_369_4431.bin,369,4431,testing,0.000000,6847.000000,0.000000,7462.000000,52.15%,81
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_554_4246.bin,554,4246,testing,0.000000,6662.000000,0.000000,7647.000000,53.44%,85
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_738_4062.bin,738,4062,testing,0.000000,6478.000000,0.000000,7831.000000,54.73%,87
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_923_3877.bin,923,3877,testing,1.000000,6292.000000,1.000000,8015.000000,56.02%,112
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1108_3692.bin,1108,3692,testing,0.000000,6108.000000,0.000000,8201.000000,57.31%,129
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1292_3508.bin,1292,3508,testing,0.000000,5924.000000,0.000000,8385.000000,58.60%,122
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1477_3323.bin,1477,3323,testing,0.000000,5739.000000,0.000000,8570.000000,59.89%,134
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1662_3138.bin,1662,3138,testing,0.000000,5554.000000,0.000000,8755.000000,61.19%,143
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1846_2954.bin,1846,2954,testing,0.000000,5370.000000,0.000000,8939.000000,62.47%,151
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2031_2769.bin,2031,2769,testing,0.000000,5185.000000,0.000000,9124.000000,63.76%,143
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2215_2585.bin,2215,2585,testing,0.000000,5001.000000,0.000000,9308.000000,65.05%,148
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2400_2400.bin,2400,2400,testing,0.000000,4816.000000,0.000000,9493.000000,66.34%,153
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2585_2215.bin,2585,2215,testing,1.000000,4630.000000,2.000000,9306.000000,66.77%,138
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2769_2031.bin,2769,2031,testing,1.000000,4446.000000,1.000000,9123.000000,67.23%,138
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2954_1846.bin,2954,1846,testing,0.000000,4262.000000,0.000000,8939.000000,67.71%,146
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3138_1662.bin,3138,1662,testing,2.000000,4076.000000,3.000000,8752.000000,68.21%,133
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3323_1477.bin,3323,1477,testing,0.000000,3893.000000,0.000000,8570.000000,68.76%,122
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3508_1292.bin,3508,1292,testing,14.000000,3694.000000,27.000000,8358.000000,69.23%,117
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3692_1108.bin,3692,1108,testing,1.000000,3523.000000,1.000000,8200.000000,69.94%,118
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3877_923.bin,3877,923,testing,0.000000,3339.000000,0.000000,8016.000000,70.59%,109
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4062_738.bin,4062,738,testing,1.000000,3153.000000,0.000000,7831.000000,71.30%,105
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4246_554.bin,4246,554,testing,11.000000,2959.000000,26.000000,7621.000000,71.88%,82
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4431_369.bin,4431,369,testing,9.000000,2776.000000,16.000000,7446.000000,72.75%,67
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4615_185.bin,4615,185,testing,179.000000,2422.000000,245.000000,7033.000000,73.00%,55
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_188_4712.bin,188,4712,testing,0.000000,7028.000000,0.000000,7181.000000,50.54%,67
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_377_4523.bin,377,4523,testing,0.000000,6839.000000,0.000000,7370.000000,51.87%,70
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_565_4335.bin,565,4335,testing,0.000000,6651.000000,0.000000,7558.000000,53.19%,95
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_754_4146.bin,754,4146,testing,0.000000,6462.000000,0.000000,7747.000000,54.52%,89
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_942_3958.bin,942,3958,testing,0.000000,6274.000000,0.000000,7935.000000,55.84%,100
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1131_3769.bin,1131,3769,testing,0.000000,6085.000000,0.000000,8124.000000,57.18%,118
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1319_3581.bin,1319,3581,testing,0.000000,5897.000000,0.000000,8312.000000,58.50%,135
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1508_3392.bin,1508,3392,testing,0.000000,5708.000000,0.000000,8501.000000,59.83%,139
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1696_3204.bin,1696,3204,testing,0.000000,5520.000000,0.000000,8689.000000,61.15%,125
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1885_3015.bin,1885,3015,testing,0.000000,5331.000000,0.000000,8878.000000,62.48%,137
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2073_2827.bin,2073,2827,testing,0.000000,5143.000000,0.000000,9066.000000,63.80%,141
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2262_2638.bin,2262,2638,testing,0.000000,4954.000000,0.000000,9255.000000,65.13%,147
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2450_2450.bin,2450,2450,testing,1.000000,4765.000000,0.000000,9443.000000,66.46%,138
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2638_2262.bin,2638,2262,testing,0.000000,4578.000000,0.000000,9255.000000,66.91%,153
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2827_2073.bin,2827,2073,testing,1.000000,4388.000000,0.000000,9066.000000,67.39%,152
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3015_1885.bin,3015,1885,testing,2.000000,4199.000000,4.000000,8874.000000,67.86%,136
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3204_1696.bin,3204,1696,testing,10.000000,4002.000000,16.000000,8673.000000,68.36%,121
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3392_1508.bin,3392,1508,testing,0.000000,3824.000000,0.000000,8501.000000,68.97%,122
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3581_1319.bin,3581,1319,testing,0.000000,3635.000000,0.000000,8312.000000,69.57%,121
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3769_1131.bin,3769,1131,testing,1.000000,3446.000000,0.000000,8124.000000,70.22%,109
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3958_942.bin,3958,942,testing,0.000000,3258.000000,0.000000,7935.000000,70.89%,120
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4146_754.bin,4146,754,testing,1.000000,3069.000000,1.000000,7746.000000,71.62%,108
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4335_565.bin,4335,565,testing,1.000000,2880.000000,2.000000,7556.000000,72.39%,91
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4523_377.bin,4523,377,testing,65.000000,2628.000000,114.000000,7256.000000,72.75%,70
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4712_188.bin,4712,188,testing,52.000000,2452.000000,87.000000,7094.000000,73.78%,55
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_192_4808.bin,192,4808,testing,0.000000,7024.000000,0.000000,7085.000000,50.22%,68
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_385_4615.bin,385,4615,testing,0.000000,6831.000000,0.000000,7278.000000,51.58%,83
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_577_4423.bin,577,4423,testing,0.000000,6639.000000,0.000000,7470.000000,52.94%,103
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_769_4231.bin,769,4231,testing,0.000000,6447.000000,0.000000,7662.000000,54.31%,87
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_962_4038.bin,962,4038,testing,0.000000,6254.000000,0.000000,7855.000000,55.67%,118
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1154_3846.bin,1154,3846,testing,0.000000,6062.000000,0.000000,8047.000000,57.03%,117
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1346_3654.bin,1346,3654,testing,0.000000,5870.000000,0.000000,8239.000000,58.40%,118
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1538_3462.bin,1538,3462,testing,0.000000,5678.000000,0.000000,8431.000000,59.76%,122
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1731_3269.bin,1731,3269,testing,0.000000,5485.000000,0.000000,8624.000000,61.12%,131
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1923_3077.bin,1923,3077,testing,1.000000,5292.000000,0.000000,8816.000000,62.49%,152
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2115_2885.bin,2115,2885,testing,0.000000,5101.000000,0.000000,9008.000000,63.85%,146
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2308_2692.bin,2308,2692,testing,0.000000,4908.000000,0.000000,9201.000000,65.21%,143
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2500_2500.bin,2500,2500,testing,0.000000,4716.000000,0.000000,9393.000000,66.57%,150
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2692_2308.bin,2692,2308,testing,0.000000,4524.000000,0.000000,9201.000000,67.04%,139
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2885_2115.bin,2885,2115,testing,0.000000,4331.000000,0.000000,9008.000000,67.53%,128
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3077_1923.bin,3077,1923,testing,2.000000,4137.000000,4.000000,8812.000000,68.04%,132
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3269_1731.bin,3269,1731,testing,1.000000,3946.000000,1.000000,8623.000000,68.60%,138
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3462_1538.bin,3462,1538,testing,0.000000,3754.000000,0.000000,8431.000000,69.19%,132
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3654_1346.bin,3654,1346,testing,2.000000,3560.000000,5.000000,8234.000000,69.79%,126
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3846_1154.bin,3846,1154,testing,0.000000,3370.000000,0.000000,8047.000000,70.48%,109
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4038_962.bin,4038,962,testing,1.000000,3177.000000,1.000000,7854.000000,71.20%,113
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4231_769.bin,4231,769,testing,1.000000,2984.000000,1.000000,7661.000000,71.96%,107
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4423_577.bin,4423,577,testing,1.000000,2792.000000,0.000000,7470.000000,72.80%,86
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4615_385.bin,4615,385,testing,2.000000,2599.000000,3.000000,7275.000000,73.66%,79
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4808_192.bin,4808,192,testing,33.000000,2375.000000,56.000000,7029.000000,74.39%,53
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_196_4904.bin,196,4904,testing,0.000000,7020.000000,0.000000,6989.000000,49.89%,66
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_392_4708.bin,392,4708,testing,0.000000,6824.000000,0.000000,7185.000000,51.29%,86
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_588_4512.bin,588,4512,testing,0.000000,6628.000000,0.000000,7381.000000,52.69%,97
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_785_4315.bin,785,4315,testing,1.000000,6430.000000,1.000000,7577.000000,54.09%,91
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_981_4119.bin,981,4119,testing,0.000000,6235.000000,0.000000,7774.000000,55.49%,106
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1177_3923.bin,1177,3923,testing,0.000000,6039.000000,0.000000,7970.000000,56.89%,125
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1373_3727.bin,1373,3727,testing,0.000000,5843.000000,0.000000,8166.000000,58.29%,120
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1569_3531.bin,1569,3531,testing,0.000000,5647.000000,0.000000,8362.000000,59.69%,134
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1765_3335.bin,1765,3335,testing,0.000000,5451.000000,0.000000,8558.000000,61.09%,127
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1962_3138.bin,1962,3138,testing,0.000000,5254.000000,0.000000,8755.000000,62.50%,153
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2158_2942.bin,2158,2942,testing,0.000000,5058.000000,0.000000,8951.000000,63.89%,147
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2354_2746.bin,2354,2746,testing,0.000000,4862.000000,0.000000,9147.000000,65.29%,149
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2550_2550.bin,2550,2550,testing,0.000000,4666.000000,0.000000,9343.000000,66.69%,128
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2746_2354.bin,2746,2354,testing,1.000000,4469.000000,0.000000,9147.000000,67.18%,131
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2942_2158.bin,2942,2158,testing,1.000000,4273.000000,0.000000,8951.000000,67.69%,123
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3138_1962.bin,3138,1962,testing,0.000000,4078.000000,0.000000,8755.000000,68.22%,143
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3335_1765.bin,3335,1765,testing,1.000000,3880.000000,0.000000,8558.000000,68.81%,124
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3531_1569.bin,3531,1569,testing,0.000000,3685.000000,0.000000,8362.000000,69.41%,135
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3727_1373.bin,3727,1373,testing,0.000000,3489.000000,0.000000,8166.000000,70.06%,108
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3923_1177.bin,3923,1177,testing,1.000000,3292.000000,0.000000,7970.000000,70.77%,132
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4119_981.bin,4119,981,testing,5.000000,3092.000000,9.000000,7765.000000,71.47%,116
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4315_785.bin,4315,785,testing,2.000000,2899.000000,5.000000,7573.000000,72.29%,103
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4512_588.bin,4512,588,testing,0.000000,2704.000000,0.000000,7381.000000,73.19%,85
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4708_392.bin,4708,392,testing,8.000000,2500.000000,25.000000,7160.000000,73.95%,72
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4904_196.bin,4904,196,testing,74.000000,2238.000000,115.000000,6874.000000,74.70%,59
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_200_5000.bin,200,5000,testing,0.000000,7016.000000,0.000000,6893.000000,49.56%,63
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_400_4800.bin,400,4800,testing,0.000000,6816.000000,0.000000,7093.000000,51.00%,76
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_600_4600.bin,600,4600,testing,0.000000,6616.000000,0.000000,7293.000000,52.43%,93
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_800_4400.bin,800,4400,testing,0.000000,6416.000000,0.000000,7493.000000,53.87%,113
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1000_4200.bin,1000,4200,testing,0.000000,6216.000000,0.000000,7693.000000,55.31%,114
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1200_4000.bin,1200,4000,testing,0.000000,6016.000000,0.000000,7893.000000,56.75%,131
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1400_3800.bin,1400,3800,testing,0.000000,5816.000000,0.000000,8093.000000,58.19%,120
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1600_3600.bin,1600,3600,testing,0.000000,5616.000000,0.000000,8293.000000,59.62%,127
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1800_3400.bin,1800,3400,testing,0.000000,5416.000000,0.000000,8493.000000,61.06%,131
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2000_3200.bin,2000,3200,testing,0.000000,5216.000000,0.000000,8693.000000,62.50%,153
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2200_3000.bin,2200,3000,testing,0.000000,5016.000000,0.000000,8893.000000,63.94%,160
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2400_2800.bin,2400,2800,testing,0.000000,4816.000000,0.000000,9093.000000,65.37%,129
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2600_2600.bin,2600,2600,testing,0.000000,4616.000000,0.000000,9293.000000,66.81%,149
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2800_2400.bin,2800,2400,testing,0.000000,4416.000000,0.000000,9093.000000,67.31%,153
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3000_2200.bin,3000,2200,testing,0.000000,4216.000000,0.000000,8893.000000,67.84%,153
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3200_2000.bin,3200,2000,testing,1.000000,4015.000000,0.000000,8693.000000,68.41%,129
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3400_1800.bin,3400,1800,testing,0.000000,3816.000000,0.000000,8493.000000,69.00%,138
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3600_1600.bin,3600,1600,testing,2.000000,3614.000000,3.000000,8290.000000,69.63%,130
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3800_1400.bin,3800,1400,testing,0.000000,3416.000000,0.000000,8093.000000,70.32%,132
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4000_1200.bin,4000,1200,testing,1.000000,3215.000000,0.000000,7893.000000,71.06%,124
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4200_1000.bin,4200,1000,testing,0.000000,3016.000000,0.000000,7693.000000,71.84%,121
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4400_800.bin,4400,800,testing,2.000000,2814.000000,0.000000,7493.000000,72.70%,103
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4600_600.bin,4600,600,testing,12.000000,2604.000000,26.000000,7267.000000,73.46%,90
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4800_400.bin,4800,400,testing,1.000000,2415.000000,1.000000,7092.000000,74.59%,78
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5000_200.bin,5000,200,testing,12.000000,2204.000000,31.000000,6862.000000,75.46%,56
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_204_5096.bin,204,5096,testing,0.000000,7012.000000,0.000000,6797.000000,49.22%,66
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_408_4892.bin,408,4892,testing,0.000000,6808.000000,0.000000,7001.000000,50.70%,82
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_612_4688.bin,612,4688,testing,0.000000,6604.000000,0.000000,7205.000000,52.18%,88
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_815_4485.bin,815,4485,testing,0.000000,6401.000000,0.000000,7408.000000,53.65%,101
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1019_4281.bin,1019,4281,testing,0.000000,6197.000000,0.000000,7612.000000,55.12%,115
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1223_4077.bin,1223,4077,testing,0.000000,5993.000000,0.000000,7816.000000,56.60%,111
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1427_3873.bin,1427,3873,testing,0.000000,5789.000000,0.000000,8020.000000,58.08%,118
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1631_3669.bin,1631,3669,testing,0.000000,5585.000000,0.000000,8224.000000,59.56%,126
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1835_3465.bin,1835,3465,testing,1.000000,5380.000000,0.000000,8428.000000,61.04%,166
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2038_3262.bin,2038,3262,testing,0.000000,5178.000000,0.000000,8631.000000,62.50%,152
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2242_3058.bin,2242,3058,testing,1.000000,4973.000000,0.000000,8835.000000,63.99%,159
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2446_2854.bin,2446,2854,testing,1.000000,4769.000000,0.000000,9039.000000,65.46%,158
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2650_2650.bin,2650,2650,testing,0.000000,4566.000000,0.000000,9243.000000,66.93%,161
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2854_2446.bin,2854,2446,testing,1.000000,4361.000000,0.000000,9039.000000,67.46%,135
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3058_2242.bin,3058,2242,testing,2.000000,4156.000000,0.000000,8835.000000,68.01%,141
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3262_2038.bin,3262,2038,testing,0.000000,3954.000000,0.000000,8631.000000,68.58%,146
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3465_1835.bin,3465,1835,testing,0.000000,3751.000000,0.000000,8428.000000,69.20%,145
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3669_1631.bin,3669,1631,testing,0.000000,3547.000000,0.000000,8224.000000,69.87%,134
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3873_1427.bin,3873,1427,testing,1.000000,3342.000000,1.000000,8019.000000,70.58%,134
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4077_1223.bin,4077,1223,testing,0.000000,3139.000000,0.000000,7816.000000,71.35%,126
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4281_1019.bin,4281,1019,testing,3.000000,2932.000000,8.000000,7604.000000,72.12%,127
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4485_815.bin,4485,815,testing,4.000000,2727.000000,11.000000,7397.000000,73.00%,115
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4688_612.bin,4688,612,testing,16.000000,2512.000000,33.000000,7172.000000,73.85%,102
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4892_408.bin,4892,408,testing,1.000000,2323.000000,0.000000,7001.000000,75.09%,80
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5096_204.bin,5096,204,testing,31.000000,2089.000000,62.000000,6735.000000,75.88%,51
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_208_5192.bin,208,5192,testing,0.000000,7008.000000,0.000000,6701.000000,48.88%,70
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_415_4985.bin,415,4985,testing,0.000000,6801.000000,0.000000,6908.000000,50.39%,90
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_623_4777.bin,623,4777,testing,0.000000,6593.000000,0.000000,7116.000000,51.91%,111
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_831_4569.bin,831,4569,testing,0.000000,6385.000000,0.000000,7324.000000,53.42%,109
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1038_4362.bin,1038,4362,testing,0.000000,6178.000000,0.000000,7531.000000,54.93%,112
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1246_4154.bin,1246,4154,testing,1.000000,5969.000000,1.000000,7738.000000,56.45%,135
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1454_3946.bin,1454,3946,testing,1.000000,5761.000000,0.000000,7947.000000,57.98%,137
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1662_3738.bin,1662,3738,testing,0.000000,5554.000000,0.000000,8155.000000,59.49%,128
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1869_3531.bin,1869,3531,testing,0.000000,5347.000000,0.000000,8362.000000,61.00%,160
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2077_3323.bin,2077,3323,testing,0.000000,5139.000000,0.000000,8570.000000,62.51%,156
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2285_3115.bin,2285,3115,testing,0.000000,4931.000000,0.000000,8778.000000,64.03%,145
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2492_2908.bin,2492,2908,testing,0.000000,4724.000000,0.000000,8985.000000,65.54%,155
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2700_2700.bin,2700,2700,testing,0.000000,4516.000000,0.000000,9193.000000,67.06%,164
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2908_2492.bin,2908,2492,testing,1.000000,4307.000000,0.000000,8985.000000,67.60%,156
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3115_2285.bin,3115,2285,testing,1.000000,4100.000000,0.000000,8778.000000,68.17%,162
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3323_2077.bin,3323,2077,testing,1.000000,3892.000000,2.000000,8568.000000,68.76%,139
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3531_1869.bin,3531,1869,testing,1.000000,3684.000000,0.000000,8362.000000,69.42%,145
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3738_1662.bin,3738,1662,testing,1.000000,3477.000000,0.000000,8155.000000,70.11%,141
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3946_1454.bin,3946,1454,testing,1.000000,3269.000000,1.000000,7946.000000,70.85%,128
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4154_1246.bin,4154,1246,testing,0.000000,3062.000000,0.000000,7739.000000,71.65%,128
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4362_1038.bin,4362,1038,testing,1.000000,2853.000000,0.000000,7531.000000,72.53%,121
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4569_831.bin,4569,831,testing,1.000000,2646.000000,1.000000,7323.000000,73.45%,104
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4777_623.bin,4777,623,testing,1.000000,2438.000000,0.000000,7116.000000,74.48%,94
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4985_415.bin,4985,415,testing,4.000000,2227.000000,9.000000,6899.000000,75.53%,89
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5192_208.bin,5192,208,testing,26.000000,1998.000000,46.000000,6655.000000,76.57%,54
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_212_5288.bin,212,5288,testing,0.000000,7004.000000,0.000000,6605.000000,48.53%,65
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_423_5077.bin,423,5077,testing,1.000000,6792.000000,0.000000,6816.000000,50.09%,86
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_635_4865.bin,635,4865,testing,0.000000,6581.000000,0.000000,7028.000000,51.64%,89
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_846_4654.bin,846,4654,testing,0.000000,6370.000000,0.000000,7239.000000,53.19%,101
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1058_4442.bin,1058,4442,testing,0.000000,6158.000000,0.000000,7451.000000,54.75%,135
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1269_4231.bin,1269,4231,testing,0.000000,5947.000000,0.000000,7662.000000,56.30%,113
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1481_4019.bin,1481,4019,testing,0.000000,5735.000000,0.000000,7874.000000,57.86%,124
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1692_3808.bin,1692,3808,testing,0.000000,5524.000000,0.000000,8085.000000,59.41%,147
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1904_3596.bin,1904,3596,testing,0.000000,5312.000000,0.000000,8297.000000,60.97%,159
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2115_3385.bin,2115,3385,testing,0.000000,5101.000000,0.000000,8508.000000,62.52%,150
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2327_3173.bin,2327,3173,testing,1.000000,4888.000000,0.000000,8720.000000,64.08%,158
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2538_2962.bin,2538,2962,testing,0.000000,4678.000000,0.000000,8931.000000,65.63%,159
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2750_2750.bin,2750,2750,testing,0.000000,4466.000000,0.000000,9143.000000,67.18%,154
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2962_2538.bin,2962,2538,testing,0.000000,4254.000000,0.000000,8931.000000,67.74%,149
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3173_2327.bin,3173,2327,testing,1.000000,4042.000000,0.000000,8720.000000,68.33%,156
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3385_2115.bin,3385,2115,testing,0.000000,3831.000000,0.000000,8508.000000,68.95%,142
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3596_1904.bin,3596,1904,testing,1.000000,3619.000000,0.000000,8297.000000,69.63%,139
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3808_1692.bin,3808,1692,testing,1.000000,3407.000000,0.000000,8085.000000,70.36%,132
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4019_1481.bin,4019,1481,testing,0.000000,3197.000000,0.000000,7874.000000,71.12%,130
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4231_1269.bin,4231,1269,testing,1.000000,2984.000000,1.000000,7661.000000,71.96%,122
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4442_1058.bin,4442,1058,testing,1.000000,2773.000000,0.000000,7451.000000,72.88%,117
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4654_846.bin,4654,846,testing,2.000000,2560.000000,4.000000,7235.000000,73.84%,118
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4865_635.bin,4865,635,testing,3.000000,2348.000000,5.000000,7023.000000,74.91%,91
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5077_423.bin,5077,423,testing,3.000000,2136.000000,8.000000,6808.000000,76.06%,86
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5288_212.bin,5288,212,testing,36.000000,1892.000000,70.000000,6535.000000,77.01%,51
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_215_5385.bin,215,5385,testing,0.000000,7001.000000,0.000000,6508.000000,48.18%,68
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_431_5169.bin,431,5169,testing,0.000000,6785.000000,0.000000,6724.000000,49.77%,81
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_646_4954.bin,646,4954,testing,0.000000,6570.000000,0.000000,6939.000000,51.37%,93
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_862_4738.bin,862,4738,testing,0.000000,6354.000000,0.000000,7155.000000,52.96%,118
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1077_4523.bin,1077,4523,testing,0.000000,6139.000000,0.000000,7370.000000,54.56%,114
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1292_4308.bin,1292,4308,testing,0.000000,5924.000000,0.000000,7585.000000,56.15%,141
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1508_4092.bin,1508,4092,testing,0.000000,5708.000000,0.000000,7801.000000,57.75%,130
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1723_3877.bin,1723,3877,testing,0.000000,5493.000000,0.000000,8016.000000,59.34%,131
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1938_3662.bin,1938,3662,testing,0.000000,5278.000000,0.000000,8231.000000,60.93%,163
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2154_3446.bin,2154,3446,testing,0.000000,5062.000000,0.000000,8447.000000,62.53%,158
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2369_3231.bin,2369,3231,testing,0.000000,4847.000000,0.000000,8662.000000,64.12%,153
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2585_3015.bin,2585,3015,testing,0.000000,4631.000000,0.000000,8878.000000,65.72%,155
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2800_2800.bin,2800,2800,testing,0.000000,4416.000000,0.000000,9093.000000,67.31%,160
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3015_2585.bin,3015,2585,testing,0.000000,4201.000000,0.000000,8878.000000,67.88%,135
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3231_2369.bin,3231,2369,testing,0.000000,3985.000000,0.000000,8662.000000,68.49%,147
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3446_2154.bin,3446,2154,testing,0.000000,3770.000000,0.000000,8447.000000,69.14%,135
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3662_1938.bin,3662,1938,testing,1.000000,3553.000000,0.000000,8231.000000,69.85%,143
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3877_1723.bin,3877,1723,testing,0.000000,3339.000000,0.000000,8016.000000,70.59%,141
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4092_1508.bin,4092,1508,testing,1.000000,3123.000000,0.000000,7801.000000,71.41%,135
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4308_1292.bin,4308,1292,testing,1.000000,2907.000000,1.000000,7584.000000,72.29%,130
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4523_1077.bin,4523,1077,testing,2.000000,2691.000000,3.000000,7367.000000,73.23%,128
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4738_862.bin,4738,862,testing,0.000000,2478.000000,0.000000,7155.000000,74.28%,112
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4954_646.bin,4954,646,testing,3.000000,2259.000000,3.000000,6936.000000,75.42%,96
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5169_431.bin,5169,431,testing,0.000000,2047.000000,0.000000,6724.000000,76.66%,89
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5385_215.bin,5385,215,testing,41.000000,1790.000000,74.000000,6434.000000,77.65%,56
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_219_5481.bin,219,5481,testing,0.000000,6997.000000,0.000000,6412.000000,47.82%,69
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_438_5262.bin,438,5262,testing,0.000000,6778.000000,0.000000,6631.000000,49.45%,80
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_658_5042.bin,658,5042,testing,0.000000,6558.000000,0.000000,6851.000000,51.09%,97
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_877_4823.bin,877,4823,testing,0.000000,6339.000000,0.000000,7070.000000,52.73%,103
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1096_4604.bin,1096,4604,testing,0.000000,6120.000000,0.000000,7289.000000,54.36%,129
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1315_4385.bin,1315,4385,testing,0.000000,5901.000000,0.000000,7508.000000,55.99%,122
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1535_4165.bin,1535,4165,testing,0.000000,5681.000000,0.000000,7728.000000,57.63%,135
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1754_3946.bin,1754,3946,testing,0.000000,5462.000000,0.000000,7947.000000,59.27%,136
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1973_3727.bin,1973,3727,testing,0.000000,5243.000000,0.000000,8166.000000,60.90%,164
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2192_3508.bin,2192,3508,testing,0.000000,5024.000000,0.000000,8385.000000,62.53%,143
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2412_3288.bin,2412,3288,testing,0.000000,4804.000000,0.000000,8605.000000,64.17%,160
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2631_3069.bin,2631,3069,testing,0.000000,4585.000000,0.000000,8824.000000,65.81%,159
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2850_2850.bin,2850,2850,testing,0.000000,4366.000000,0.000000,9043.000000,67.44%,153
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3069_2631.bin,3069,2631,testing,0.000000,4147.000000,0.000000,8824.000000,68.03%,160
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3288_2412.bin,3288,2412,testing,0.000000,3928.000000,0.000000,8605.000000,68.66%,155
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3508_2192.bin,3508,2192,testing,0.000000,3708.000000,0.000000,8385.000000,69.34%,151
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3727_1973.bin,3727,1973,testing,1.000000,3488.000000,0.000000,8166.000000,70.07%,145
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3946_1754.bin,3946,1754,testing,0.000000,3270.000000,0.000000,7947.000000,70.85%,140
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4165_1535.bin,4165,1535,testing,0.000000,3051.000000,0.000000,7728.000000,71.69%,153
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4385_1315.bin,4385,1315,testing,0.000000,2831.000000,0.000000,7508.000000,72.62%,132
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4604_1096.bin,4604,1096,testing,0.000000,2612.000000,0.000000,7289.000000,73.62%,124
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4823_877.bin,4823,877,testing,1.000000,2392.000000,0.000000,7070.000000,74.72%,108
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5042_658.bin,5042,658,testing,2.000000,2172.000000,4.000000,6847.000000,75.89%,92
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5262_438.bin,5262,438,testing,6.000000,1948.000000,25.000000,6606.000000,77.02%,91
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5481_219.bin,5481,219,testing,73.000000,1662.000000,126.000000,6286.000000,78.05%,57
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_223_5577.bin,223,5577,testing,0.000000,6993.000000,0.000000,6316.000000,47.46%,71
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_446_5354.bin,446,5354,testing,0.000000,6770.000000,0.000000,6539.000000,49.13%,85
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_669_5131.bin,669,5131,testing,0.000000,6547.000000,0.000000,6762.000000,50.81%,88
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_892_4908.bin,892,4908,testing,0.000000,6324.000000,0.000000,6985.000000,52.48%,107
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1115_4685.bin,1115,4685,testing,0.000000,6101.000000,0.000000,7208.000000,54.16%,136
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1338_4462.bin,1338,4462,testing,0.000000,5878.000000,0.000000,7431.000000,55.83%,134
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1562_4238.bin,1562,4238,testing,0.000000,5654.000000,0.000000,7655.000000,57.52%,125
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1785_4015.bin,1785,4015,testing,0.000000,5431.000000,0.000000,7878.000000,59.19%,130
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2008_3792.bin,2008,3792,testing,1.000000,5207.000000,1.000000,8100.000000,60.87%,159
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2231_3569.bin,2231,3569,testing,0.000000,4985.000000,0.000000,8324.000000,62.54%,146
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2454_3346.bin,2454,3346,testing,0.000000,4762.000000,0.000000,8547.000000,64.22%,162
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2677_3123.bin,2677,3123,testing,0.000000,4539.000000,0.000000,8770.000000,65.90%,164
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2900_2900.bin,2900,2900,testing,0.000000,4316.000000,0.000000,8993.000000,67.57%,152
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3123_2677.bin,3123,2677,testing,0.000000,4093.000000,0.000000,8770.000000,68.18%,153
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3346_2454.bin,3346,2454,testing,1.000000,3869.000000,0.000000,8547.000000,68.84%,152
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3569_2231.bin,3569,2231,testing,0.000000,3647.000000,0.000000,8324.000000,69.53%,152
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3792_2008.bin,3792,2008,testing,1.000000,3423.000000,0.000000,8101.000000,70.30%,140
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4015_1785.bin,4015,1785,testing,1.000000,3200.000000,0.000000,7878.000000,71.12%,147
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4238_1562.bin,4238,1562,testing,0.000000,2978.000000,0.000000,7655.000000,71.99%,128
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4462_1338.bin,4462,1338,testing,0.000000,2754.000000,0.000000,7431.000000,72.96%,127
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4685_1115.bin,4685,1115,testing,1.000000,2530.000000,0.000000,7208.000000,74.02%,136
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4908_892.bin,4908,892,testing,1.000000,2307.000000,0.000000,6985.000000,75.17%,113
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5131_669.bin,5131,669,testing,2.000000,2083.000000,5.000000,6757.000000,76.40%,99
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5354_446.bin,5354,446,testing,4.000000,1858.000000,22.000000,6517.000000,77.62%,91
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5577_223.bin,5577,223,testing,52.000000,1587.000000,98.000000,6218.000000,78.82%,58
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_227_5673.bin,227,5673,testing,0.000000,6989.000000,0.000000,6220.000000,47.09%,73
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_454_5446.bin,454,5446,testing,0.000000,6762.000000,0.000000,6447.000000,48.81%,83
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_681_5219.bin,681,5219,testing,0.000000,6535.000000,0.000000,6674.000000,50.53%,95
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_908_4992.bin,908,4992,testing,0.000000,6308.000000,0.000000,6901.000000,52.24%,109
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1135_4765.bin,1135,4765,testing,0.000000,6081.000000,0.000000,7128.000000,53.96%,114
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1362_4538.bin,1362,4538,testing,0.000000,5854.000000,0.000000,7355.000000,55.68%,126
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1588_4312.bin,1588,4312,testing,0.000000,5628.000000,0.000000,7581.000000,57.39%,123
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1815_4085.bin,1815,4085,testing,1.000000,5400.000000,0.000000,7808.000000,59.12%,157
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2042_3858.bin,2042,3858,testing,0.000000,5174.000000,0.000000,8035.000000,60.83%,159
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2269_3631.bin,2269,3631,testing,0.000000,4947.000000,0.000000,8262.000000,62.55%,153
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2496_3404.bin,2496,3404,testing,2.000000,4718.000000,4.000000,8485.000000,64.25%,169
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2723_3177.bin,2723,3177,testing,0.000000,4493.000000,0.000000,8716.000000,65.99%,157
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2950_2950.bin,2950,2950,testing,0.000000,4266.000000,0.000000,8943.000000,67.70%,169
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3177_2723.bin,3177,2723,testing,0.000000,4039.000000,0.000000,8716.000000,68.33%,141
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3404_2496.bin,3404,2496,testing,0.000000,3812.000000,0.000000,8489.000000,69.01%,150
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3631_2269.bin,3631,2269,testing,1.000000,3584.000000,1.000000,8261.000000,69.74%,135
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3858_2042.bin,3858,2042,testing,0.000000,3358.000000,0.000000,8035.000000,70.53%,152
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4085_1815.bin,4085,1815,testing,1.000000,3130.000000,1.000000,7807.000000,71.38%,158
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4312_1588.bin,4312,1588,testing,1.000000,2903.000000,0.000000,7581.000000,72.31%,152
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4538_1362.bin,4538,1362,testing,0.000000,2678.000000,0.000000,7355.000000,73.31%,140
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4765_1135.bin,4765,1135,testing,0.000000,2451.000000,0.000000,7128.000000,74.41%,124
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4992_908.bin,4992,908,testing,2.000000,2222.000000,4.000000,6897.000000,75.61%,104
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5219_681.bin,5219,681,testing,2.000000,1995.000000,4.000000,6670.000000,76.95%,97
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5446_454.bin,5446,454,testing,3.000000,1767.000000,7.000000,6440.000000,78.41%,84
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5673_227.bin,5673,227,testing,15.000000,1528.000000,31.000000,6189.000000,79.92%,56
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_231_5769.bin,231,5769,testing,1.000000,6984.000000,0.000000,6124.000000,46.72%,69
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_462_5538.bin,462,5538,testing,1.000000,6753.000000,0.000000,6355.000000,48.49%,103
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_692_5308.bin,692,5308,testing,0.000000,6524.000000,0.000000,6585.000000,50.23%,101
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_923_5077.bin,923,5077,testing,0.000000,6293.000000,0.000000,6816.000000,51.99%,111
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1154_4846.bin,1154,4846,testing,0.000000,6062.000000,0.000000,7047.000000,53.76%,133
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1385_4615.bin,1385,4615,testing,0.000000,5831.000000,0.000000,7278.000000,55.52%,139
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1615_4385.bin,1615,4385,testing,0.000000,5601.000000,0.000000,7508.000000,57.27%,132
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1846_4154.bin,1846,4154,testing,0.000000,5370.000000,0.000000,7739.000000,59.04%,169
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2077_3923.bin,2077,3923,testing,0.000000,5139.000000,0.000000,7970.000000,60.80%,174
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2308_3692.bin,2308,3692,testing,0.000000,4908.000000,0.000000,8201.000000,62.56%,146
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2538_3462.bin,2538,3462,testing,0.000000,4678.000000,0.000000,8431.000000,64.31%,166
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2769_3231.bin,2769,3231,testing,0.000000,4447.000000,0.000000,8662.000000,66.08%,157
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3000_3000.bin,3000,3000,testing,0.000000,4216.000000,0.000000,8893.000000,67.84%,162
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3231_2769.bin,3231,2769,testing,0.000000,3985.000000,0.000000,8662.000000,68.49%,161
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3462_2538.bin,3462,2538,testing,0.000000,3754.000000,0.000000,8431.000000,69.19%,159
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3692_2308.bin,3692,2308,testing,0.000000,3524.000000,0.000000,8201.000000,69.94%,150
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3923_2077.bin,3923,2077,testing,1.000000,3292.000000,1.000000,7969.000000,70.76%,150
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4154_1846.bin,4154,1846,testing,1.000000,3061.000000,0.000000,7739.000000,71.66%,150
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4385_1615.bin,4385,1615,testing,0.000000,2831.000000,0.000000,7508.000000,72.62%,145
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4615_1385.bin,4615,1385,testing,1.000000,2600.000000,0.000000,7278.000000,73.68%,134
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4846_1154.bin,4846,1154,testing,1.000000,2369.000000,1.000000,7046.000000,74.83%,120
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5077_923.bin,5077,923,testing,1.000000,2138.000000,0.000000,6816.000000,76.13%,120
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5308_692.bin,5308,692,testing,9.000000,1899.000000,27.000000,6558.000000,77.32%,102
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5538_462.bin,5538,462,testing,4.000000,1674.000000,9.000000,6346.000000,79.05%,90
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5769_231.bin,5769,231,testing,16.000000,1431.000000,40.000000,6084.000000,80.57%,63
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_235_5865.bin,235,5865,testing,0.000000,6981.000000,0.000000,6028.000000,46.34%,77
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_469_5631.bin,469,5631,testing,0.000000,6747.000000,0.000000,6262.000000,48.14%,85
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_704_5396.bin,704,5396,testing,0.000000,6512.000000,0.000000,6497.000000,49.94%,95
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_938_5162.bin,938,5162,testing,0.000000,6278.000000,0.000000,6731.000000,51.74%,120
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1173_4927.bin,1173,4927,testing,0.000000,6043.000000,0.000000,6966.000000,53.55%,117
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1408_4692.bin,1408,4692,testing,0.000000,5808.000000,0.000000,7201.000000,55.35%,131
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1642_4458.bin,1642,4458,testing,0.000000,5574.000000,0.000000,7435.000000,57.15%,145
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1877_4223.bin,1877,4223,testing,0.000000,5339.000000,0.000000,7670.000000,58.96%,165
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2112_3988.bin,2112,3988,testing,0.000000,5104.000000,0.000000,7905.000000,60.77%,152
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2346_3754.bin,2346,3754,testing,0.000000,4870.000000,0.000000,8139.000000,62.56%,158
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2581_3519.bin,2581,3519,testing,0.000000,4635.000000,0.000000,8374.000000,64.37%,167
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2815_3285.bin,2815,3285,testing,0.000000,4401.000000,0.000000,8608.000000,66.17%,162
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3050_3050.bin,3050,3050,testing,0.000000,4166.000000,0.000000,8843.000000,67.98%,166
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3285_2815.bin,3285,2815,testing,0.000000,3931.000000,0.000000,8608.000000,68.65%,157
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3519_2581.bin,3519,2581,testing,0.000000,3697.000000,0.000000,8374.000000,69.37%,149
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3754_2346.bin,3754,2346,testing,1.000000,3461.000000,0.000000,8139.000000,70.17%,149
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3988_2112.bin,3988,2112,testing,2.000000,3226.000000,4.000000,7901.000000,70.99%,153
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4223_1877.bin,4223,1877,testing,1.000000,2992.000000,2.000000,7668.000000,71.92%,157
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4458_1642.bin,4458,1642,testing,1.000000,2757.000000,0.000000,7435.000000,72.95%,149
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4692_1408.bin,4692,1408,testing,1.000000,2523.000000,0.000000,7201.000000,74.06%,132
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4927_1173.bin,4927,1173,testing,0.000000,2289.000000,0.000000,6966.000000,75.27%,133
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5162_938.bin,5162,938,testing,5.000000,2049.000000,21.000000,6710.000000,76.44%,117
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5396_704.bin,5396,704,testing,4.000000,1816.000000,22.000000,6475.000000,77.90%,100
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5631_469.bin,5631,469,testing,4.000000,1581.000000,21.000000,6241.000000,79.58%,83
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5865_235.bin,5865,235,testing,10.000000,1341.000000,29.000000,5999.000000,81.43%,59
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_238_5962.bin,238,5962,testing,0.000000,6978.000000,0.000000,5931.000000,45.94%,70
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_477_5723.bin,477,5723,testing,0.000000,6739.000000,0.000000,6170.000000,47.80%,90
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_715_5485.bin,715,5485,testing,0.000000,6501.000000,0.000000,6408.000000,49.64%,97
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_954_5246.bin,954,5246,testing,0.000000,6262.000000,0.000000,6647.000000,51.49%,118
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1192_5008.bin,1192,5008,testing,0.000000,6024.000000,0.000000,6885.000000,53.33%,121
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1431_4769.bin,1431,4769,testing,0.000000,5785.000000,0.000000,7124.000000,55.19%,141
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1669_4531.bin,1669,4531,testing,0.000000,5547.000000,0.000000,7362.000000,57.03%,149
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1908_4292.bin,1908,4292,testing,0.000000,5308.000000,0.000000,7601.000000,58.88%,153
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2146_4054.bin,2146,4054,testing,0.000000,5070.000000,0.000000,7839.000000,60.73%,176
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2385_3815.bin,2385,3815,testing,0.000000,4831.000000,0.000000,8078.000000,62.58%,174
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2623_3577.bin,2623,3577,testing,0.000000,4593.000000,0.000000,8316.000000,64.42%,162
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2862_3338.bin,2862,3338,testing,1.000000,4353.000000,0.000000,8555.000000,66.28%,191
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3100_3100.bin,3100,3100,testing,0.000000,4116.000000,0.000000,8793.000000,68.12%,182
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3338_2862.bin,3338,2862,testing,0.000000,3878.000000,0.000000,8555.000000,68.81%,158
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3577_2623.bin,3577,2623,testing,0.000000,3639.000000,0.000000,8316.000000,69.56%,142
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3815_2385.bin,3815,2385,testing,1.000000,3400.000000,0.000000,8078.000000,70.38%,168
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4054_2146.bin,4054,2146,testing,0.000000,3162.000000,0.000000,7839.000000,71.26%,151
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4292_1908.bin,4292,1908,testing,1.000000,2923.000000,0.000000,7601.000000,72.23%,139
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4531_1669.bin,4531,1669,testing,0.000000,2685.000000,0.000000,7362.000000,73.28%,154
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4769_1431.bin,4769,1431,testing,1.000000,2446.000000,2.000000,7122.000000,74.42%,140
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5008_1192.bin,5008,1192,testing,1.000000,2207.000000,1.000000,6884.000000,75.72%,135
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5246_954.bin,5246,954,testing,1.000000,1969.000000,0.000000,6647.000000,77.15%,133
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5485_715.bin,5485,715,testing,1.000000,1730.000000,1.000000,6407.000000,78.73%,101
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5723_477.bin,5723,477,testing,4.000000,1489.000000,21.000000,6149.000000,80.29%,89
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5962_238.bin,5962,238,testing,21.000000,1233.000000,58.000000,5873.000000,82.03%,62
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_242_6058.bin,242,6058,testing,0.000000,6974.000000,0.000000,5835.000000,45.55%,80
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_485_5815.bin,485,5815,testing,0.000000,6731.000000,0.000000,6078.000000,47.45%,84
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_727_5573.bin,727,5573,testing,0.000000,6489.000000,0.000000,6320.000000,49.34%,101
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_969_5331.bin,969,5331,testing,0.000000,6247.000000,0.000000,6562.000000,51.23%,118
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1212_5088.bin,1212,5088,testing,0.000000,6004.000000,0.000000,6805.000000,53.13%,135
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1454_4846.bin,1454,4846,testing,0.000000,5762.000000,0.000000,7047.000000,55.02%,140
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1696_4604.bin,1696,4604,testing,0.000000,5520.000000,0.000000,7289.000000,56.91%,144
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1938_4362.bin,1938,4362,testing,0.000000,5278.000000,0.000000,7531.000000,58.79%,162
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2181_4119.bin,2181,4119,testing,0.000000,5035.000000,0.000000,7774.000000,60.69%,168
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2423_3877.bin,2423,3877,testing,0.000000,4793.000000,0.000000,8016.000000,62.58%,175
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2665_3635.bin,2665,3635,testing,0.000000,4551.000000,0.000000,8258.000000,64.47%,178
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2908_3392.bin,2908,3392,testing,1.000000,4307.000000,1.000000,8500.000000,66.37%,153
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3150_3150.bin,3150,3150,testing,0.000000,4066.000000,0.000000,8743.000000,68.26%,175
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3392_2908.bin,3392,2908,testing,1.000000,3823.000000,0.000000,8501.000000,68.98%,164
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3635_2665.bin,3635,2665,testing,0.000000,3581.000000,0.000000,8258.000000,69.75%,155
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3877_2423.bin,3877,2423,testing,1.000000,3338.000000,1.000000,8015.000000,70.59%,164
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4119_2181.bin,4119,2181,testing,0.000000,3097.000000,0.000000,7774.000000,71.51%,138
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4362_1938.bin,4362,1938,testing,1.000000,2853.000000,1.000000,7530.000000,72.52%,139
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4604_1696.bin,4604,1696,testing,0.000000,2612.000000,0.000000,7289.000000,73.62%,139
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4846_1454.bin,4846,1454,testing,2.000000,2368.000000,4.000000,7043.000000,74.81%,138
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5088_1212.bin,5088,1212,testing,2.000000,2126.000000,4.000000,6801.000000,76.16%,134
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5331_969.bin,5331,969,testing,1.000000,1884.000000,0.000000,6562.000000,77.70%,127
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5573_727.bin,5573,727,testing,3.000000,1640.000000,7.000000,6313.000000,79.32%,101
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5815_485.bin,5815,485,testing,4.000000,1397.000000,10.000000,6068.000000,81.19%,86
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6058_242.bin,6058,242,testing,13.000000,1145.000000,44.000000,5791.000000,83.00%,54
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_246_6154.bin,246,6154,testing,0.000000,6970.000000,0.000000,5739.000000,45.16%,74
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_492_5908.bin,492,5908,testing,0.000000,6724.000000,0.000000,5985.000000,47.09%,104
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_738_5662.bin,738,5662,testing,0.000000,6478.000000,0.000000,6231.000000,49.03%,116
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_985_5415.bin,985,5415,testing,1.000000,6230.000000,1.000000,6477.000000,50.97%,112
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1231_5169.bin,1231,5169,testing,0.000000,5985.000000,0.000000,6724.000000,52.91%,134
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1477_4923.bin,1477,4923,testing,0.000000,5739.000000,0.000000,6970.000000,54.84%,130
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1723_4677.bin,1723,4677,testing,0.000000,5493.000000,0.000000,7216.000000,56.78%,153
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1969_4431.bin,1969,4431,testing,0.000000,5247.000000,0.000000,7462.000000,58.71%,167
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2215_4185.bin,2215,4185,testing,0.000000,5001.000000,0.000000,7708.000000,60.65%,169
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2462_3938.bin,2462,3938,testing,0.000000,4754.000000,0.000000,7955.000000,62.59%,186
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2708_3692.bin,2708,3692,testing,0.000000,4508.000000,0.000000,8201.000000,64.53%,174
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2954_3446.bin,2954,3446,testing,0.000000,4262.000000,0.000000,8447.000000,66.46%,175
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3200_3200.bin,3200,3200,testing,0.000000,4016.000000,0.000000,8693.000000,68.40%,170
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3446_2954.bin,3446,2954,testing,0.000000,3770.000000,0.000000,8447.000000,69.14%,144
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3692_2708.bin,3692,2708,testing,0.000000,3524.000000,0.000000,8201.000000,69.94%,154
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3938_2462.bin,3938,2462,testing,1.000000,3277.000000,0.000000,7955.000000,70.83%,155
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4185_2215.bin,4185,2215,testing,1.000000,3030.000000,0.000000,7708.000000,71.79%,159
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4431_1969.bin,4431,1969,testing,2.000000,2783.000000,4.000000,7458.000000,72.80%,151
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4677_1723.bin,4677,1723,testing,1.000000,2538.000000,2.000000,7214.000000,73.96%,150
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4923_1477.bin,4923,1477,testing,1.000000,2292.000000,2.000000,6968.000000,75.23%,141
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5169_1231.bin,5169,1231,testing,1.000000,2046.000000,1.000000,6723.000000,76.66%,131
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5415_985.bin,5415,985,testing,1.000000,1800.000000,0.000000,6478.000000,78.26%,121
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5662_738.bin,5662,738,testing,4.000000,1550.000000,24.000000,6207.000000,79.78%,106
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5908_492.bin,5908,492,testing,13.000000,1295.000000,34.000000,5951.000000,81.78%,88
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6154_246.bin,6154,246,testing,6.000000,1056.000000,25.000000,5714.000000,84.11%,64
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_250_6250.bin,250,6250,testing,0.000000,6966.000000,0.000000,5643.000000,44.75%,73
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_500_6000.bin,500,6000,testing,0.000000,6716.000000,0.000000,5893.000000,46.74%,98
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_750_5750.bin,750,5750,testing,0.000000,6466.000000,0.000000,6143.000000,48.72%,100
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1000_5500.bin,1000,5500,testing,0.000000,6216.000000,0.000000,6393.000000,50.70%,134
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1250_5250.bin,1250,5250,testing,0.000000,5966.000000,0.000000,6643.000000,52.68%,122
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1500_5000.bin,1500,5000,testing,0.000000,5716.000000,0.000000,6893.000000,54.67%,137
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1750_4750.bin,1750,4750,testing,0.000000,5466.000000,0.000000,7143.000000,56.65%,158
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2000_4500.bin,2000,4500,testing,0.000000,5216.000000,0.000000,7393.000000,58.63%,166
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2250_4250.bin,2250,4250,testing,0.000000,4966.000000,0.000000,7643.000000,60.62%,171
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2500_4000.bin,2500,4000,testing,0.000000,4716.000000,0.000000,7893.000000,62.60%,166
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2750_3750.bin,2750,3750,testing,0.000000,4466.000000,0.000000,8143.000000,64.58%,165
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3000_3500.bin,3000,3500,testing,0.000000,4216.000000,0.000000,8393.000000,66.56%,171
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3250_3250.bin,3250,3250,testing,0.000000,3966.000000,0.000000,8643.000000,68.55%,172
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3500_3000.bin,3500,3000,testing,0.000000,3716.000000,0.000000,8393.000000,69.31%,167
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3750_2750.bin,3750,2750,testing,0.000000,3466.000000,0.000000,8143.000000,70.14%,173
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4000_2500.bin,4000,2500,testing,0.000000,3216.000000,0.000000,7893.000000,71.05%,160
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4250_2250.bin,4250,2250,testing,1.000000,2965.000000,0.000000,7643.000000,72.05%,166
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4500_2000.bin,4500,2000,testing,9.000000,2707.000000,15.000000,7378.000000,73.07%,147
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4750_1750.bin,4750,1750,testing,1.000000,2465.000000,0.000000,7143.000000,74.35%,158
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5000_1500.bin,5000,1500,testing,1.000000,2215.000000,2.000000,6891.000000,75.66%,141
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5250_1250.bin,5250,1250,testing,1.000000,1965.000000,1.000000,6642.000000,77.16%,132
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5500_1000.bin,5500,1000,testing,1.000000,1715.000000,0.000000,6393.000000,78.85%,122
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5750_750.bin,5750,750,testing,1.000000,1465.000000,0.000000,6143.000000,80.75%,108
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6000_500.bin,6000,500,testing,9.000000,1207.000000,26.000000,5867.000000,82.66%,85
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6250_250.bin,6250,250,testing,1.000000,965.000000,4.000000,5639.000000,85.34%,60
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_254_6346.bin,254,6346,testing,0.000000,6962.000000,0.000000,5547.000000,44.34%,80
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_508_6092.bin,508,6092,testing,0.000000,6708.000000,0.000000,5801.000000,46.37%,97
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_762_5838.bin,762,5838,testing,0.000000,6454.000000,0.000000,6055.000000,48.41%,103
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1015_5585.bin,1015,5585,testing,0.000000,6201.000000,0.000000,6308.000000,50.43%,122
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1269_5331.bin,1269,5331,testing,0.000000,5947.000000,0.000000,6562.000000,52.46%,129
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1523_5077.bin,1523,5077,testing,0.000000,5693.000000,0.000000,6816.000000,54.49%,155
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1777_4823.bin,1777,4823,testing,0.000000,5439.000000,0.000000,7070.000000,56.52%,134
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2031_4569.bin,2031,4569,testing,0.000000,5185.000000,0.000000,7324.000000,58.55%,170
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2285_4315.bin,2285,4315,testing,0.000000,4931.000000,0.000000,7578.000000,60.58%,171
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2538_4062.bin,2538,4062,testing,0.000000,4678.000000,0.000000,7831.000000,62.60%,173
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2792_3808.bin,2792,3808,testing,0.000000,4424.000000,0.000000,8085.000000,64.63%,157
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3046_3554.bin,3046,3554,testing,0.000000,4170.000000,0.000000,8339.000000,66.66%,173
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3300_3300.bin,3300,3300,testing,0.000000,3916.000000,0.000000,8593.000000,68.69%,170
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3554_3046.bin,3554,3046,testing,1.000000,3661.000000,0.000000,8339.000000,69.49%,179
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3808_2792.bin,3808,2792,testing,0.000000,3408.000000,0.000000,8085.000000,70.35%,159
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4062_2538.bin,4062,2538,testing,1.000000,3153.000000,0.000000,7831.000000,71.30%,162
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4315_2285.bin,4315,2285,testing,0.000000,2901.000000,0.000000,7578.000000,72.32%,165
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4569_2031.bin,4569,2031,testing,1.000000,2646.000000,0.000000,7324.000000,73.46%,149
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4823_1777.bin,4823,1777,testing,1.000000,2392.000000,1.000000,7069.000000,74.71%,156
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5077_1523.bin,5077,1523,testing,0.000000,2139.000000,0.000000,6816.000000,76.11%,132
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5331_1269.bin,5331,1269,testing,1.000000,1884.000000,1.000000,6561.000000,77.68%,133
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5585_1015.bin,5585,1015,testing,3.000000,1628.000000,3.000000,6305.000000,79.46%,125
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5838_762.bin,5838,762,testing,1.000000,1377.000000,1.000000,6054.000000,81.46%,118
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6092_508.bin,6092,508,testing,4.000000,1120.000000,15.000000,5786.000000,83.61%,86
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6346_254.bin,6346,254,testing,12.000000,858.000000,38.000000,5509.000000,86.04%,58
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_258_6442.bin,258,6442,testing,0.000000,6958.000000,0.000000,5451.000000,43.93%,81
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_515_6185.bin,515,6185,testing,0.000000,6701.000000,0.000000,5708.000000,46.00%,93
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_773_5927.bin,773,5927,testing,0.000000,6443.000000,0.000000,5966.000000,48.08%,102
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1031_5669.bin,1031,5669,testing,0.000000,6185.000000,0.000000,6224.000000,50.16%,147
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1288_5412.bin,1288,5412,testing,0.000000,5928.000000,0.000000,6481.000000,52.23%,148
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1546_5154.bin,1546,5154,testing,0.000000,5670.000000,0.000000,6739.000000,54.31%,142
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1804_4896.bin,1804,4896,testing,0.000000,5412.000000,0.000000,6997.000000,56.39%,158
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2062_4638.bin,2062,4638,testing,0.000000,5154.000000,0.000000,7255.000000,58.47%,169
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2319_4381.bin,2319,4381,testing,0.000000,4897.000000,0.000000,7512.000000,60.54%,173
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2577_4123.bin,2577,4123,testing,0.000000,4639.000000,0.000000,7770.000000,62.62%,169
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2835_3865.bin,2835,3865,testing,0.000000,4381.000000,0.000000,8028.000000,64.69%,191
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3092_3608.bin,3092,3608,testing,0.000000,4124.000000,0.000000,8285.000000,66.77%,168
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3350_3350.bin,3350,3350,testing,0.000000,3866.000000,0.000000,8543.000000,68.85%,194
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3608_3092.bin,3608,3092,testing,0.000000,3608.000000,0.000000,8285.000000,69.66%,167
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3865_2835.bin,3865,2835,testing,0.000000,3351.000000,0.000000,8028.000000,70.55%,175
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4123_2577.bin,4123,2577,testing,1.000000,3092.000000,0.000000,7770.000000,71.54%,168
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4381_2319.bin,4381,2319,testing,1.000000,2834.000000,0.000000,7512.000000,72.61%,145
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4638_2062.bin,4638,2062,testing,1.000000,2577.000000,0.000000,7255.000000,73.79%,149
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4896_1804.bin,4896,1804,testing,2.000000,2318.000000,4.000000,6993.000000,75.08%,159
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5154_1546.bin,5154,1546,testing,1.000000,2061.000000,1.000000,6738.000000,76.57%,133
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5412_1288.bin,5412,1288,testing,1.000000,1803.000000,2.000000,6479.000000,78.21%,138
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5669_1031.bin,5669,1031,testing,4.000000,1543.000000,9.000000,6215.000000,80.03%,126
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5927_773.bin,5927,773,testing,1.000000,1288.000000,0.000000,5966.000000,82.25%,113
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6185_515.bin,6185,515,testing,1.000000,1030.000000,1.000000,5707.000000,84.70%,92
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6442_258.bin,6442,258,testing,3.000000,771.000000,9.000000,5442.000000,87.47%,67
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_262_6538.bin,262,6538,testing,0.000000,6954.000000,0.000000,5355.000000,43.50%,85
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_523_6277.bin,523,6277,testing,0.000000,6693.000000,0.000000,5616.000000,45.63%,99
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_785_6015.bin,785,6015,testing,0.000000,6431.000000,0.000000,5878.000000,47.75%,107
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1046_5754.bin,1046,5754,testing,0.000000,6170.000000,0.000000,6139.000000,49.87%,122
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1308_5492.bin,1308,5492,testing,0.000000,5908.000000,0.000000,6401.000000,52.00%,125
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1569_5231.bin,1569,5231,testing,0.000000,5647.000000,0.000000,6662.000000,54.12%,154
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1831_4969.bin,1831,4969,testing,0.000000,5385.000000,0.000000,6924.000000,56.25%,165
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2092_4708.bin,2092,4708,testing,0.000000,5124.000000,0.000000,7185.000000,58.37%,169
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2354_4446.bin,2354,4446,testing,0.000000,4862.000000,0.000000,7447.000000,60.50%,174
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2615_4185.bin,2615,4185,testing,0.000000,4601.000000,0.000000,7708.000000,62.62%,169
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2877_3923.bin,2877,3923,testing,0.000000,4339.000000,0.000000,7970.000000,64.75%,179
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3138_3662.bin,3138,3662,testing,0.000000,4078.000000,0.000000,8231.000000,66.87%,169
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3400_3400.bin,3400,3400,testing,0.000000,3816.000000,0.000000,8493.000000,69.00%,164
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3662_3138.bin,3662,3138,testing,0.000000,3554.000000,0.000000,8231.000000,69.84%,178
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3923_2877.bin,3923,2877,testing,0.000000,3293.000000,0.000000,7970.000000,70.76%,175
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4185_2615.bin,4185,2615,testing,1.000000,3030.000000,0.000000,7708.000000,71.79%,169
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4446_2354.bin,4446,2354,testing,1.000000,2769.000000,2.000000,7445.000000,72.88%,167
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4708_2092.bin,4708,2092,testing,1.000000,2507.000000,1.000000,7184.000000,74.13%,150
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4969_1831.bin,4969,1831,testing,1.000000,2246.000000,3.000000,6921.000000,75.48%,159
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5231_1569.bin,5231,1569,testing,1.000000,1984.000000,0.000000,6662.000000,77.06%,143
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5492_1308.bin,5492,1308,testing,2.000000,1722.000000,4.000000,6397.000000,78.76%,138
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5754_1046.bin,5754,1046,testing,0.000000,1462.000000,0.000000,6139.000000,80.77%,122
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6015_785.bin,6015,785,testing,7.000000,1194.000000,25.000000,5853.000000,82.78%,115
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6277_523.bin,6277,523,testing,2.000000,937.000000,2.000000,5614.000000,85.68%,81
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6538_262.bin,6538,262,testing,7.000000,671.000000,29.000000,5326.000000,88.40%,57
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_265_6635.bin,265,6635,testing,0.000000,6951.000000,0.000000,5258.000000,43.07%,83
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_531_6369.bin,531,6369,testing,0.000000,6685.000000,0.000000,5524.000000,45.25%,84
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_796_6104.bin,796,6104,testing,0.000000,6420.000000,0.000000,5789.000000,47.42%,105
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1062_5838.bin,1062,5838,testing,0.000000,6154.000000,0.000000,6055.000000,49.59%,127
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1327_5573.bin,1327,5573,testing,0.000000,5889.000000,0.000000,6320.000000,51.77%,148
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1592_5308.bin,1592,5308,testing,0.000000,5624.000000,0.000000,6585.000000,53.94%,160
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1858_5042.bin,1858,5042,testing,0.000000,5358.000000,0.000000,6851.000000,56.11%,171
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2123_4777.bin,2123,4777,testing,0.000000,5093.000000,0.000000,7116.000000,58.28%,177
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2388_4512.bin,2388,4512,testing,0.000000,4828.000000,0.000000,7381.000000,60.46%,187
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2654_4246.bin,2654,4246,testing,0.000000,4562.000000,0.000000,7647.000000,62.63%,171
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2919_3981.bin,2919,3981,testing,0.000000,4297.000000,0.000000,7912.000000,64.80%,171
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3185_3715.bin,3185,3715,testing,0.000000,4031.000000,0.000000,8178.000000,66.98%,183
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3450_3450.bin,3450,3450,testing,0.000000,3766.000000,0.000000,8443.000000,69.15%,171
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3715_3185.bin,3715,3185,testing,0.000000,3501.000000,0.000000,8178.000000,70.02%,162
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3981_2919.bin,3981,2919,testing,0.000000,3235.000000,0.000000,7912.000000,70.98%,191
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4246_2654.bin,4246,2654,testing,1.000000,2969.000000,0.000000,7647.000000,72.04%,178
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4512_2388.bin,4512,2388,testing,1.000000,2703.000000,0.000000,7381.000000,73.20%,171
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4777_2123.bin,4777,2123,testing,0.000000,2439.000000,0.000000,7116.000000,74.47%,147
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5042_1858.bin,5042,1858,testing,1.000000,2173.000000,0.000000,6851.000000,75.92%,142
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5308_1592.bin,5308,1592,testing,1.000000,1907.000000,0.000000,6585.000000,77.55%,151
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5573_1327.bin,5573,1327,testing,1.000000,1642.000000,1.000000,6319.000000,79.37%,142
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5838_1062.bin,5838,1062,testing,1.000000,1377.000000,0.000000,6055.000000,81.47%,129
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6104_796.bin,6104,796,testing,2.000000,1110.000000,2.000000,5787.000000,83.89%,111
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6369_531.bin,6369,531,testing,1.000000,846.000000,3.000000,5521.000000,86.67%,93
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6635_265.bin,6635,265,testing,6.000000,575.000000,40.000000,5218.000000,89.47%,64
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_269_6731.bin,269,6731,testing,0.000000,6947.000000,0.000000,5162.000000,42.63%,78
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_538_6462.bin,538,6462,testing,0.000000,6678.000000,0.000000,5431.000000,44.85%,101
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_808_6192.bin,808,6192,testing,0.000000,6408.000000,0.000000,5701.000000,47.08%,108
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1077_5923.bin,1077,5923,testing,0.000000,6139.000000,0.000000,5970.000000,49.30%,120
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1346_5654.bin,1346,5654,testing,0.000000,5870.000000,0.000000,6239.000000,51.52%,136
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1615_5385.bin,1615,5385,testing,0.000000,5601.000000,0.000000,6508.000000,53.75%,158
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1885_5115.bin,1885,5115,testing,0.000000,5331.000000,0.000000,6778.000000,55.97%,158
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2154_4846.bin,2154,4846,testing,0.000000,5062.000000,0.000000,7047.000000,58.20%,168
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2423_4577.bin,2423,4577,testing,0.000000,4793.000000,0.000000,7316.000000,60.42%,170
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2692_4308.bin,2692,4308,testing,0.000000,4524.000000,0.000000,7585.000000,62.64%,185
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2962_4038.bin,2962,4038,testing,0.000000,4254.000000,0.000000,7855.000000,64.87%,188
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3231_3769.bin,3231,3769,testing,0.000000,3985.000000,0.000000,8124.000000,67.09%,185
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3500_3500.bin,3500,3500,testing,0.000000,3716.000000,0.000000,8393.000000,69.31%,162
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3769_3231.bin,3769,3231,testing,0.000000,3447.000000,0.000000,8124.000000,70.21%,174
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4038_2962.bin,4038,2962,testing,1.000000,3177.000000,0.000000,7855.000000,71.20%,187
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4308_2692.bin,4308,2692,testing,0.000000,2908.000000,0.000000,7585.000000,72.29%,180
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4577_2423.bin,4577,2423,testing,2.000000,2637.000000,0.000000,7316.000000,73.51%,154
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4846_2154.bin,4846,2154,testing,0.000000,2370.000000,0.000000,7047.000000,74.83%,164
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5115_1885.bin,5115,1885,testing,1.000000,2100.000000,1.000000,6777.000000,76.34%,151
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5385_1615.bin,5385,1615,testing,0.000000,1831.000000,0.000000,6508.000000,78.04%,140
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5654_1346.bin,5654,1346,testing,1.000000,1561.000000,2.000000,6237.000000,79.96%,130
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5923_1077.bin,5923,1077,testing,0.000000,1293.000000,0.000000,5970.000000,82.20%,130
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6192_808.bin,6192,808,testing,6.000000,1018.000000,26.000000,5675.000000,84.48%,113
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6462_538.bin,6462,538,testing,1.000000,753.000000,3.000000,5428.000000,87.78%,95
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6731_269.bin,6731,269,testing,3.000000,482.000000,16.000000,5146.000000,91.18%,62
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_273_6827.bin,273,6827,testing,0.000000,6943.000000,0.000000,5066.000000,42.19%,80
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_546_6554.bin,546,6554,testing,0.000000,6670.000000,0.000000,5339.000000,44.46%,90
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_819_6281.bin,819,6281,testing,0.000000,6397.000000,0.000000,5612.000000,46.73%,107
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1092_6008.bin,1092,6008,testing,0.000000,6124.000000,0.000000,5885.000000,49.00%,125
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1365_5735.bin,1365,5735,testing,0.000000,5851.000000,0.000000,6158.000000,51.28%,148
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1638_5462.bin,1638,5462,testing,0.000000,5578.000000,0.000000,6431.000000,53.55%,150
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1912_5188.bin,1912,5188,testing,0.000000,5304.000000,0.000000,6705.000000,55.83%,183
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2185_4915.bin,2185,4915,testing,0.000000,5031.000000,0.000000,6978.000000,58.11%,156
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2458_4642.bin,2458,4642,testing,0.000000,4758.000000,0.000000,7251.000000,60.38%,180
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2731_4369.bin,2731,4369,testing,0.000000,4485.000000,0.000000,7524.000000,62.65%,195
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3004_4096.bin,3004,4096,testing,0.000000,4212.000000,0.000000,7797.000000,64.93%,176
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3277_3823.bin,3277,3823,testing,0.000000,3939.000000,0.000000,8070.000000,67.20%,158
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3550_3550.bin,3550,3550,testing,0.000000,3666.000000,0.000000,8343.000000,69.47%,166
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3823_3277.bin,3823,3277,testing,0.000000,3393.000000,0.000000,8070.000000,70.40%,191
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4096_3004.bin,4096,3004,testing,0.000000,3120.000000,0.000000,7797.000000,71.42%,175
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4369_2731.bin,4369,2731,testing,0.000000,2847.000000,0.000000,7524.000000,72.55%,164
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4642_2458.bin,4642,2458,testing,1.000000,2573.000000,1.000000,7250.000000,73.80%,162
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4915_2185.bin,4915,2185,testing,1.000000,2300.000000,0.000000,6978.000000,75.21%,150
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5188_1912.bin,5188,1912,testing,0.000000,2028.000000,0.000000,6705.000000,76.78%,163
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5462_1638.bin,5462,1638,testing,1.000000,1753.000000,2.000000,6429.000000,78.56%,147
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5735_1365.bin,5735,1365,testing,2.000000,1479.000000,3.000000,6155.000000,80.60%,129
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6008_1092.bin,6008,1092,testing,0.000000,1208.000000,0.000000,5885.000000,82.97%,128
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6281_819.bin,6281,819,testing,1.000000,934.000000,0.000000,5612.000000,85.73%,110
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6554_546.bin,6554,546,testing,1.000000,661.000000,2.000000,5337.000000,88.95%,86
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6827_273.bin,6827,273,testing,3.000000,386.000000,20.000000,5046.000000,92.56%,67
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_277_6923.bin,277,6923,testing,0.000000,6939.000000,0.000000,4970.000000,41.73%,73
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_554_6646.bin,554,6646,testing,0.000000,6662.000000,0.000000,5247.000000,44.06%,105
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_831_6369.bin,831,6369,testing,0.000000,6385.000000,0.000000,5524.000000,46.39%,116
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1108_6092.bin,1108,6092,testing,0.000000,6108.000000,0.000000,5801.000000,48.71%,140
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1385_5815.bin,1385,5815,testing,0.000000,5831.000000,0.000000,6078.000000,51.04%,148
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1662_5538.bin,1662,5538,testing,0.000000,5554.000000,0.000000,6355.000000,53.36%,153
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1938_5262.bin,1938,5262,testing,0.000000,5278.000000,0.000000,6631.000000,55.68%,177
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2215_4985.bin,2215,4985,testing,0.000000,5001.000000,0.000000,6908.000000,58.01%,182
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2492_4708.bin,2492,4708,testing,0.000000,4724.000000,0.000000,7185.000000,60.33%,194
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2769_4431.bin,2769,4431,testing,0.000000,4447.000000,0.000000,7462.000000,62.66%,175
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3046_4154.bin,3046,4154,testing,0.000000,4170.000000,0.000000,7739.000000,64.98%,183
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3323_3877.bin,3323,3877,testing,0.000000,3893.000000,0.000000,8016.000000,67.31%,189
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3600_3600.bin,3600,3600,testing,0.000000,3616.000000,0.000000,8293.000000,69.64%,170
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3877_3323.bin,3877,3323,testing,0.000000,3339.000000,0.000000,8016.000000,70.59%,168
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4154_3046.bin,4154,3046,testing,1.000000,3061.000000,0.000000,7739.000000,71.66%,191
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4431_2769.bin,4431,2769,testing,1.000000,2784.000000,0.000000,7462.000000,72.83%,186
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4708_2492.bin,4708,2492,testing,2.000000,2506.000000,4.000000,7181.000000,74.11%,186
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4985_2215.bin,4985,2215,testing,1.000000,2230.000000,0.000000,6908.000000,75.60%,171
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5262_1938.bin,5262,1938,testing,0.000000,1954.000000,0.000000,6631.000000,77.24%,153
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5538_1662.bin,5538,1662,testing,1.000000,1677.000000,0.000000,6355.000000,79.12%,152
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5815_1385.bin,5815,1385,testing,0.000000,1401.000000,0.000000,6078.000000,81.27%,137
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6092_1108.bin,6092,1108,testing,2.000000,1122.000000,2.000000,5799.000000,83.77%,124
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6369_831.bin,6369,831,testing,3.000000,844.000000,7.000000,5517.000000,86.64%,110
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6646_554.bin,6646,554,testing,3.000000,567.000000,13.000000,5234.000000,90.03%,84
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6923_277.bin,6923,277,testing,3.000000,290.000000,23.000000,4947.000000,94.05%,64
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_281_7019.bin,281,7019,testing,0.000000,6935.000000,0.000000,4874.000000,41.27%,74
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_562_6738.bin,562,6738,testing,0.000000,6654.000000,0.000000,5155.000000,43.65%,101
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_842_6458.bin,842,6458,testing,0.000000,6374.000000,0.000000,5435.000000,46.02%,135
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1123_6177.bin,1123,6177,testing,0.000000,6093.000000,0.000000,5716.000000,48.40%,152
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1404_5896.bin,1404,5896,testing,0.000000,5812.000000,0.000000,5997.000000,50.78%,139
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1685_5615.bin,1685,5615,testing,0.000000,5531.000000,0.000000,6278.000000,53.16%,150
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1965_5335.bin,1965,5335,testing,0.000000,5251.000000,0.000000,6558.000000,55.53%,188
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2246_5054.bin,2246,5054,testing,0.000000,4970.000000,0.000000,6839.000000,57.91%,182
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2527_4773.bin,2527,4773,testing,1.000000,4688.000000,0.000000,7120.000000,60.30%,181
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2808_4492.bin,2808,4492,testing,0.000000,4408.000000,0.000000,7401.000000,62.67%,184
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3088_4212.bin,3088,4212,testing,0.000000,4128.000000,0.000000,7681.000000,65.04%,203
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3369_3931.bin,3369,3931,testing,1.000000,3846.000000,0.000000,7962.000000,67.43%,170
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3650_3650.bin,3650,3650,testing,0.000000,3566.000000,0.000000,8243.000000,69.80%,178
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3931_3369.bin,3931,3369,testing,0.000000,3285.000000,0.000000,7962.000000,70.79%,186
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4212_3088.bin,4212,3088,testing,0.000000,3004.000000,0.000000,7681.000000,71.89%,184
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4492_2808.bin,4492,2808,testing,1.000000,2723.000000,0.000000,7401.000000,73.11%,182
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4773_2527.bin,4773,2527,testing,1.000000,2442.000000,0.000000,7120.000000,74.46%,166
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5054_2246.bin,5054,2246,testing,1.000000,2161.000000,2.000000,6837.000000,75.97%,172
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5335_1965.bin,5335,1965,testing,0.000000,1881.000000,0.000000,6558.000000,77.71%,155
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5615_1685.bin,5615,1685,testing,1.000000,1600.000000,0.000000,6278.000000,79.69%,139
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5896_1404.bin,5896,1404,testing,2.000000,1318.000000,3.000000,5994.000000,81.95%,137
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6177_1123.bin,6177,1123,testing,0.000000,1039.000000,0.000000,5716.000000,84.62%,127
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6458_842.bin,6458,842,testing,0.000000,758.000000,0.000000,5435.000000,87.76%,109
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6738_562.bin,6738,562,testing,0.000000,478.000000,0.000000,5155.000000,91.51%,91
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7019_281.bin,7019,281,testing,3.000000,194.000000,7.000000,4867.000000,96.04%,64
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_285_7115.bin,285,7115,testing,0.000000,6931.000000,0.000000,4778.000000,40.81%,83
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_569_6831.bin,569,6831,testing,0.000000,6647.000000,0.000000,5062.000000,43.23%,109
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_854_6546.bin,854,6546,testing,0.000000,6362.000000,0.000000,5347.000000,45.67%,108
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1138_6262.bin,1138,6262,testing,0.000000,6078.000000,0.000000,5631.000000,48.09%,144
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1423_5977.bin,1423,5977,testing,0.000000,5793.000000,0.000000,5916.000000,50.53%,134
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1708_5692.bin,1708,5692,testing,0.000000,5508.000000,0.000000,6201.000000,52.96%,127
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1992_5408.bin,1992,5408,testing,0.000000,5224.000000,0.000000,6485.000000,55.38%,201
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2277_5123.bin,2277,5123,testing,0.000000,4939.000000,0.000000,6770.000000,57.82%,169
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2562_4838.bin,2562,4838,testing,0.000000,4654.000000,0.000000,7055.000000,60.25%,170
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2846_4554.bin,2846,4554,testing,0.000000,4370.000000,0.000000,7339.000000,62.68%,190
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3131_4269.bin,3131,4269,testing,0.000000,4085.000000,0.000000,7624.000000,65.11%,184
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3415_3985.bin,3415,3985,testing,0.000000,3801.000000,0.000000,7908.000000,67.54%,202
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3700_3700.bin,3700,3700,testing,1.000000,3515.000000,1.000000,8192.000000,69.97%,184
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3985_3415.bin,3985,3415,testing,0.000000,3231.000000,0.000000,7908.000000,70.99%,182
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4269_3131.bin,4269,3131,testing,0.000000,2947.000000,0.000000,7624.000000,72.12%,164
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4554_2846.bin,4554,2846,testing,1.000000,2661.000000,2.000000,7337.000000,73.37%,181
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4838_2562.bin,4838,2562,testing,1.000000,2377.000000,0.000000,7055.000000,74.80%,163
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5123_2277.bin,5123,2277,testing,2.000000,2091.000000,5.000000,6765.000000,76.35%,150
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5408_1992.bin,5408,1992,testing,0.000000,1808.000000,0.000000,6485.000000,78.20%,168
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5692_1708.bin,5692,1708,testing,1.000000,1523.000000,0.000000,6201.000000,80.28%,160
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5977_1423.bin,5977,1423,testing,2.000000,1237.000000,3.000000,5913.000000,82.67%,153
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6262_1138.bin,6262,1138,testing,0.000000,954.000000,0.000000,5631.000000,85.51%,131
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6546_854.bin,6546,854,testing,3.000000,667.000000,21.000000,5326.000000,88.57%,116
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6831_569.bin,6831,569,testing,0.000000,385.000000,0.000000,5062.000000,92.93%,99
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7115_285.bin,7115,285,testing,1.000000,100.000000,4.000000,4774.000000,97.87%,67
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_288_7212.bin,288,7212,testing,0.000000,6928.000000,0.000000,4681.000000,40.32%,79
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_577_6923.bin,577,6923,testing,0.000000,6639.000000,0.000000,4970.000000,42.81%,97
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_865_6635.bin,865,6635,testing,0.000000,6351.000000,0.000000,5258.000000,45.29%,117
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1154_6346.bin,1154,6346,testing,0.000000,6062.000000,0.000000,5547.000000,47.78%,122
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1442_6058.bin,1442,6058,testing,0.000000,5774.000000,0.000000,5835.000000,50.26%,146
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1731_5769.bin,1731,5769,testing,0.000000,5485.000000,0.000000,6124.000000,52.75%,158
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2019_5481.bin,2019,5481,testing,0.000000,5197.000000,0.000000,6412.000000,55.23%,193
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2308_5192.bin,2308,5192,testing,0.000000,4908.000000,0.000000,6701.000000,57.72%,191
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2596_4904.bin,2596,4904,testing,0.000000,4620.000000,0.000000,6989.000000,60.20%,183
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2885_4615.bin,2885,4615,testing,0.000000,4331.000000,0.000000,7278.000000,62.69%,177
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3173_4327.bin,3173,4327,testing,0.000000,4043.000000,0.000000,7566.000000,65.17%,199
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3462_4038.bin,3462,4038,testing,0.000000,3754.000000,0.000000,7855.000000,67.66%,180
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3750_3750.bin,3750,3750,testing,0.000000,3466.000000,0.000000,8143.000000,70.14%,169
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4038_3462.bin,4038,3462,testing,1.000000,3177.000000,0.000000,7855.000000,71.20%,186
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4327_3173.bin,4327,3173,testing,0.000000,2889.000000,0.000000,7566.000000,72.37%,154
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4615_2885.bin,4615,2885,testing,0.000000,2601.000000,0.000000,7278.000000,73.67%,165
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4904_2596.bin,4904,2596,testing,0.000000,2312.000000,0.000000,6989.000000,75.14%,172
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5192_2308.bin,5192,2308,testing,1.000000,2023.000000,0.000000,6701.000000,76.81%,172
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5481_2019.bin,5481,2019,testing,2.000000,1733.000000,4.000000,6408.000000,78.68%,148
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5769_1731.bin,5769,1731,testing,1.000000,1446.000000,1.000000,6123.000000,80.89%,163
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6058_1442.bin,6058,1442,testing,1.000000,1157.000000,0.000000,5835.000000,83.45%,147
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6346_1154.bin,6346,1154,testing,1.000000,869.000000,0.000000,5547.000000,86.46%,118
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6635_865.bin,6635,865,testing,0.000000,581.000000,0.000000,5258.000000,90.05%,126
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6923_577.bin,6923,577,testing,0.000000,293.000000,0.000000,4970.000000,94.43%,95
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7212_288.bin,7212,288,testing,0.000000,4.000000,18.000000,4663.000000,99.53%,69
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_292_7308.bin,292,7308,testing,0.000000,6924.000000,0.000000,4585.000000,39.84%,86
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_585_7015.bin,585,7015,testing,0.000000,6631.000000,0.000000,4878.000000,42.38%,100
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_877_6723.bin,877,6723,testing,0.000000,6339.000000,0.000000,5170.000000,44.92%,114
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1169_6431.bin,1169,6431,testing,0.000000,6047.000000,0.000000,5462.000000,47.46%,142
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1462_6138.bin,1462,6138,testing,0.000000,5754.000000,0.000000,5755.000000,50.00%,132
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1754_5846.bin,1754,5846,testing,0.000000,5462.000000,0.000000,6047.000000,52.54%,156
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2046_5554.bin,2046,5554,testing,0.000000,5170.000000,0.000000,6339.000000,55.08%,163
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2338_5262.bin,2338,5262,testing,0.000000,4878.000000,0.000000,6631.000000,57.62%,182
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2631_4969.bin,2631,4969,testing,0.000000,4585.000000,0.000000,6924.000000,60.16%,186
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2923_4677.bin,2923,4677,testing,0.000000,4293.000000,0.000000,7216.000000,62.70%,202
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3215_4385.bin,3215,4385,testing,0.000000,4001.000000,0.000000,7508.000000,65.24%,202
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3508_4092.bin,3508,4092,testing,0.000000,3708.000000,0.000000,7801.000000,67.78%,203
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3800_3800.bin,3800,3800,testing,0.000000,3416.000000,0.000000,8093.000000,70.32%,209
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4092_3508.bin,4092,3508,testing,0.000000,3124.000000,0.000000,7801.000000,71.41%,181
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4385_3215.bin,4385,3215,testing,0.000000,2831.000000,0.000000,7508.000000,72.62%,168
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4677_2923.bin,4677,2923,testing,1.000000,2538.000000,0.000000,7216.000000,73.98%,191
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4969_2631.bin,4969,2631,testing,1.000000,2246.000000,0.000000,6924.000000,75.51%,172
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5262_2338.bin,5262,2338,testing,1.000000,1953.000000,1.000000,6630.000000,77.24%,176
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5554_2046.bin,5554,2046,testing,0.000000,1662.000000,0.000000,6339.000000,79.23%,164
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5846_1754.bin,5846,1754,testing,0.000000,1370.000000,0.000000,6047.000000,81.53%,154
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6138_1462.bin,6138,1462,testing,1.000000,1077.000000,0.000000,5755.000000,84.24%,143
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6431_1169.bin,6431,1169,testing,1.000000,784.000000,4.000000,5458.000000,87.39%,146
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6723_877.bin,6723,877,testing,0.000000,493.000000,0.000000,5170.000000,91.29%,112
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7015_585.bin,7015,585,testing,3.000000,198.000000,6.000000,4872.000000,95.98%,91
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_296_7404.bin,296,7404,testing,0.000000,6920.000000,0.000000,4489.000000,39.35%,82
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_592_7108.bin,592,7108,testing,0.000000,6624.000000,0.000000,4785.000000,41.94%,96
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_888_6812.bin,888,6812,testing,0.000000,6328.000000,0.000000,5081.000000,44.54%,115
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1185_6515.bin,1185,6515,testing,0.000000,6031.000000,0.000000,5378.000000,47.14%,142
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1481_6219.bin,1481,6219,testing,0.000000,5735.000000,0.000000,5674.000000,49.73%,146
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1777_5923.bin,1777,5923,testing,0.000000,5439.000000,0.000000,5970.000000,52.33%,138
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2073_5627.bin,2073,5627,testing,0.000000,5143.000000,0.000000,6266.000000,54.92%,185
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2369_5331.bin,2369,5331,testing,0.000000,4847.000000,0.000000,6562.000000,57.52%,198
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2665_5035.bin,2665,5035,testing,0.000000,4551.000000,0.000000,6858.000000,60.11%,192
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2962_4738.bin,2962,4738,testing,0.000000,4254.000000,0.000000,7155.000000,62.71%,172
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3258_4442.bin,3258,4442,testing,0.000000,3958.000000,0.000000,7451.000000,65.31%,196
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3554_4146.bin,3554,4146,testing,0.000000,3662.000000,0.000000,7747.000000,67.90%,206
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3850_3850.bin,3850,3850,testing,0.000000,3366.000000,0.000000,8043.000000,70.50%,195
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4146_3554.bin,4146,3554,testing,0.000000,3070.000000,0.000000,7747.000000,71.62%,175
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4442_3258.bin,4442,3258,testing,0.000000,2774.000000,0.000000,7451.000000,72.87%,172
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4738_2962.bin,4738,2962,testing,2.000000,2476.000000,4.000000,7151.000000,74.26%,182
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5035_2665.bin,5035,2665,testing,1.000000,2180.000000,1.000000,6857.000000,75.87%,183
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5331_2369.bin,5331,2369,testing,0.000000,1885.000000,0.000000,6562.000000,77.68%,171
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5627_2073.bin,5627,2073,testing,0.000000,1589.000000,0.000000,6266.000000,79.77%,162
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5923_1777.bin,5923,1777,testing,1.000000,1292.000000,1.000000,5969.000000,82.20%,154
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6219_1481.bin,6219,1481,testing,2.000000,995.000000,4.000000,5670.000000,85.02%,144
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6515_1185.bin,6515,1185,testing,1.000000,700.000000,2.000000,5376.000000,88.45%,125
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6812_888.bin,6812,888,testing,0.000000,404.000000,0.000000,5081.000000,92.63%,119
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7108_592.bin,7108,592,testing,0.000000,108.000000,0.000000,4785.000000,97.79%,97
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_300_7500.bin,300,7500,testing,0.000000,6916.000000,0.000000,4393.000000,38.85%,83
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_600_7200.bin,600,7200,testing,0.000000,6616.000000,0.000000,4693.000000,41.50%,92
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_900_6900.bin,900,6900,testing,0.000000,6316.000000,0.000000,4993.000000,44.15%,124
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1200_6600.bin,1200,6600,testing,0.000000,6016.000000,0.000000,5293.000000,46.80%,147
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1500_6300.bin,1500,6300,testing,0.000000,5716.000000,0.000000,5593.000000,49.46%,146
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1800_6000.bin,1800,6000,testing,0.000000,5416.000000,0.000000,5893.000000,52.11%,150
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2100_5700.bin,2100,5700,testing,0.000000,5116.000000,0.000000,6193.000000,54.76%,189
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2400_5400.bin,2400,5400,testing,0.000000,4816.000000,0.000000,6493.000000,57.41%,194
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2700_5100.bin,2700,5100,testing,0.000000,4516.000000,0.000000,6793.000000,60.07%,210
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3000_4800.bin,3000,4800,testing,0.000000,4216.000000,0.000000,7093.000000,62.72%,191
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3300_4500.bin,3300,4500,testing,0.000000,3916.000000,0.000000,7393.000000,65.37%,198
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3600_4200.bin,3600,4200,testing,0.000000,3616.000000,0.000000,7693.000000,68.03%,196
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3900_3900.bin,3900,3900,testing,1.000000,3315.000000,0.000000,7993.000000,70.69%,190
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4200_3600.bin,4200,3600,testing,1.000000,3015.000000,0.000000,7693.000000,71.85%,194
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4500_3300.bin,4500,3300,testing,0.000000,2716.000000,0.000000,7393.000000,73.13%,193
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4800_3000.bin,4800,3000,testing,1.000000,2415.000000,1.000000,7092.000000,74.59%,181
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5100_2700.bin,5100,2700,testing,0.000000,2116.000000,0.000000,6793.000000,76.25%,162
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5400_2400.bin,5400,2400,testing,1.000000,1815.000000,0.000000,6493.000000,78.16%,147
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5700_2100.bin,5700,2100,testing,0.000000,1516.000000,0.000000,6193.000000,80.33%,159
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6000_1800.bin,6000,1800,testing,0.000000,1216.000000,0.000000,5893.000000,82.89%,144
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6300_1500.bin,6300,1500,testing,1.000000,915.000000,0.000000,5593.000000,85.94%,145
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6600_1200.bin,6600,1200,testing,0.000000,616.000000,0.000000,5293.000000,89.58%,142
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6900_900.bin,6900,900,testing,0.000000,316.000000,0.000000,4993.000000,94.05%,112
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7200_600.bin,7200,600,testing,0.000000,16.000000,5.000000,4688.000000,99.55%,89
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_304_7596.bin,304,7596,testing,0.000000,6912.000000,0.000000,4297.000000,38.34%,79
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_608_7292.bin,608,7292,testing,0.000000,6608.000000,0.000000,4601.000000,41.05%,104
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_912_6988.bin,912,6988,testing,0.000000,6304.000000,0.000000,4905.000000,43.76%,118
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1215_6685.bin,1215,6685,testing,0.000000,6001.000000,0.000000,5208.000000,46.46%,126
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1519_6381.bin,1519,6381,testing,0.000000,5697.000000,0.000000,5512.000000,49.17%,153
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1823_6077.bin,1823,6077,testing,0.000000,5393.000000,0.000000,5816.000000,51.89%,181
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2127_5773.bin,2127,5773,testing,0.000000,5089.000000,0.000000,6120.000000,54.60%,184
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2431_5469.bin,2431,5469,testing,0.000000,4785.000000,0.000000,6424.000000,57.31%,196
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2735_5165.bin,2735,5165,testing,0.000000,4481.000000,0.000000,6728.000000,60.02%,197
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3038_4862.bin,3038,4862,testing,0.000000,4178.000000,0.000000,7031.000000,62.73%,207
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3342_4558.bin,3342,4558,testing,0.000000,3874.000000,0.000000,7335.000000,65.44%,181
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3646_4254.bin,3646,4254,testing,2.000000,3568.000000,4.000000,7635.000000,68.13%,185
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3950_3950.bin,3950,3950,testing,1.000000,3265.000000,0.000000,7943.000000,70.87%,191
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4254_3646.bin,4254,3646,testing,0.000000,2962.000000,0.000000,7639.000000,72.06%,187
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4558_3342.bin,4558,3342,testing,0.000000,2658.000000,0.000000,7335.000000,73.40%,205
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4862_3038.bin,4862,3038,testing,0.000000,2354.000000,0.000000,7031.000000,74.92%,179
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5165_2735.bin,5165,2735,testing,1.000000,2050.000000,1.000000,6727.000000,76.64%,194
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5469_2431.bin,5469,2431,testing,3.000000,1744.000000,8.000000,6416.000000,78.56%,176
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5773_2127.bin,5773,2127,testing,1.000000,1442.000000,2.000000,6118.000000,80.91%,170
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6077_1823.bin,6077,1823,testing,2.000000,1137.000000,2.000000,5814.000000,83.62%,164
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6381_1519.bin,6381,1519,testing,1.000000,834.000000,0.000000,5512.000000,86.86%,137
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6685_1215.bin,6685,1215,testing,0.000000,531.000000,0.000000,5208.000000,90.75%,135
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6988_912.bin,6988,912,testing,0.000000,228.000000,0.000000,4905.000000,95.56%,117
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_308_7692.bin,308,7692,testing,0.000000,6908.000000,0.000000,4201.000000,37.82%,92
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_615_7385.bin,615,7385,testing,0.000000,6601.000000,0.000000,4508.000000,40.58%,119
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_923_7077.bin,923,7077,testing,0.000000,6293.000000,0.000000,4816.000000,43.35%,123
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1231_6769.bin,1231,6769,testing,0.000000,5985.000000,0.000000,5124.000000,46.12%,131
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1538_6462.bin,1538,6462,testing,0.000000,5678.000000,0.000000,5431.000000,48.89%,160
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1846_6154.bin,1846,6154,testing,0.000000,5370.000000,0.000000,5739.000000,51.66%,175
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2154_5846.bin,2154,5846,testing,0.000000,5062.000000,0.000000,6047.000000,54.43%,184
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2462_5538.bin,2462,5538,testing,0.000000,4754.000000,0.000000,6355.000000,57.21%,202
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2769_5231.bin,2769,5231,testing,0.000000,4447.000000,0.000000,6662.000000,59.97%,212
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3077_4923.bin,3077,4923,testing,0.000000,4139.000000,0.000000,6970.000000,62.74%,192
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3385_4615.bin,3385,4615,testing,0.000000,3831.000000,0.000000,7278.000000,65.51%,179
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3692_4308.bin,3692,4308,testing,0.000000,3524.000000,0.000000,7585.000000,68.28%,209
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4000_4000.bin,4000,4000,testing,0.000000,3216.000000,0.000000,7893.000000,71.05%,206
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4308_3692.bin,4308,3692,testing,0.000000,2908.000000,0.000000,7585.000000,72.29%,190
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4615_3385.bin,4615,3385,testing,1.000000,2600.000000,0.000000,7278.000000,73.68%,203
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4923_3077.bin,4923,3077,testing,0.000000,2293.000000,0.000000,6970.000000,75.25%,191
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5231_2769.bin,5231,2769,testing,0.000000,1985.000000,0.000000,6662.000000,77.04%,183
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5538_2462.bin,5538,2462,testing,0.000000,1678.000000,0.000000,6355.000000,79.11%,162
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5846_2154.bin,5846,2154,testing,2.000000,1368.000000,3.000000,6044.000000,81.52%,171
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6154_1846.bin,6154,1846,testing,1.000000,1061.000000,0.000000,5739.000000,84.40%,156
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6462_1538.bin,6462,1538,testing,0.000000,754.000000,1.000000,5430.000000,87.79%,156
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6769_1231.bin,6769,1231,testing,0.000000,447.000000,1.000000,5123.000000,91.96%,130
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7077_923.bin,7077,923,testing,0.000000,139.000000,0.000000,4816.000000,97.19%,123
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_312_7788.bin,312,7788,testing,0.000000,6904.000000,0.000000,4105.000000,37.29%,85
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_623_7477.bin,623,7477,testing,0.000000,6593.000000,0.000000,4416.000000,40.11%,107
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_935_7165.bin,935,7165,testing,0.000000,6281.000000,0.000000,4728.000000,42.95%,124
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1246_6854.bin,1246,6854,testing,0.000000,5970.000000,0.000000,5039.000000,45.77%,133
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1558_6542.bin,1558,6542,testing,0.000000,5658.000000,0.000000,5351.000000,48.61%,142
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1869_6231.bin,1869,6231,testing,0.000000,5347.000000,0.000000,5662.000000,51.43%,185
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2181_5919.bin,2181,5919,testing,0.000000,5035.000000,0.000000,5974.000000,54.26%,173
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2492_5608.bin,2492,5608,testing,0.000000,4724.000000,0.000000,6285.000000,57.09%,194
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2804_5296.bin,2804,5296,testing,1.000000,4411.000000,0.000000,6597.000000,59.93%,201
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3115_4985.bin,3115,4985,testing,0.000000,4101.000000,0.000000,6908.000000,62.75%,194
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3427_4673.bin,3427,4673,testing,0.000000,3789.000000,0.000000,7220.000000,65.58%,192
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3738_4362.bin,3738,4362,testing,1.000000,3477.000000,3.000000,7528.000000,68.39%,196
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4050_4050.bin,4050,4050,testing,0.000000,3166.000000,0.000000,7843.000000,71.24%,197
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4362_3738.bin,4362,3738,testing,0.000000,2854.000000,0.000000,7531.000000,72.52%,191
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4673_3427.bin,4673,3427,testing,0.000000,2543.000000,0.000000,7220.000000,73.95%,176
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4985_3115.bin,4985,3115,testing,1.000000,2230.000000,0.000000,6908.000000,75.60%,190
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5296_2804.bin,5296,2804,testing,0.000000,1920.000000,0.000000,6597.000000,77.46%,194
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5608_2492.bin,5608,2492,testing,0.000000,1608.000000,0.000000,6285.000000,79.63%,182
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5919_2181.bin,5919,2181,testing,1.000000,1296.000000,0.000000,5974.000000,82.18%,157
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6231_1869.bin,6231,1869,testing,1.000000,984.000000,0.000000,5662.000000,85.20%,160
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6542_1558.bin,6542,1558,testing,0.000000,674.000000,0.000000,5351.000000,88.81%,153
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6854_1246.bin,6854,1246,testing,0.000000,362.000000,1.000000,5038.000000,93.28%,134
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7165_935.bin,7165,935,testing,0.000000,51.000000,0.000000,4728.000000,98.93%,106
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_315_7885.bin,315,7885,testing,0.000000,6901.000000,0.000000,4008.000000,36.74%,81
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_631_7569.bin,631,7569,testing,0.000000,6585.000000,0.000000,4324.000000,39.64%,107
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_946_7254.bin,946,7254,testing,0.000000,6270.000000,0.000000,4639.000000,42.52%,125
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1262_6938.bin,1262,6938,testing,0.000000,5954.000000,0.000000,4955.000000,45.42%,149
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1577_6623.bin,1577,6623,testing,0.000000,5639.000000,0.000000,5270.000000,48.31%,160
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1892_6308.bin,1892,6308,testing,0.000000,5324.000000,0.000000,5585.000000,51.20%,178
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2208_5992.bin,2208,5992,testing,0.000000,5008.000000,0.000000,5901.000000,54.09%,179
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2523_5677.bin,2523,5677,testing,0.000000,4693.000000,0.000000,6216.000000,56.98%,198
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2838_5362.bin,2838,5362,testing,0.000000,4378.000000,0.000000,6531.000000,59.87%,207
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3154_5046.bin,3154,5046,testing,0.000000,4062.000000,0.000000,6847.000000,62.76%,191
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3469_4731.bin,3469,4731,testing,1.000000,3746.000000,1.000000,7161.000000,65.65%,201
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3785_4415.bin,3785,4415,testing,0.000000,3431.000000,0.000000,7478.000000,68.55%,217
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4100_4100.bin,4100,4100,testing,0.000000,3116.000000,0.000000,7793.000000,71.44%,210
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4415_3785.bin,4415,3785,testing,0.000000,2801.000000,0.000000,7478.000000,72.75%,186
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4731_3469.bin,4731,3469,testing,0.000000,2485.000000,0.000000,7162.000000,74.24%,185
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5046_3154.bin,5046,3154,testing,0.000000,2170.000000,0.000000,6847.000000,75.93%,187
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5362_2838.bin,5362,2838,testing,0.000000,1854.000000,0.000000,6531.000000,77.89%,181
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5677_2523.bin,5677,2523,testing,0.000000,1539.000000,0.000000,6216.000000,80.15%,178
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5992_2208.bin,5992,2208,testing,1.000000,1223.000000,0.000000,5901.000000,82.84%,180
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6308_1892.bin,6308,1892,testing,0.000000,908.000000,0.000000,5585.000000,86.02%,166
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6623_1577.bin,6623,1577,testing,0.000000,593.000000,0.000000,5270.000000,89.89%,144
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6938_1262.bin,6938,1262,testing,0.000000,278.000000,0.000000,4955.000000,94.69%,129
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_319_7981.bin,319,7981,testing,0.000000,6897.000000,0.000000,3912.000000,36.19%,89
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_638_7662.bin,638,7662,testing,0.000000,6578.000000,0.000000,4231.000000,39.14%,108
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_958_7342.bin,958,7342,testing,0.000000,6258.000000,0.000000,4551.000000,42.10%,129
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1277_7023.bin,1277,7023,testing,0.000000,5939.000000,0.000000,4870.000000,45.06%,155
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1596_6704.bin,1596,6704,testing,0.000000,5620.000000,0.000000,5189.000000,48.01%,156
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1915_6385.bin,1915,6385,testing,0.000000,5301.000000,0.000000,5508.000000,50.96%,182
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2235_6065.bin,2235,6065,testing,0.000000,4981.000000,0.000000,5828.000000,53.92%,198
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2554_5746.bin,2554,5746,testing,0.000000,4662.000000,0.000000,6147.000000,56.87%,178
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2873_5427.bin,2873,5427,testing,0.000000,4343.000000,0.000000,6466.000000,59.82%,182
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3192_5108.bin,3192,5108,testing,0.000000,4024.000000,0.000000,6785.000000,62.77%,219
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3512_4788.bin,3512,4788,testing,0.000000,3704.000000,0.000000,7105.000000,65.73%,199
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3831_4469.bin,3831,4469,testing,1.000000,3384.000000,0.000000,7424.000000,68.69%,212
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4150_4150.bin,4150,4150,testing,0.000000,3066.000000,0.000000,7743.000000,71.63%,207
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4469_3831.bin,4469,3831,testing,0.000000,2747.000000,0.000000,7424.000000,72.99%,188
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4788_3512.bin,4788,3512,testing,0.000000,2428.000000,0.000000,7105.000000,74.53%,185
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5108_3192.bin,5108,3192,testing,0.000000,2108.000000,0.000000,6785.000000,76.30%,178
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5427_2873.bin,5427,2873,testing,1.000000,1788.000000,1.000000,6465.000000,78.33%,176
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5746_2554.bin,5746,2554,testing,1.000000,1469.000000,0.000000,6147.000000,80.71%,153
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6065_2235.bin,6065,2235,testing,1.000000,1150.000000,0.000000,5828.000000,83.52%,164
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6385_1915.bin,6385,1915,testing,0.000000,831.000000,0.000000,5508.000000,86.89%,172
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6704_1596.bin,6704,1596,testing,0.000000,512.000000,0.000000,5189.000000,91.02%,140
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7023_1277.bin,7023,1277,testing,0.000000,193.000000,0.000000,4870.000000,96.19%,139
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_323_8077.bin,323,8077,testing,0.000000,6893.000000,0.000000,3816.000000,35.63%,87
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_646_7754.bin,646,7754,testing,0.000000,6570.000000,0.000000,4139.000000,38.65%,106
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_969_7431.bin,969,7431,testing,0.000000,6247.000000,0.000000,4462.000000,41.67%,130
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1292_7108.bin,1292,7108,testing,0.000000,5924.000000,0.000000,4785.000000,44.68%,134
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1615_6785.bin,1615,6785,testing,0.000000,5601.000000,0.000000,5108.000000,47.70%,146
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1938_6462.bin,1938,6462,testing,0.000000,5278.000000,0.000000,5431.000000,50.71%,151
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2262_6138.bin,2262,6138,testing,0.000000,4954.000000,0.000000,5755.000000,53.74%,180
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2585_5815.bin,2585,5815,testing,0.000000,4631.000000,0.000000,6078.000000,56.76%,188
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2908_5492.bin,2908,5492,testing,0.000000,4308.000000,0.000000,6401.000000,59.77%,210
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3231_5169.bin,3231,5169,testing,0.000000,3985.000000,0.000000,6724.000000,62.79%,193
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3554_4846.bin,3554,4846,testing,0.000000,3662.000000,0.000000,7047.000000,65.80%,204
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3877_4523.bin,3877,4523,testing,0.000000,3339.000000,0.000000,7370.000000,68.82%,199
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4200_4200.bin,4200,4200,testing,0.000000,3016.000000,0.000000,7693.000000,71.84%,201
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4523_3877.bin,4523,3877,testing,0.000000,2693.000000,0.000000,7370.000000,73.24%,190
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4846_3554.bin,4846,3554,testing,0.000000,2370.000000,0.000000,7047.000000,74.83%,170
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5169_3231.bin,5169,3231,testing,1.000000,2046.000000,1.000000,6723.000000,76.66%,203
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5492_2908.bin,5492,2908,testing,0.000000,1724.000000,0.000000,6401.000000,78.78%,182
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5815_2585.bin,5815,2585,testing,0.000000,1401.000000,0.000000,6078.000000,81.27%,176
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6138_2262.bin,6138,2262,testing,0.000000,1078.000000,0.000000,5755.000000,84.22%,160
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6462_1938.bin,6462,1938,testing,0.000000,754.000000,0.000000,5431.000000,87.81%,167
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6785_1615.bin,6785,1615,testing,0.000000,431.000000,0.000000,5108.000000,92.22%,141
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7108_1292.bin,7108,1292,testing,1.000000,107.000000,1.000000,4784.000000,97.79%,136
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_327_8173.bin,327,8173,testing,1.000000,6888.000000,0.000000,3720.000000,35.07%,93
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_654_7846.bin,654,7846,testing,0.000000,6562.000000,0.000000,4047.000000,38.15%,107
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_981_7519.bin,981,7519,testing,0.000000,6235.000000,0.000000,4374.000000,41.23%,136
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1308_7192.bin,1308,7192,testing,0.000000,5908.000000,0.000000,4701.000000,44.31%,152
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1635_6865.bin,1635,6865,testing,0.000000,5581.000000,0.000000,5028.000000,47.39%,152
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1962_6538.bin,1962,6538,testing,0.000000,5254.000000,0.000000,5355.000000,50.48%,184
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2288_6212.bin,2288,6212,testing,0.000000,4928.000000,0.000000,5681.000000,53.55%,174
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2615_5885.bin,2615,5885,testing,0.000000,4601.000000,0.000000,6008.000000,56.63%,220
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2942_5558.bin,2942,5558,testing,0.000000,4274.000000,0.000000,6335.000000,59.71%,202
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3269_5231.bin,3269,5231,testing,0.000000,3947.000000,0.000000,6662.000000,62.80%,192
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3596_4904.bin,3596,4904,testing,0.000000,3620.000000,0.000000,6989.000000,65.88%,212
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3923_4577.bin,3923,4577,testing,0.000000,3293.000000,0.000000,7316.000000,68.96%,202
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4250_4250.bin,4250,4250,testing,0.000000,2966.000000,0.000000,7643.000000,72.04%,212
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4577_3923.bin,4577,3923,testing,0.000000,2639.000000,0.000000,7316.000000,73.49%,200
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4904_3596.bin,4904,3596,testing,1.000000,2311.000000,1.000000,6988.000000,75.14%,173
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5231_3269.bin,5231,3269,testing,1.000000,1984.000000,0.000000,6662.000000,77.06%,195
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5558_2942.bin,5558,2942,testing,1.000000,1657.000000,0.000000,6335.000000,79.27%,187
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5885_2615.bin,5885,2615,testing,1.000000,1330.000000,0.000000,6008.000000,81.88%,179
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6212_2288.bin,6212,2288,testing,1.000000,1003.000000,0.000000,5681.000000,85.00%,172
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6538_1962.bin,6538,1962,testing,0.000000,678.000000,0.000000,5355.000000,88.76%,161
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6865_1635.bin,6865,1635,testing,0.000000,351.000000,0.000000,5028.000000,93.47%,158
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7192_1308.bin,7192,1308,testing,0.000000,24.000000,0.000000,4701.000000,99.49%,148
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_331_8269.bin,331,8269,testing,0.000000,6885.000000,0.000000,3624.000000,34.48%,85
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_662_7938.bin,662,7938,testing,0.000000,6554.000000,0.000000,3955.000000,37.63%,114
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_992_7608.bin,992,7608,testing,0.000000,6224.000000,0.000000,4285.000000,40.77%,134
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1323_7277.bin,1323,7277,testing,0.000000,5893.000000,0.000000,4616.000000,43.92%,143
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1654_6946.bin,1654,6946,testing,0.000000,5562.000000,0.000000,4947.000000,47.07%,153
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1985_6615.bin,1985,6615,testing,0.000000,5231.000000,0.000000,5278.000000,50.22%,192
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2315_6285.bin,2315,6285,testing,0.000000,4901.000000,0.000000,5608.000000,53.36%,193
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2646_5954.bin,2646,5954,testing,0.000000,4570.000000,0.000000,5939.000000,56.51%,179
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2977_5623.bin,2977,5623,testing,0.000000,4239.000000,0.000000,6270.000000,59.66%,199
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3308_5292.bin,3308,5292,testing,0.000000,3908.000000,0.000000,6601.000000,62.81%,211
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3638_4962.bin,3638,4962,testing,0.000000,3578.000000,0.000000,6931.000000,65.95%,205
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3969_4631.bin,3969,4631,testing,0.000000,3247.000000,0.000000,7262.000000,69.10%,199
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4300_4300.bin,4300,4300,testing,0.000000,2916.000000,0.000000,7593.000000,72.25%,200
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4631_3969.bin,4631,3969,testing,1.000000,2584.000000,2.000000,7260.000000,73.74%,181
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4962_3638.bin,4962,3638,testing,1.000000,2253.000000,2.000000,6929.000000,75.45%,206
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5292_3308.bin,5292,3308,testing,1.000000,1923.000000,0.000000,6601.000000,77.44%,192
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5623_2977.bin,5623,2977,testing,2.000000,1591.000000,3.000000,6267.000000,79.73%,187
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5954_2646.bin,5954,2646,testing,0.000000,1262.000000,0.000000,5939.000000,82.47%,181
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6285_2315.bin,6285,2315,testing,0.000000,931.000000,0.000000,5608.000000,85.76%,161
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6615_1985.bin,6615,1985,testing,0.000000,601.000000,0.000000,5278.000000,89.78%,160
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6946_1654.bin,6946,1654,testing,0.000000,270.000000,0.000000,4947.000000,94.82%,158
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_335_8365.bin,335,8365,testing,0.000000,6881.000000,0.000000,3528.000000,33.89%,89
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_669_8031.bin,669,8031,testing,0.000000,6547.000000,0.000000,3862.000000,37.10%,112
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1004_7696.bin,1004,7696,testing,0.000000,6212.000000,0.000000,4197.000000,40.32%,142
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1338_7362.bin,1338,7362,testing,0.000000,5878.000000,0.000000,4531.000000,43.53%,140
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1673_7027.bin,1673,7027,testing,0.000000,5543.000000,0.000000,4866.000000,46.75%,161
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2008_6692.bin,2008,6692,testing,0.000000,5208.000000,0.000000,5201.000000,49.97%,191
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2342_6358.bin,2342,6358,testing,0.000000,4874.000000,0.000000,5535.000000,53.18%,201
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2677_6023.bin,2677,6023,testing,0.000000,4539.000000,0.000000,5870.000000,56.39%,221
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3012_5688.bin,3012,5688,testing,0.000000,4204.000000,0.000000,6205.000000,59.61%,196
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3346_5354.bin,3346,5354,testing,0.000000,3870.000000,0.000000,6539.000000,62.82%,202
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3681_5019.bin,3681,5019,testing,0.000000,3535.000000,0.000000,6874.000000,66.04%,226
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4015_4685.bin,4015,4685,testing,0.000000,3201.000000,0.000000,7208.000000,69.25%,207
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4350_4350.bin,4350,4350,testing,0.000000,2866.000000,0.000000,7543.000000,72.47%,177
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4685_4015.bin,4685,4015,testing,1.000000,2530.000000,0.000000,7208.000000,74.02%,199
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5019_3681.bin,5019,3681,testing,2.000000,2195.000000,4.000000,6870.000000,75.76%,198
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5354_3346.bin,5354,3346,testing,0.000000,1862.000000,0.000000,6539.000000,77.84%,185
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5688_3012.bin,5688,3012,testing,1.000000,1527.000000,0.000000,6205.000000,80.25%,189
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6023_2677.bin,6023,2677,testing,0.000000,1193.000000,0.000000,5870.000000,83.11%,169
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6358_2342.bin,6358,2342,testing,0.000000,858.000000,0.000000,5535.000000,86.58%,162
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6692_2008.bin,6692,2008,testing,0.000000,524.000000,0.000000,5201.000000,90.85%,160
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7027_1673.bin,7027,1673,testing,0.000000,189.000000,0.000000,4866.000000,96.26%,140
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_338_8462.bin,338,8462,testing,0.000000,6878.000000,0.000000,3431.000000,33.28%,88
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_677_8123.bin,677,8123,testing,0.000000,6539.000000,0.000000,3770.000000,36.57%,116
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1015_7785.bin,1015,7785,testing,0.000000,6201.000000,0.000000,4108.000000,39.85%,142
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1354_7446.bin,1354,7446,testing,0.000000,5862.000000,0.000000,4447.000000,43.14%,152
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1692_7108.bin,1692,7108,testing,0.000000,5524.000000,0.000000,4785.000000,46.42%,166
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2031_6769.bin,2031,6769,testing,0.000000,5185.000000,0.000000,5124.000000,49.70%,189
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2369_6431.bin,2369,6431,testing,0.000000,4847.000000,0.000000,5462.000000,52.98%,201
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2708_6092.bin,2708,6092,testing,0.000000,4508.000000,0.000000,5801.000000,56.27%,208
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3046_5754.bin,3046,5754,testing,0.000000,4170.000000,0.000000,6139.000000,59.55%,193
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3385_5415.bin,3385,5415,testing,0.000000,3831.000000,0.000000,6478.000000,62.84%,203
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3723_5077.bin,3723,5077,testing,1.000000,3492.000000,0.000000,6816.000000,66.13%,202
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4062_4738.bin,4062,4738,testing,1.000000,3153.000000,0.000000,7155.000000,69.42%,204
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4400_4400.bin,4400,4400,testing,0.000000,2816.000000,0.000000,7493.000000,72.68%,214
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4738_4062.bin,4738,4062,testing,1.000000,2477.000000,0.000000,7155.000000,74.29%,218
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5077_3723.bin,5077,3723,testing,0.000000,2139.000000,0.000000,6816.000000,76.11%,227
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5415_3385.bin,5415,3385,testing,0.000000,1801.000000,0.000000,6478.000000,78.25%,225
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5754_3046.bin,5754,3046,testing,0.000000,1462.000000,0.000000,6139.000000,80.77%,213
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6092_2708.bin,6092,2708,testing,0.000000,1124.000000,0.000000,5801.000000,83.77%,193
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6431_2369.bin,6431,2369,testing,0.000000,785.000000,0.000000,5462.000000,87.43%,167
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6769_2031.bin,6769,2031,testing,0.000000,447.000000,0.000000,5124.000000,91.98%,150
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7108_1692.bin,7108,1692,testing,0.000000,108.000000,0.000000,4785.000000,97.79%,159
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_342_8558.bin,342,8558,testing,0.000000,6874.000000,0.000000,3335.000000,32.67%,91
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_685_8215.bin,685,8215,testing,0.000000,6531.000000,0.000000,3678.000000,36.03%,123
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1027_7873.bin,1027,7873,testing,0.000000,6189.000000,0.000000,4020.000000,39.38%,134
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1369_7531.bin,1369,7531,testing,0.000000,5847.000000,0.000000,4362.000000,42.73%,142
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1712_7188.bin,1712,7188,testing,0.000000,5504.000000,0.000000,4705.000000,46.09%,166
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2054_6846.bin,2054,6846,testing,0.000000,5162.000000,0.000000,5047.000000,49.44%,171
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2396_6504.bin,2396,6504,testing,0.000000,4820.000000,0.000000,5389.000000,52.79%,203
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2738_6162.bin,2738,6162,testing,0.000000,4478.000000,0.000000,5731.000000,56.14%,205
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3081_5819.bin,3081,5819,testing,0.000000,4135.000000,0.000000,6074.000000,59.50%,216
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3423_5477.bin,3423,5477,testing,0.000000,3793.000000,0.000000,6416.000000,62.85%,195
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3765_5135.bin,3765,5135,testing,0.000000,3451.000000,0.000000,6758.000000,66.20%,204
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4108_4792.bin,4108,4792,testing,0.000000,3108.000000,0.000000,7101.000000,69.56%,218
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4450_4450.bin,4450,4450,testing,0.000000,2766.000000,0.000000,7443.000000,72.91%,202
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4792_4108.bin,4792,4108,testing,0.000000,2424.000000,0.000000,7101.000000,74.55%,194
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5135_3765.bin,5135,3765,testing,0.000000,2081.000000,0.000000,6758.000000,76.46%,202
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5477_3423.bin,5477,3423,testing,0.000000,1739.000000,1.000000,6415.000000,78.66%,210
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5819_3081.bin,5819,3081,testing,0.000000,1397.000000,0.000000,6074.000000,81.30%,206
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6162_2738.bin,6162,2738,testing,0.000000,1054.000000,1.000000,5730.000000,84.45%,176
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6504_2396.bin,6504,2396,testing,0.000000,712.000000,0.000000,5389.000000,88.33%,193
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6846_2054.bin,6846,2054,testing,0.000000,370.000000,0.000000,5047.000000,93.17%,157
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7188_1712.bin,7188,1712,testing,0.000000,28.000000,0.000000,4705.000000,99.41%,170
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_346_8654.bin,346,8654,testing,0.000000,6870.000000,0.000000,3239.000000,32.04%,89
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_692_8308.bin,692,8308,testing,0.000000,6524.000000,0.000000,3585.000000,35.46%,122
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1038_7962.bin,1038,7962,testing,0.000000,6178.000000,0.000000,3931.000000,38.89%,152
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1385_7615.bin,1385,7615,testing,0.000000,5831.000000,0.000000,4278.000000,42.32%,170
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1731_7269.bin,1731,7269,testing,0.000000,5485.000000,0.000000,4624.000000,45.74%,170
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2077_6923.bin,2077,6923,testing,0.000000,5139.000000,0.000000,4970.000000,49.16%,178
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2423_6577.bin,2423,6577,testing,0.000000,4793.000000,0.000000,5316.000000,52.59%,200
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2769_6231.bin,2769,6231,testing,0.000000,4447.000000,0.000000,5662.000000,56.01%,204
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3115_5885.bin,3115,5885,testing,0.000000,4101.000000,0.000000,6008.000000,59.43%,220
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3462_5538.bin,3462,5538,testing,0.000000,3754.000000,0.000000,6355.000000,62.86%,194
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3808_5192.bin,3808,5192,testing,0.000000,3408.000000,0.000000,6701.000000,66.29%,181
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4154_4846.bin,4154,4846,testing,1.000000,3061.000000,1.000000,7046.000000,69.71%,200
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4500_4500.bin,4500,4500,testing,0.000000,2716.000000,0.000000,7393.000000,73.13%,204
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4846_4154.bin,4846,4154,testing,0.000000,2370.000000,0.000000,7047.000000,74.83%,201
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5192_3808.bin,5192,3808,testing,1.000000,2023.000000,1.000000,6700.000000,76.80%,208
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5538_3462.bin,5538,3462,testing,0.000000,1678.000000,0.000000,6355.000000,79.11%,196
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5885_3115.bin,5885,3115,testing,0.000000,1331.000000,0.000000,6008.000000,81.86%,172
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6231_2769.bin,6231,2769,testing,0.000000,985.000000,0.000000,5662.000000,85.18%,200
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6577_2423.bin,6577,2423,testing,0.000000,639.000000,0.000000,5316.000000,89.27%,177
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6923_2077.bin,6923,2077,testing,0.000000,293.000000,0.000000,4970.000000,94.43%,184
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_350_8750.bin,350,8750,testing,0.000000,6866.000000,0.000000,3143.000000,31.40%,94
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_700_8400.bin,700,8400,testing,0.000000,6516.000000,0.000000,3493.000000,34.90%,108
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1050_8050.bin,1050,8050,testing,0.000000,6166.000000,0.000000,3843.000000,38.40%,140
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1400_7700.bin,1400,7700,testing,0.000000,5816.000000,0.000000,4193.000000,41.89%,158
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1750_7350.bin,1750,7350,testing,0.000000,5466.000000,0.000000,4543.000000,45.39%,165
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2100_7000.bin,2100,7000,testing,0.000000,5116.000000,0.000000,4893.000000,48.89%,202
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2450_6650.bin,2450,6650,testing,0.000000,4766.000000,0.000000,5243.000000,52.38%,208
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2800_6300.bin,2800,6300,testing,0.000000,4416.000000,0.000000,5593.000000,55.88%,193
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3150_5950.bin,3150,5950,testing,0.000000,4066.000000,0.000000,5943.000000,59.38%,213
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3500_5600.bin,3500,5600,testing,0.000000,3716.000000,0.000000,6293.000000,62.87%,205
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3850_5250.bin,3850,5250,testing,1.000000,3365.000000,0.000000,6643.000000,66.38%,222
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4200_4900.bin,4200,4900,testing,0.000000,3016.000000,0.000000,6993.000000,69.87%,214
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4550_4550.bin,4550,4550,testing,1.000000,2665.000000,0.000000,7343.000000,73.37%,229
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4900_4200.bin,4900,4200,testing,0.000000,2316.000000,0.000000,6993.000000,75.12%,229
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5250_3850.bin,5250,3850,testing,0.000000,1966.000000,0.000000,6643.000000,77.16%,196
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5600_3500.bin,5600,3500,testing,0.000000,1616.000000,0.000000,6293.000000,79.57%,220
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5950_3150.bin,5950,3150,testing,0.000000,1266.000000,0.000000,5943.000000,82.44%,190
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6300_2800.bin,6300,2800,testing,0.000000,916.000000,0.000000,5593.000000,85.93%,189
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6650_2450.bin,6650,2450,testing,0.000000,566.000000,0.000000,5243.000000,90.26%,177
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7000_2100.bin,7000,2100,testing,0.000000,216.000000,0.000000,4893.000000,95.77%,177
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_354_8846.bin,354,8846,testing,0.000000,6862.000000,0.000000,3047.000000,30.75%,87
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_708_8492.bin,708,8492,testing,0.000000,6508.000000,0.000000,3401.000000,34.32%,104
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1062_8138.bin,1062,8138,testing,0.000000,6154.000000,0.000000,3755.000000,37.89%,137
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1415_7785.bin,1415,7785,testing,0.000000,5801.000000,0.000000,4108.000000,41.46%,159
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1769_7431.bin,1769,7431,testing,0.000000,5447.000000,0.000000,4462.000000,45.03%,169
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2123_7077.bin,2123,7077,testing,0.000000,5093.000000,0.000000,4816.000000,48.60%,196
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2477_6723.bin,2477,6723,testing,0.000000,4739.000000,0.000000,5170.000000,52.17%,205
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2831_6369.bin,2831,6369,testing,0.000000,4385.000000,0.000000,5524.000000,55.75%,215
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3185_6015.bin,3185,6015,testing,0.000000,4031.000000,0.000000,5878.000000,59.32%,209
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3538_5662.bin,3538,5662,testing,0.000000,3678.000000,0.000000,6231.000000,62.88%,220
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3892_5308.bin,3892,5308,testing,0.000000,3324.000000,0.000000,6585.000000,66.45%,228
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4246_4954.bin,4246,4954,testing,0.000000,2970.000000,0.000000,6939.000000,70.03%,218
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4600_4600.bin,4600,4600,testing,0.000000,2616.000000,0.000000,7293.000000,73.60%,208
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4954_4246.bin,4954,4246,testing,0.000000,2262.000000,0.000000,6939.000000,75.42%,216
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5308_3892.bin,5308,3892,testing,0.000000,1908.000000,0.000000,6585.000000,77.53%,202
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5662_3538.bin,5662,3538,testing,1.000000,1553.000000,0.000000,6231.000000,80.05%,197
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6015_3185.bin,6015,3185,testing,0.000000,1201.000000,0.000000,5878.000000,83.03%,199
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6369_2831.bin,6369,2831,testing,1.000000,846.000000,0.000000,5524.000000,86.72%,173
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6723_2477.bin,6723,2477,testing,0.000000,493.000000,0.000000,5170.000000,91.29%,190
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7077_2123.bin,7077,2123,testing,0.000000,139.000000,0.000000,4816.000000,97.19%,180
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_358_8942.bin,358,8942,testing,0.000000,6858.000000,0.000000,2951.000000,30.08%,89
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_715_8585.bin,715,8585,testing,0.000000,6501.000000,0.000000,3308.000000,33.72%,109
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1073_8227.bin,1073,8227,testing,0.000000,6143.000000,0.000000,3666.000000,37.37%,155
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1431_7869.bin,1431,7869,testing,0.000000,5785.000000,0.000000,4024.000000,41.02%,161
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1788_7512.bin,1788,7512,testing,0.000000,5428.000000,0.000000,4381.000000,44.66%,150
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2146_7154.bin,2146,7154,testing,0.000000,5070.000000,0.000000,4739.000000,48.31%,189
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2504_6796.bin,2504,6796,testing,0.000000,4712.000000,0.000000,5097.000000,51.96%,197
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2862_6438.bin,2862,6438,testing,0.000000,4354.000000,0.000000,5455.000000,55.61%,193
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3219_6081.bin,3219,6081,testing,0.000000,3997.000000,0.000000,5812.000000,59.25%,203
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3577_5723.bin,3577,5723,testing,0.000000,3639.000000,0.000000,6170.000000,62.90%,234
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3935_5365.bin,3935,5365,testing,0.000000,3281.000000,0.000000,6528.000000,66.55%,217
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4292_5008.bin,4292,5008,testing,0.000000,2924.000000,0.000000,6885.000000,70.19%,213
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4650_4650.bin,4650,4650,testing,0.000000,2566.000000,0.000000,7243.000000,73.84%,209
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5008_4292.bin,5008,4292,testing,0.000000,2208.000000,0.000000,6885.000000,75.72%,189
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5365_3935.bin,5365,3935,testing,1.000000,1850.000000,0.000000,6528.000000,77.92%,212
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5723_3577.bin,5723,3577,testing,0.000000,1493.000000,0.000000,6170.000000,80.52%,219
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6081_3219.bin,6081,3219,testing,1.000000,1134.000000,0.000000,5812.000000,83.68%,198
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6438_2862.bin,6438,2862,testing,0.000000,778.000000,0.000000,5455.000000,87.52%,193
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6796_2504.bin,6796,2504,testing,0.000000,420.000000,0.000000,5097.000000,92.39%,184
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7154_2146.bin,7154,2146,testing,0.000000,62.000000,0.000000,4739.000000,98.71%,176
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_362_9038.bin,362,9038,testing,0.000000,6854.000000,0.000000,2855.000000,29.41%,101
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_723_8677.bin,723,8677,testing,0.000000,6493.000000,0.000000,3216.000000,33.12%,110
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1085_8315.bin,1085,8315,testing,0.000000,6131.000000,0.000000,3578.000000,36.85%,143
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1446_7954.bin,1446,7954,testing,0.000000,5770.000000,0.000000,3939.000000,40.57%,158
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1808_7592.bin,1808,7592,testing,0.000000,5408.000000,0.000000,4301.000000,44.30%,197
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2169_7231.bin,2169,7231,testing,0.000000,5047.000000,0.000000,4662.000000,48.02%,200
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2531_6869.bin,2531,6869,testing,0.000000,4685.000000,0.000000,5024.000000,51.75%,201
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2892_6508.bin,2892,6508,testing,0.000000,4324.000000,0.000000,5385.000000,55.46%,208
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3254_6146.bin,3254,6146,testing,0.000000,3962.000000,0.000000,5747.000000,59.19%,196
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3615_5785.bin,3615,5785,testing,0.000000,3601.000000,0.000000,6108.000000,62.91%,210
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3977_5423.bin,3977,5423,testing,0.000000,3239.000000,0.000000,6470.000000,66.64%,209
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4338_5062.bin,4338,5062,testing,0.000000,2878.000000,0.000000,6831.000000,70.36%,211
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4700_4700.bin,4700,4700,testing,1.000000,2515.000000,0.000000,7193.000000,74.10%,206
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5062_4338.bin,5062,4338,testing,0.000000,2154.000000,0.000000,6831.000000,76.03%,190
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5423_3977.bin,5423,3977,testing,1.000000,1792.000000,0.000000,6470.000000,78.31%,203
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5785_3615.bin,5785,3615,testing,2.000000,1429.000000,3.000000,6105.000000,81.01%,204
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6146_3254.bin,6146,3254,testing,0.000000,1070.000000,0.000000,5747.000000,84.30%,211
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6508_2892.bin,6508,2892,testing,0.000000,708.000000,0.000000,5385.000000,88.38%,190
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6869_2531.bin,6869,2531,testing,0.000000,347.000000,0.000000,5024.000000,93.54%,177
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_365_9135.bin,365,9135,testing,0.000000,6851.000000,0.000000,2758.000000,28.70%,105
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_731_8769.bin,731,8769,testing,0.000000,6485.000000,0.000000,3124.000000,32.51%,108
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1096_8404.bin,1096,8404,testing,0.000000,6120.000000,0.000000,3489.000000,36.31%,147
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1462_8038.bin,1462,8038,testing,0.000000,5754.000000,0.000000,3855.000000,40.12%,153
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1827_7673.bin,1827,7673,testing,0.000000,5389.000000,0.000000,4220.000000,43.92%,178
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2192_7308.bin,2192,7308,testing,0.000000,5024.000000,0.000000,4585.000000,47.72%,182
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2558_6942.bin,2558,6942,testing,0.000000,4658.000000,0.000000,4951.000000,51.52%,209
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2923_6577.bin,2923,6577,testing,0.000000,4293.000000,0.000000,5316.000000,55.32%,205
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3288_6212.bin,3288,6212,testing,1.000000,3927.000000,0.000000,5681.000000,59.13%,212
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3654_5846.bin,3654,5846,testing,0.000000,3562.000000,0.000000,6047.000000,62.93%,228
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4019_5481.bin,4019,5481,testing,0.000000,3197.000000,0.000000,6412.000000,66.73%,221
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4385_5115.bin,4385,5115,testing,1.000000,2830.000000,0.000000,6778.000000,70.55%,225
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4750_4750.bin,4750,4750,testing,0.000000,2466.000000,0.000000,7143.000000,74.34%,230
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5115_4385.bin,5115,4385,testing,0.000000,2101.000000,0.000000,6778.000000,76.34%,221
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5481_4019.bin,5481,4019,testing,1.000000,1734.000000,0.000000,6412.000000,78.72%,185
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5846_3654.bin,5846,3654,testing,1.000000,1369.000000,1.000000,6046.000000,81.53%,217
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6212_3288.bin,6212,3288,testing,0.000000,1004.000000,0.000000,5681.000000,84.98%,204
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6577_2923.bin,6577,2923,testing,0.000000,639.000000,0.000000,5316.000000,89.27%,203
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6942_2558.bin,6942,2558,testing,0.000000,274.000000,0.000000,4951.000000,94.76%,175
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_369_9231.bin,369,9231,testing,0.000000,6847.000000,0.000000,2662.000000,27.99%,89
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_738_8862.bin,738,8862,testing,0.000000,6478.000000,0.000000,3031.000000,31.88%,117
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1108_8492.bin,1108,8492,testing,0.000000,6108.000000,0.000000,3401.000000,35.77%,141
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1477_8123.bin,1477,8123,testing,0.000000,5739.000000,0.000000,3770.000000,39.65%,164
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1846_7754.bin,1846,7754,testing,0.000000,5370.000000,0.000000,4139.000000,43.53%,193
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2215_7385.bin,2215,7385,testing,0.000000,5001.000000,0.000000,4508.000000,47.41%,206
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2585_7015.bin,2585,7015,testing,0.000000,4631.000000,0.000000,4878.000000,51.30%,214
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2954_6646.bin,2954,6646,testing,0.000000,4262.000000,0.000000,5247.000000,55.18%,197
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3323_6277.bin,3323,6277,testing,1.000000,3892.000000,0.000000,5616.000000,59.07%,211
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3692_5908.bin,3692,5908,testing,0.000000,3524.000000,0.000000,5985.000000,62.94%,219
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4062_5538.bin,4062,5538,testing,0.000000,3154.000000,0.000000,6355.000000,66.83%,207
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4431_5169.bin,4431,5169,testing,0.000000,2785.000000,0.000000,6724.000000,70.71%,211
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4800_4800.bin,4800,4800,testing,0.000000,2416.000000,0.000000,7093.000000,74.59%,213
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5169_4431.bin,5169,4431,testing,1.000000,2046.000000,1.000000,6723.000000,76.66%,212
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5538_4062.bin,5538,4062,testing,0.000000,1678.000000,0.000000,6355.000000,79.11%,211
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5908_3692.bin,5908,3692,testing,0.000000,1308.000000,0.000000,5985.000000,82.06%,211
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6277_3323.bin,6277,3323,testing,1.000000,938.000000,0.000000,5616.000000,85.69%,193
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6646_2954.bin,6646,2954,testing,0.000000,570.000000,0.000000,5247.000000,90.20%,205
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7015_2585.bin,7015,2585,testing,0.000000,201.000000,0.000000,4878.000000,96.04%,174
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_373_9327.bin,373,9327,testing,0.000000,6843.000000,0.000000,2566.000000,27.27%,99
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_746_8954.bin,746,8954,testing,0.000000,6470.000000,0.000000,2939.000000,31.24%,122
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1119_8581.bin,1119,8581,testing,0.000000,6097.000000,0.000000,3312.000000,35.20%,155
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1492_8208.bin,1492,8208,testing,0.000000,5724.000000,0.000000,3685.000000,39.16%,157
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1865_7835.bin,1865,7835,testing,0.000000,5351.000000,0.000000,4058.000000,43.13%,208
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2238_7462.bin,2238,7462,testing,0.000000,4978.000000,0.000000,4431.000000,47.09%,192
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2612_7088.bin,2612,7088,testing,0.000000,4604.000000,0.000000,4805.000000,51.07%,198
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2985_6715.bin,2985,6715,testing,0.000000,4231.000000,0.000000,5178.000000,55.03%,208
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3358_6342.bin,3358,6342,testing,0.000000,3858.000000,0.000000,5551.000000,59.00%,225
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3731_5969.bin,3731,5969,testing,0.000000,3485.000000,0.000000,5924.000000,62.96%,204
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4104_5596.bin,4104,5596,testing,0.000000,3112.000000,0.000000,6297.000000,66.93%,209
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4477_5223.bin,4477,5223,testing,0.000000,2739.000000,0.000000,6670.000000,70.89%,217
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4850_4850.bin,4850,4850,testing,0.000000,2366.000000,0.000000,7043.000000,74.85%,224
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5223_4477.bin,5223,4477,testing,0.000000,1993.000000,0.000000,6670.000000,76.99%,216
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5596_4104.bin,5596,4104,testing,1.000000,1619.000000,0.000000,6297.000000,79.55%,224
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5969_3731.bin,5969,3731,testing,0.000000,1247.000000,0.000000,5924.000000,82.61%,196
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6342_3358.bin,6342,3358,testing,1.000000,873.000000,0.000000,5551.000000,86.41%,213
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6715_2985.bin,6715,2985,testing,0.000000,501.000000,0.000000,5178.000000,91.18%,195
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7088_2612.bin,7088,2612,testing,0.000000,128.000000,1.000000,4804.000000,97.38%,185
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_377_9423.bin,377,9423,testing,0.000000,6839.000000,0.000000,2470.000000,26.53%,104
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_754_9046.bin,754,9046,testing,0.000000,6462.000000,0.000000,2847.000000,30.58%,117
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1131_8669.bin,1131,8669,testing,0.000000,6085.000000,0.000000,3224.000000,34.63%,146
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1508_8292.bin,1508,8292,testing,0.000000,5708.000000,0.000000,3601.000000,38.68%,154
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1885_7915.bin,1885,7915,testing,0.000000,5331.000000,0.000000,3978.000000,42.73%,192
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2262_7538.bin,2262,7538,testing,0.000000,4954.000000,0.000000,4355.000000,46.78%,207
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2638_7162.bin,2638,7162,testing,0.000000,4578.000000,0.000000,4731.000000,50.82%,208
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3015_6785.bin,3015,6785,testing,0.000000,4201.000000,0.000000,5108.000000,54.87%,185
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3392_6408.bin,3392,6408,testing,0.000000,3824.000000,0.000000,5485.000000,58.92%,199
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3769_6031.bin,3769,6031,testing,0.000000,3447.000000,0.000000,5862.000000,62.97%,236
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4146_5654.bin,4146,5654,testing,0.000000,3070.000000,0.000000,6239.000000,67.02%,202
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4523_5277.bin,4523,5277,testing,0.000000,2693.000000,0.000000,6616.000000,71.07%,232
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4900_4900.bin,4900,4900,testing,0.000000,2316.000000,0.000000,6993.000000,75.12%,224
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5277_4523.bin,5277,4523,testing,0.000000,1939.000000,0.000000,6616.000000,77.33%,211
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5654_4146.bin,5654,4146,testing,0.000000,1562.000000,0.000000,6239.000000,79.98%,215
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6031_3769.bin,6031,3769,testing,1.000000,1184.000000,0.000000,5862.000000,83.20%,193
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6408_3392.bin,6408,3392,testing,0.000000,808.000000,0.000000,5485.000000,87.16%,195
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6785_3015.bin,6785,3015,testing,0.000000,431.000000,0.000000,5108.000000,92.22%,206
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7162_2638.bin,7162,2638,testing,0.000000,54.000000,0.000000,4731.000000,98.87%,184
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_381_9519.bin,381,9519,testing,0.000000,6835.000000,0.000000,2374.000000,25.78%,95
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_762_9138.bin,762,9138,testing,0.000000,6454.000000,0.000000,2755.000000,29.92%,127
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1142_8758.bin,1142,8758,testing,0.000000,6074.000000,0.000000,3135.000000,34.04%,167
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1523_8377.bin,1523,8377,testing,0.000000,5693.000000,0.000000,3516.000000,38.18%,184
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1904_7996.bin,1904,7996,testing,0.000000,5312.000000,0.000000,3897.000000,42.32%,192
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2285_7615.bin,2285,7615,testing,0.000000,4931.000000,0.000000,4278.000000,46.45%,203
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2665_7235.bin,2665,7235,testing,0.000000,4551.000000,0.000000,4658.000000,50.58%,214
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3046_6854.bin,3046,6854,testing,0.000000,4170.000000,0.000000,5039.000000,54.72%,232
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3427_6473.bin,3427,6473,testing,0.000000,3789.000000,0.000000,5420.000000,58.86%,219
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3808_6092.bin,3808,6092,testing,0.000000,3408.000000,0.000000,5801.000000,62.99%,204
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4188_5712.bin,4188,5712,testing,0.000000,3028.000000,0.000000,6181.000000,67.12%,234
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4569_5331.bin,4569,5331,testing,0.000000,2647.000000,0.000000,6562.000000,71.26%,216
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4950_4950.bin,4950,4950,testing,1.000000,2265.000000,1.000000,6942.000000,75.39%,226
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5331_4569.bin,5331,4569,testing,0.000000,1885.000000,0.000000,6562.000000,77.68%,219
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5712_4188.bin,5712,4188,testing,1.000000,1503.000000,0.000000,6181.000000,80.44%,206
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6092_3808.bin,6092,3808,testing,0.000000,1124.000000,0.000000,5801.000000,83.77%,200
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6473_3427.bin,6473,3427,testing,0.000000,743.000000,0.000000,5420.000000,87.94%,196
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6854_3046.bin,6854,3046,testing,0.000000,362.000000,0.000000,5039.000000,93.30%,199
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_385_9615.bin,385,9615,testing,0.000000,6831.000000,0.000000,2278.000000,25.01%,90
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_769_9231.bin,769,9231,testing,0.000000,6447.000000,0.000000,2662.000000,29.22%,116
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1154_8846.bin,1154,8846,testing,0.000000,6062.000000,0.000000,3047.000000,33.45%,158
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1538_8462.bin,1538,8462,testing,0.000000,5678.000000,0.000000,3431.000000,37.67%,168
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1923_8077.bin,1923,8077,testing,0.000000,5293.000000,0.000000,3816.000000,41.89%,175
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2308_7692.bin,2308,7692,testing,0.000000,4908.000000,0.000000,4201.000000,46.12%,218
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2692_7308.bin,2692,7308,testing,0.000000,4524.000000,0.000000,4585.000000,50.33%,204
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3077_6923.bin,3077,6923,testing,0.000000,4139.000000,0.000000,4970.000000,54.56%,197
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3462_6538.bin,3462,6538,testing,0.000000,3754.000000,0.000000,5355.000000,58.79%,203
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3846_6154.bin,3846,6154,testing,0.000000,3370.000000,0.000000,5739.000000,63.00%,205
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4231_5769.bin,4231,5769,testing,1.000000,2984.000000,1.000000,6123.000000,67.23%,218
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4615_5385.bin,4615,5385,testing,0.000000,2601.000000,0.000000,6508.000000,71.45%,221
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5000_5000.bin,5000,5000,testing,1.000000,2215.000000,1.000000,6892.000000,75.67%,233
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5385_4615.bin,5385,4615,testing,0.000000,1831.000000,0.000000,6508.000000,78.04%,198
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5769_4231.bin,5769,4231,testing,0.000000,1447.000000,0.000000,6124.000000,80.89%,213
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6154_3846.bin,6154,3846,testing,0.000000,1062.000000,0.000000,5739.000000,84.38%,221
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6538_3462.bin,6538,3462,testing,0.000000,678.000000,0.000000,5355.000000,88.76%,218
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6923_3077.bin,6923,3077,testing,0.000000,293.000000,0.000000,4970.000000,94.43%,215
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_388_9712.bin,388,9712,testing,0.000000,6828.000000,0.000000,2181.000000,24.21%,96
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_777_9323.bin,777,9323,testing,0.000000,6439.000000,0.000000,2570.000000,28.53%,121
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1165_8935.bin,1165,8935,testing,0.000000,6051.000000,0.000000,2958.000000,32.83%,153
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1554_8546.bin,1554,8546,testing,0.000000,5662.000000,0.000000,3347.000000,37.15%,159
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1942_8158.bin,1942,8158,testing,0.000000,5274.000000,0.000000,3735.000000,41.46%,222
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2331_7769.bin,2331,7769,testing,0.000000,4885.000000,0.000000,4124.000000,45.78%,207
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2719_7381.bin,2719,7381,testing,0.000000,4497.000000,0.000000,4512.000000,50.08%,191
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3108_6992.bin,3108,6992,testing,0.000000,4108.000000,0.000000,4901.000000,54.40%,228
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3496_6604.bin,3496,6604,testing,0.000000,3720.000000,0.000000,5289.000000,58.71%,205
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3885_6215.bin,3885,6215,testing,0.000000,3331.000000,0.000000,5678.000000,63.03%,231
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4273_5827.bin,4273,5827,testing,0.000000,2943.000000,0.000000,6066.000000,67.33%,224
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4662_5438.bin,4662,5438,testing,0.000000,2554.000000,0.000000,6455.000000,71.65%,224
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5050_5050.bin,5050,5050,testing,0.000000,2166.000000,0.000000,6843.000000,75.96%,218
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5438_4662.bin,5438,4662,testing,0.000000,1778.000000,0.000000,6455.000000,78.40%,235
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5827_4273.bin,5827,4273,testing,1.000000,1388.000000,1.000000,6065.000000,81.37%,229
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6215_3885.bin,6215,3885,testing,0.000000,1001.000000,0.000000,5678.000000,85.01%,198
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6604_3496.bin,6604,3496,testing,0.000000,612.000000,0.000000,5289.000000,89.63%,186
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6992_3108.bin,6992,3108,testing,0.000000,224.000000,0.000000,4901.000000,95.63%,205
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_392_9808.bin,392,9808,testing,0.000000,6824.000000,0.000000,2085.000000,23.40%,99
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_785_9415.bin,785,9415,testing,0.000000,6431.000000,0.000000,2478.000000,27.81%,106
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1177_9023.bin,1177,9023,testing,0.000000,6039.000000,0.000000,2870.000000,32.21%,165
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1569_8631.bin,1569,8631,testing,0.000000,5647.000000,0.000000,3262.000000,36.61%,161
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1962_8238.bin,1962,8238,testing,0.000000,5254.000000,0.000000,3655.000000,41.03%,182
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2354_7846.bin,2354,7846,testing,0.000000,4862.000000,0.000000,4047.000000,45.43%,194
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2746_7454.bin,2746,7454,testing,0.000000,4470.000000,0.000000,4439.000000,49.83%,225
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3138_7062.bin,3138,7062,testing,0.000000,4078.000000,0.000000,4831.000000,54.23%,215
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3531_6669.bin,3531,6669,testing,0.000000,3685.000000,0.000000,5224.000000,58.64%,213
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3923_6277.bin,3923,6277,testing,0.000000,3293.000000,0.000000,5616.000000,63.04%,236
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4315_5885.bin,4315,5885,testing,0.000000,2901.000000,0.000000,6008.000000,67.44%,220
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4708_5492.bin,4708,5492,testing,0.000000,2508.000000,0.000000,6401.000000,71.85%,233
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5100_5100.bin,5100,5100,testing,0.000000,2116.000000,0.000000,6793.000000,76.25%,225
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5492_4708.bin,5492,4708,testing,0.000000,1724.000000,0.000000,6401.000000,78.78%,243
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5885_4315.bin,5885,4315,testing,0.000000,1331.000000,0.000000,6008.000000,81.86%,192
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6277_3923.bin,6277,3923,testing,0.000000,939.000000,0.000000,5616.000000,85.68%,200
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6669_3531.bin,6669,3531,testing,1.000000,546.000000,2.000000,5222.000000,90.50%,191
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7062_3138.bin,7062,3138,testing,0.000000,154.000000,0.000000,4831.000000,96.91%,224
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_396_9904.bin,396,9904,testing,0.000000,6820.000000,0.000000,1989.000000,22.58%,91
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_792_9508.bin,792,9508,testing,0.000000,6424.000000,0.000000,2385.000000,27.07%,119
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1188_9112.bin,1188,9112,testing,0.000000,6028.000000,0.000000,2781.000000,31.57%,168
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1585_8715.bin,1585,8715,testing,0.000000,5631.000000,0.000000,3178.000000,36.08%,176
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1981_8319.bin,1981,8319,testing,0.000000,5235.000000,0.000000,3574.000000,40.57%,193
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2377_7923.bin,2377,7923,testing,0.000000,4839.000000,0.000000,3970.000000,45.07%,213
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2773_7527.bin,2773,7527,testing,0.000000,4443.000000,0.000000,4366.000000,49.56%,201
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3169_7131.bin,3169,7131,testing,0.000000,4047.000000,0.000000,4762.000000,54.06%,224
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3565_6735.bin,3565,6735,testing,0.000000,3651.000000,0.000000,5158.000000,58.55%,207
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3962_6338.bin,3962,6338,testing,0.000000,3254.000000,0.000000,5555.000000,63.06%,238
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4358_5942.bin,4358,5942,testing,0.000000,2858.000000,0.000000,5951.000000,67.56%,228
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4754_5546.bin,4754,5546,testing,0.000000,2462.000000,0.000000,6347.000000,72.05%,253
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5150_5150.bin,5150,5150,testing,0.000000,2066.000000,0.000000,6743.000000,76.55%,221
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5546_4754.bin,5546,4754,testing,0.000000,1670.000000,0.000000,6347.000000,79.17%,240
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5942_4358.bin,5942,4358,testing,0.000000,1274.000000,0.000000,5951.000000,82.37%,206
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6338_3962.bin,6338,3962,testing,0.000000,878.000000,0.000000,5555.000000,86.35%,204
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6735_3565.bin,6735,3565,testing,0.000000,481.000000,0.000000,5158.000000,91.47%,189
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7131_3169.bin,7131,3169,testing,0.000000,85.000000,0.000000,4762.000000,98.25%,194
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_400_10000.bin,400,10000,testing,0.000000,6816.000000,0.000000,1893.000000,21.74%,91
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_800_9600.bin,800,9600,testing,0.000000,6416.000000,0.000000,2293.000000,26.33%,133
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1200_9200.bin,1200,9200,testing,0.000000,6016.000000,0.000000,2693.000000,30.92%,157
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1600_8800.bin,1600,8800,testing,0.000000,5616.000000,0.000000,3093.000000,35.51%,161
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2000_8400.bin,2000,8400,testing,0.000000,5216.000000,0.000000,3493.000000,40.11%,206
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2400_8000.bin,2400,8000,testing,0.000000,4816.000000,0.000000,3893.000000,44.70%,219
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2800_7600.bin,2800,7600,testing,0.000000,4416.000000,0.000000,4293.000000,49.29%,208
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3200_7200.bin,3200,7200,testing,0.000000,4016.000000,0.000000,4693.000000,53.89%,226
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3600_6800.bin,3600,6800,testing,0.000000,3616.000000,0.000000,5093.000000,58.48%,221
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4000_6400.bin,4000,6400,testing,0.000000,3216.000000,0.000000,5493.000000,63.07%,226
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4400_6000.bin,4400,6000,testing,0.000000,2816.000000,0.000000,5893.000000,67.67%,212
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4800_5600.bin,4800,5600,testing,0.000000,2416.000000,0.000000,6293.000000,72.26%,225
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5200_5200.bin,5200,5200,testing,0.000000,2016.000000,0.000000,6693.000000,76.85%,245
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5600_4800.bin,5600,4800,testing,0.000000,1616.000000,1.000000,6292.000000,79.55%,228
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6000_4400.bin,6000,4400,testing,0.000000,1216.000000,0.000000,5893.000000,82.89%,222
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6400_4000.bin,6400,4000,testing,0.000000,816.000000,0.000000,5493.000000,87.07%,210
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6800_3600.bin,6800,3600,testing,0.000000,416.000000,0.000000,5093.000000,92.45%,217
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7200_3200.bin,7200,3200,testing,0.000000,16.000000,0.000000,4693.000000,99.66%,207
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_404_10096.bin,404,10096,testing,0.000000,6812.000000,0.000000,1797.000000,20.87%,102
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_808_9692.bin,808,9692,testing,0.000000,6408.000000,0.000000,2201.000000,25.57%,128
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1212_9288.bin,1212,9288,testing,0.000000,6004.000000,0.000000,2605.000000,30.26%,140
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1615_8885.bin,1615,8885,testing,0.000000,5601.000000,0.000000,3008.000000,34.94%,173
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2019_8481.bin,2019,8481,testing,0.000000,5197.000000,0.000000,3412.000000,39.63%,207
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2423_8077.bin,2423,8077,testing,0.000000,4793.000000,0.000000,3816.000000,44.33%,221
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2827_7673.bin,2827,7673,testing,0.000000,4389.000000,0.000000,4220.000000,49.02%,206
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3231_7269.bin,3231,7269,testing,0.000000,3985.000000,0.000000,4624.000000,53.71%,214
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3635_6865.bin,3635,6865,testing,0.000000,3581.000000,0.000000,5028.000000,58.40%,243
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4038_6462.bin,4038,6462,testing,0.000000,3178.000000,0.000000,5431.000000,63.09%,225
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4442_6058.bin,4442,6058,testing,0.000000,2774.000000,0.000000,5835.000000,67.78%,235
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4846_5654.bin,4846,5654,testing,0.000000,2370.000000,0.000000,6239.000000,72.47%,207
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5250_5250.bin,5250,5250,testing,0.000000,1966.000000,0.000000,6643.000000,77.16%,219
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5654_4846.bin,5654,4846,testing,0.000000,1562.000000,0.000000,6239.000000,79.98%,222
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6058_4442.bin,6058,4442,testing,0.000000,1158.000000,0.000000,5835.000000,83.44%,245
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6462_4038.bin,6462,4038,testing,0.000000,754.000000,0.000000,5431.000000,87.81%,213
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6865_3635.bin,6865,3635,testing,0.000000,351.000000,0.000000,5028.000000,93.47%,181
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_408_10192.bin,408,10192,testing,0.000000,6808.000000,0.000000,1701.000000,19.99%,97
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_815_9785.bin,815,9785,testing,0.000000,6401.000000,0.000000,2108.000000,24.77%,144
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1223_9377.bin,1223,9377,testing,0.000000,5993.000000,0.000000,2516.000000,29.57%,152
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1631_8969.bin,1631,8969,testing,0.000000,5585.000000,0.000000,2924.000000,34.36%,147
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2038_8562.bin,2038,8562,testing,0.000000,5178.000000,0.000000,3331.000000,39.15%,193
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2446_8154.bin,2446,8154,testing,0.000000,4770.000000,0.000000,3739.000000,43.94%,209
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2854_7746.bin,2854,7746,testing,0.000000,4362.000000,0.000000,4147.000000,48.74%,224
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3262_7338.bin,3262,7338,testing,0.000000,3954.000000,0.000000,4555.000000,53.53%,224
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3669_6931.bin,3669,6931,testing,0.000000,3547.000000,0.000000,4962.000000,58.31%,225
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4077_6523.bin,4077,6523,testing,0.000000,3139.000000,0.000000,5370.000000,63.11%,227
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4485_6115.bin,4485,6115,testing,1.000000,2730.000000,0.000000,5778.000000,67.92%,214
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4892_5708.bin,4892,5708,testing,0.000000,2324.000000,0.000000,6185.000000,72.69%,225
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5300_5300.bin,5300,5300,testing,0.000000,1916.000000,0.000000,6593.000000,77.48%,239
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5708_4892.bin,5708,4892,testing,0.000000,1508.000000,0.000000,6185.000000,80.40%,245
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6115_4485.bin,6115,4485,testing,0.000000,1101.000000,0.000000,5778.000000,83.99%,226
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6523_4077.bin,6523,4077,testing,0.000000,693.000000,0.000000,5370.000000,88.57%,206
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6931_3669.bin,6931,3669,testing,0.000000,285.000000,0.000000,4962.000000,94.57%,223
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_412_10288.bin,412,10288,testing,0.000000,6804.000000,0.000000,1605.000000,19.09%,99
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_823_9877.bin,823,9877,testing,0.000000,6393.000000,0.000000,2016.000000,23.97%,146
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1235_9465.bin,1235,9465,testing,0.000000,5981.000000,0.000000,2428.000000,28.87%,160
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1646_9054.bin,1646,9054,testing,0.000000,5570.000000,0.000000,2839.000000,33.76%,162
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2058_8642.bin,2058,8642,testing,1.000000,5157.000000,2.000000,3249.000000,38.65%,203
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2469_8231.bin,2469,8231,testing,0.000000,4747.000000,0.000000,3662.000000,43.55%,209
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2881_7819.bin,2881,7819,testing,0.000000,4335.000000,0.000000,4074.000000,48.45%,218
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3292_7408.bin,3292,7408,testing,0.000000,3924.000000,0.000000,4485.000000,53.34%,231
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3704_6996.bin,3704,6996,testing,0.000000,3512.000000,0.000000,4897.000000,58.24%,207
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4115_6585.bin,4115,6585,testing,0.000000,3101.000000,0.000000,5308.000000,63.12%,242
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4527_6173.bin,4527,6173,testing,0.000000,2689.000000,0.000000,5720.000000,68.02%,237
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4938_5762.bin,4938,5762,testing,0.000000,2278.000000,0.000000,6131.000000,72.91%,228
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5350_5350.bin,5350,5350,testing,0.000000,1866.000000,0.000000,6543.000000,77.81%,215
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5762_4938.bin,5762,4938,testing,0.000000,1454.000000,0.000000,6131.000000,80.83%,210
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6173_4527.bin,6173,4527,testing,0.000000,1043.000000,0.000000,5720.000000,84.58%,227
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6585_4115.bin,6585,4115,testing,0.000000,631.000000,0.000000,5308.000000,89.38%,226
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6996_3704.bin,6996,3704,testing,0.000000,220.000000,0.000000,4897.000000,95.70%,201
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_415_10385.bin,415,10385,testing,0.000000,6801.000000,0.000000,1508.000000,18.15%,107
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_831_9969.bin,831,9969,testing,0.000000,6385.000000,0.000000,1924.000000,23.16%,127
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1246_9554.bin,1246,9554,testing,0.000000,5970.000000,0.000000,2339.000000,28.15%,148
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1662_9138.bin,1662,9138,testing,0.000000,5554.000000,0.000000,2755.000000,33.16%,177
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2077_8723.bin,2077,8723,testing,0.000000,5139.000000,0.000000,3170.000000,38.15%,191
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2492_8308.bin,2492,8308,testing,0.000000,4724.000000,0.000000,3585.000000,43.15%,217
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2908_7892.bin,2908,7892,testing,0.000000,4308.000000,0.000000,4001.000000,48.15%,215
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3323_7477.bin,3323,7477,testing,0.000000,3893.000000,0.000000,4416.000000,53.15%,229
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3738_7062.bin,3738,7062,testing,0.000000,3478.000000,0.000000,4831.000000,58.14%,220
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4154_6646.bin,4154,6646,testing,0.000000,3062.000000,0.000000,5247.000000,63.15%,244
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4569_6231.bin,4569,6231,testing,1.000000,2646.000000,1.000000,5661.000000,68.14%,223
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4985_5815.bin,4985,5815,testing,0.000000,2231.000000,0.000000,6078.000000,73.15%,210
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5400_5400.bin,5400,5400,testing,1.000000,1815.000000,0.000000,6493.000000,78.16%,240
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5815_4985.bin,5815,4985,testing,0.000000,1401.000000,0.000000,6078.000000,81.27%,226
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6231_4569.bin,6231,4569,testing,0.000000,985.000000,0.000000,5662.000000,85.18%,224
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6646_4154.bin,6646,4154,testing,0.000000,570.000000,0.000000,5247.000000,90.20%,204
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7062_3738.bin,7062,3738,testing,1.000000,153.000000,1.000000,4830.000000,96.91%,201
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_419_10481.bin,419,10481,testing,0.000000,6797.000000,0.000000,1412.000000,17.20%,99
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_838_10062.bin,838,10062,testing,0.000000,6378.000000,0.000000,1831.000000,22.30%,122
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1258_9642.bin,1258,9642,testing,0.000000,5958.000000,0.000000,2251.000000,27.42%,153
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1677_9223.bin,1677,9223,testing,0.000000,5539.000000,0.000000,2670.000000,32.53%,181
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2096_8804.bin,2096,8804,testing,0.000000,5120.000000,0.000000,3089.000000,37.63%,210
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2515_8385.bin,2515,8385,testing,0.000000,4701.000000,0.000000,3508.000000,42.73%,229
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2935_7965.bin,2935,7965,testing,0.000000,4281.000000,0.000000,3928.000000,47.85%,228
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3354_7546.bin,3354,7546,testing,0.000000,3862.000000,0.000000,4347.000000,52.95%,229
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3773_7127.bin,3773,7127,testing,0.000000,3443.000000,0.000000,4766.000000,58.06%,226
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4192_6708.bin,4192,6708,testing,0.000000,3024.000000,0.000000,5185.000000,63.16%,214
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4612_6288.bin,4612,6288,testing,0.000000,2604.000000,0.000000,5605.000000,68.28%,229
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5031_5869.bin,5031,5869,testing,0.000000,2185.000000,0.000000,6024.000000,73.38%,250
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5450_5450.bin,5450,5450,testing,0.000000,1766.000000,0.000000,6443.000000,78.49%,230
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5869_5031.bin,5869,5031,testing,0.000000,1347.000000,0.000000,6024.000000,81.73%,225
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6288_4612.bin,6288,4612,testing,0.000000,928.000000,0.000000,5605.000000,85.80%,222
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6708_4192.bin,6708,4192,testing,0.000000,508.000000,0.000000,5185.000000,91.08%,234
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7127_3773.bin,7127,3773,testing,0.000000,89.000000,0.000000,4766.000000,98.17%,225
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_423_10577.bin,423,10577,testing,0.000000,6793.000000,0.000000,1316.000000,16.23%,97
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_846_10154.bin,846,10154,testing,0.000000,6370.000000,0.000000,1739.000000,21.45%,131
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1269_9731.bin,1269,9731,testing,0.000000,5947.000000,0.000000,2162.000000,26.66%,162
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1692_9308.bin,1692,9308,testing,0.000000,5524.000000,0.000000,2585.000000,31.88%,177
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2115_8885.bin,2115,8885,testing,0.000000,5101.000000,0.000000,3008.000000,37.09%,211
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2538_8462.bin,2538,8462,testing,0.000000,4678.000000,0.000000,3431.000000,42.31%,211
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2962_8038.bin,2962,8038,testing,0.000000,4254.000000,0.000000,3855.000000,47.54%,202
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3385_7615.bin,3385,7615,testing,0.000000,3831.000000,0.000000,4278.000000,52.76%,226
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3808_7192.bin,3808,7192,testing,0.000000,3408.000000,0.000000,4701.000000,57.97%,241
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4231_6769.bin,4231,6769,testing,0.000000,2985.000000,0.000000,5124.000000,63.19%,245
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4654_6346.bin,4654,6346,testing,0.000000,2562.000000,0.000000,5547.000000,68.41%,219
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5077_5923.bin,5077,5923,testing,1.000000,2138.000000,1.000000,5969.000000,73.62%,229
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5500_5500.bin,5500,5500,testing,0.000000,1716.000000,0.000000,6393.000000,78.84%,249
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5923_5077.bin,5923,5077,testing,0.000000,1293.000000,0.000000,5970.000000,82.20%,225
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6346_4654.bin,6346,4654,testing,0.000000,870.000000,0.000000,5547.000000,86.44%,221
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6769_4231.bin,6769,4231,testing,0.000000,447.000000,0.000000,5124.000000,91.98%,235
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7192_3808.bin,7192,3808,testing,0.000000,24.000000,0.000000,4701.000000,99.49%,214
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_427_10673.bin,427,10673,testing,0.000000,6789.000000,0.000000,1220.000000,15.23%,91
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_854_10246.bin,854,10246,testing,0.000000,6362.000000,0.000000,1647.000000,20.56%,133
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1281_9819.bin,1281,9819,testing,0.000000,5935.000000,0.000000,2074.000000,25.90%,163
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1708_9392.bin,1708,9392,testing,0.000000,5508.000000,0.000000,2501.000000,31.23%,160
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2135_8965.bin,2135,8965,testing,0.000000,5081.000000,0.000000,2928.000000,36.56%,211
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2562_8538.bin,2562,8538,testing,0.000000,4654.000000,0.000000,3355.000000,41.89%,212
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2988_8112.bin,2988,8112,testing,0.000000,4228.000000,0.000000,3781.000000,47.21%,217
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3415_7685.bin,3415,7685,testing,0.000000,3801.000000,0.000000,4208.000000,52.54%,226
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3842_7258.bin,3842,7258,testing,0.000000,3374.000000,0.000000,4635.000000,57.87%,252
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4269_6831.bin,4269,6831,testing,0.000000,2947.000000,0.000000,5062.000000,63.20%,221
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4696_6404.bin,4696,6404,testing,0.000000,2520.000000,0.000000,5489.000000,68.54%,254
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5123_5977.bin,5123,5977,testing,0.000000,2093.000000,0.000000,5916.000000,73.87%,239
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5550_5550.bin,5550,5550,testing,1.000000,1665.000000,0.000000,6343.000000,79.21%,213
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5977_5123.bin,5977,5123,testing,1.000000,1238.000000,0.000000,5916.000000,82.70%,236
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6404_4696.bin,6404,4696,testing,0.000000,812.000000,0.000000,5489.000000,87.11%,227
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6831_4269.bin,6831,4269,testing,0.000000,385.000000,0.000000,5062.000000,92.93%,217
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_431_10769.bin,431,10769,testing,0.000000,6785.000000,0.000000,1124.000000,14.21%,102
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_862_10338.bin,862,10338,testing,0.000000,6354.000000,0.000000,1555.000000,19.66%,129
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1292_9908.bin,1292,9908,testing,0.000000,5924.000000,0.000000,1985.000000,25.10%,150
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1723_9477.bin,1723,9477,testing,0.000000,5493.000000,0.000000,2416.000000,30.55%,149
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2154_9046.bin,2154,9046,testing,0.000000,5062.000000,0.000000,2847.000000,36.00%,199
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2585_8615.bin,2585,8615,testing,0.000000,4631.000000,0.000000,3278.000000,41.45%,235
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3015_8185.bin,3015,8185,testing,0.000000,4201.000000,0.000000,3708.000000,46.88%,233
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3446_7754.bin,3446,7754,testing,0.000000,3770.000000,0.000000,4139.000000,52.33%,213
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3877_7323.bin,3877,7323,testing,0.000000,3339.000000,0.000000,4570.000000,57.78%,223
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4308_6892.bin,4308,6892,testing,0.000000,2908.000000,0.000000,5001.000000,63.23%,240
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4738_6462.bin,4738,6462,testing,0.000000,2478.000000,0.000000,5431.000000,68.67%,222
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5169_6031.bin,5169,6031,testing,0.000000,2047.000000,0.000000,5862.000000,74.12%,213
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5600_5600.bin,5600,5600,testing,0.000000,1616.000000,0.000000,6293.000000,79.57%,257
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6031_5169.bin,6031,5169,testing,0.000000,1185.000000,0.000000,5862.000000,83.18%,220
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6462_4738.bin,6462,4738,testing,0.000000,754.000000,0.000000,5431.000000,87.81%,222
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6892_4308.bin,6892,4308,testing,0.000000,324.000000,0.000000,5001.000000,93.92%,224
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_435_10865.bin,435,10865,testing,0.000000,6781.000000,0.000000,1028.000000,13.16%,100
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_869_10431.bin,869,10431,testing,0.000000,6347.000000,0.000000,1462.000000,18.72%,150
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1304_9996.bin,1304,9996,testing,0.000000,5912.000000,0.000000,1897.000000,24.29%,170
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1738_9562.bin,1738,9562,testing,0.000000,5478.000000,0.000000,2331.000000,29.85%,169
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2173_9127.bin,2173,9127,testing,0.000000,5043.000000,0.000000,2766.000000,35.42%,199
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2608_8692.bin,2608,8692,testing,0.000000,4608.000000,0.000000,3201.000000,40.99%,230
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3042_8258.bin,3042,8258,testing,0.000000,4174.000000,0.000000,3635.000000,46.55%,242
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3477_7823.bin,3477,7823,testing,0.000000,3739.000000,0.000000,4070.000000,52.12%,217
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3912_7388.bin,3912,7388,testing,0.000000,3304.000000,0.000000,4505.000000,57.69%,238
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4346_6954.bin,4346,6954,testing,0.000000,2870.000000,0.000000,4939.000000,63.25%,231
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4781_6519.bin,4781,6519,testing,1.000000,2434.000000,0.000000,5374.000000,68.83%,244
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5215_6085.bin,5215,6085,testing,0.000000,2001.000000,0.000000,5808.000000,74.38%,254
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5650_5650.bin,5650,5650,testing,0.000000,1566.000000,0.000000,6243.000000,79.95%,248
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6085_5215.bin,6085,5215,testing,0.000000,1131.000000,0.000000,5808.000000,83.70%,226
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6519_4781.bin,6519,4781,testing,0.000000,697.000000,0.000000,5374.000000,88.52%,223
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6954_4346.bin,6954,4346,testing,0.000000,262.000000,0.000000,4939.000000,94.96%,217
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_438_10962.bin,438,10962,testing,0.000000,6778.000000,0.000000,931.000000,12.08%,102
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_877_10523.bin,877,10523,testing,0.000000,6339.000000,0.000000,1370.000000,17.77%,144
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1315_10085.bin,1315,10085,testing,0.000000,5901.000000,0.000000,1808.000000,23.45%,169
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1754_9646.bin,1754,9646,testing,0.000000,5462.000000,0.000000,2247.000000,29.15%,169
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2192_9208.bin,2192,9208,testing,0.000000,5024.000000,0.000000,2685.000000,34.83%,200
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2631_8769.bin,2631,8769,testing,0.000000,4585.000000,0.000000,3124.000000,40.52%,216
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3069_8331.bin,3069,8331,testing,0.000000,4147.000000,0.000000,3562.000000,46.21%,224
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3508_7892.bin,3508,7892,testing,0.000000,3708.000000,0.000000,4001.000000,51.90%,223
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3946_7454.bin,3946,7454,testing,0.000000,3270.000000,0.000000,4439.000000,57.58%,241
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4385_7015.bin,4385,7015,testing,0.000000,2831.000000,0.000000,4878.000000,63.28%,235
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4823_6577.bin,4823,6577,testing,0.000000,2393.000000,0.000000,5316.000000,68.96%,219
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5262_6138.bin,5262,6138,testing,0.000000,1954.000000,0.000000,5755.000000,74.65%,217
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5700_5700.bin,5700,5700,testing,0.000000,1516.000000,0.000000,6193.000000,80.33%,244
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6138_5262.bin,6138,5262,testing,1.000000,1077.000000,0.000000,5755.000000,84.24%,205
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6577_4823.bin,6577,4823,testing,0.000000,639.000000,0.000000,5316.000000,89.27%,224
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7015_4385.bin,7015,4385,testing,0.000000,201.000000,0.000000,4878.000000,96.04%,218
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_442_11058.bin,442,11058,testing,0.000000,6774.000000,0.000000,835.000000,10.97%,113
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_885_10615.bin,885,10615,testing,0.000000,6331.000000,0.000000,1278.000000,16.80%,125
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1327_10173.bin,1327,10173,testing,0.000000,5889.000000,0.000000,1720.000000,22.60%,155
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1769_9731.bin,1769,9731,testing,0.000000,5447.000000,0.000000,2162.000000,28.41%,153
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2212_9288.bin,2212,9288,testing,0.000000,5004.000000,0.000000,2605.000000,34.24%,226
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2654_8846.bin,2654,8846,testing,0.000000,4562.000000,0.000000,3047.000000,40.04%,195
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3096_8404.bin,3096,8404,testing,0.000000,4120.000000,0.000000,3489.000000,45.85%,225
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3538_7962.bin,3538,7962,testing,0.000000,3678.000000,0.000000,3931.000000,51.66%,236
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3981_7519.bin,3981,7519,testing,0.000000,3235.000000,0.000000,4374.000000,57.48%,240
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4423_7077.bin,4423,7077,testing,0.000000,2793.000000,0.000000,4816.000000,63.29%,228
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4865_6635.bin,4865,6635,testing,0.000000,2351.000000,0.000000,5258.000000,69.10%,234
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5308_6192.bin,5308,6192,testing,0.000000,1908.000000,0.000000,5701.000000,74.92%,237
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5750_5750.bin,5750,5750,testing,1.000000,1465.000000,0.000000,6143.000000,80.75%,236
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6192_5308.bin,6192,5308,testing,0.000000,1024.000000,0.000000,5701.000000,84.77%,244
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6635_4865.bin,6635,4865,testing,0.000000,581.000000,0.000000,5258.000000,90.05%,223
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7077_4423.bin,7077,4423,testing,0.000000,139.000000,0.000000,4816.000000,97.19%,223
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_446_11154.bin,446,11154,testing,0.000000,6770.000000,0.000000,739.000000,9.84%,109
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_892_10708.bin,892,10708,testing,0.000000,6324.000000,0.000000,1185.000000,15.78%,154
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1338_10262.bin,1338,10262,testing,0.000000,5878.000000,0.000000,1631.000000,21.72%,162
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1785_9815.bin,1785,9815,testing,0.000000,5431.000000,0.000000,2078.000000,27.67%,191
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2231_9369.bin,2231,9369,testing,0.000000,4985.000000,0.000000,2524.000000,33.61%,214
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2677_8923.bin,2677,8923,testing,0.000000,4539.000000,0.000000,2970.000000,39.55%,210
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3123_8477.bin,3123,8477,testing,0.000000,4093.000000,0.000000,3416.000000,45.49%,215
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3569_8031.bin,3569,8031,testing,0.000000,3647.000000,0.000000,3862.000000,51.43%,225
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4015_7585.bin,4015,7585,testing,0.000000,3201.000000,0.000000,4308.000000,57.37%,219
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4462_7138.bin,4462,7138,testing,0.000000,2754.000000,0.000000,4755.000000,63.32%,248
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4908_6692.bin,4908,6692,testing,0.000000,2308.000000,0.000000,5201.000000,69.26%,239
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5354_6246.bin,5354,6246,testing,0.000000,1862.000000,0.000000,5647.000000,75.20%,253
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5800_5800.bin,5800,5800,testing,0.000000,1416.000000,0.000000,6093.000000,81.14%,241
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6246_5354.bin,6246,5354,testing,0.000000,970.000000,0.000000,5647.000000,85.34%,230
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6692_4908.bin,6692,4908,testing,0.000000,524.000000,0.000000,5201.000000,90.85%,217
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7138_4462.bin,7138,4462,testing,0.000000,78.000000,0.000000,4755.000000,98.39%,217
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_450_11250.bin,450,11250,testing,0.000000,6766.000000,0.000000,643.000000,8.68%,115
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_900_10800.bin,900,10800,testing,0.000000,6316.000000,0.000000,1093.000000,14.75%,146
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1350_10350.bin,1350,10350,testing,0.000000,5866.000000,0.000000,1543.000000,20.83%,169
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1800_9900.bin,1800,9900,testing,0.000000,5416.000000,0.000000,1993.000000,26.90%,168
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2250_9450.bin,2250,9450,testing,0.000000,4966.000000,0.000000,2443.000000,32.97%,214
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2700_9000.bin,2700,9000,testing,0.000000,4516.000000,0.000000,2893.000000,39.05%,229
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3150_8550.bin,3150,8550,testing,0.000000,4066.000000,0.000000,3343.000000,45.12%,229
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3600_8100.bin,3600,8100,testing,0.000000,3616.000000,0.000000,3793.000000,51.19%,249
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4050_7650.bin,4050,7650,testing,0.000000,3166.000000,0.000000,4243.000000,57.27%,242
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4500_7200.bin,4500,7200,testing,0.000000,2716.000000,0.000000,4693.000000,63.34%,266
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4950_6750.bin,4950,6750,testing,0.000000,2266.000000,0.000000,5143.000000,69.42%,226
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5400_6300.bin,5400,6300,testing,0.000000,1816.000000,0.000000,5593.000000,75.49%,241
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5850_5850.bin,5850,5850,testing,0.000000,1366.000000,0.000000,6043.000000,81.56%,230
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6300_5400.bin,6300,5400,testing,0.000000,916.000000,0.000000,5593.000000,85.93%,251
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6750_4950.bin,6750,4950,testing,0.000000,466.000000,0.000000,5143.000000,91.69%,230
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7200_4500.bin,7200,4500,testing,0.000000,16.000000,0.000000,4693.000000,99.66%,229
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_454_11346.bin,454,11346,testing,0.000000,6762.000000,0.000000,547.000000,7.48%,123
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_908_10892.bin,908,10892,testing,0.000000,6308.000000,0.000000,1001.000000,13.70%,137
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1362_10438.bin,1362,10438,testing,0.000000,5854.000000,0.000000,1455.000000,19.91%,156
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1815_9985.bin,1815,9985,testing,0.000000,5401.000000,0.000000,1908.000000,26.10%,204
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2269_9531.bin,2269,9531,testing,0.000000,4947.000000,0.000000,2362.000000,32.32%,229
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2723_9077.bin,2723,9077,testing,0.000000,4493.000000,0.000000,2816.000000,38.53%,223
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3177_8623.bin,3177,8623,testing,0.000000,4039.000000,0.000000,3270.000000,44.74%,236
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3631_8169.bin,3631,8169,testing,0.000000,3585.000000,0.000000,3724.000000,50.95%,242
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4085_7715.bin,4085,7715,testing,0.000000,3131.000000,0.000000,4178.000000,57.16%,240
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4538_7262.bin,4538,7262,testing,0.000000,2678.000000,0.000000,4631.000000,63.36%,253
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4992_6808.bin,4992,6808,testing,0.000000,2224.000000,0.000000,5085.000000,69.57%,225
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5446_6354.bin,5446,6354,testing,0.000000,1770.000000,0.000000,5539.000000,75.78%,229
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5900_5900.bin,5900,5900,testing,1.000000,1315.000000,0.000000,5993.000000,82.01%,220
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6354_5446.bin,6354,5446,testing,0.000000,862.000000,0.000000,5539.000000,86.53%,221
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6808_4992.bin,6808,4992,testing,0.000000,408.000000,0.000000,5085.000000,92.57%,245
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_458_11442.bin,458,11442,testing,0.000000,6758.000000,0.000000,451.000000,6.26%,104
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_915_10985.bin,915,10985,testing,0.000000,6301.000000,0.000000,908.000000,12.60%,147
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1373_10527.bin,1373,10527,testing,0.000000,5843.000000,0.000000,1366.000000,18.95%,171
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1831_10069.bin,1831,10069,testing,0.000000,5385.000000,0.000000,1824.000000,25.30%,202
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2288_9612.bin,2288,9612,testing,0.000000,4928.000000,0.000000,2281.000000,31.64%,212
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2746_9154.bin,2746,9154,testing,0.000000,4470.000000,0.000000,2739.000000,37.99%,219
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3204_8696.bin,3204,8696,testing,0.000000,4012.000000,0.000000,3197.000000,44.35%,235
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3662_8238.bin,3662,8238,testing,0.000000,3554.000000,0.000000,3655.000000,50.70%,228
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4119_7781.bin,4119,7781,testing,1.000000,3096.000000,0.000000,4112.000000,57.05%,219
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4577_7323.bin,4577,7323,testing,0.000000,2639.000000,0.000000,4570.000000,63.39%,242
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5035_6865.bin,5035,6865,testing,0.000000,2181.000000,0.000000,5028.000000,69.75%,269
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5492_6408.bin,5492,6408,testing,0.000000,1724.000000,0.000000,5485.000000,76.09%,243
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5950_5950.bin,5950,5950,testing,0.000000,1266.000000,0.000000,5943.000000,82.44%,229
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6408_5492.bin,6408,5492,testing,0.000000,808.000000,1.000000,5484.000000,87.14%,253
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6865_5035.bin,6865,5035,testing,0.000000,351.000000,0.000000,5028.000000,93.47%,237
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_462_11538.bin,462,11538,testing,0.000000,6754.000000,0.000000,355.000000,4.99%,103
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_923_11077.bin,923,11077,testing,0.000000,6293.000000,0.000000,816.000000,11.48%,139
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1385_10615.bin,1385,10615,testing,0.000000,5831.000000,0.000000,1278.000000,17.98%,168
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1846_10154.bin,1846,10154,testing,0.000000,5370.000000,0.000000,1739.000000,24.46%,200
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2308_9692.bin,2308,9692,testing,0.000000,4908.000000,0.000000,2201.000000,30.96%,201
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2769_9231.bin,2769,9231,testing,0.000000,4447.000000,0.000000,2662.000000,37.45%,248
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3231_8769.bin,3231,8769,testing,0.000000,3985.000000,0.000000,3124.000000,43.94%,224
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3692_8308.bin,3692,8308,testing,0.000000,3524.000000,0.000000,3585.000000,50.43%,245
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4154_7846.bin,4154,7846,testing,0.000000,3062.000000,0.000000,4047.000000,56.93%,262
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4615_7385.bin,4615,7385,testing,0.000000,2601.000000,0.000000,4508.000000,63.41%,245
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5077_6923.bin,5077,6923,testing,0.000000,2139.000000,0.000000,4970.000000,69.91%,224
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5538_6462.bin,5538,6462,testing,0.000000,1678.000000,0.000000,5431.000000,76.40%,245
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6000_6000.bin,6000,6000,testing,0.000000,1216.000000,0.000000,5893.000000,82.89%,242
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6462_5538.bin,6462,5538,testing,0.000000,754.000000,0.000000,5431.000000,87.81%,229
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6923_5077.bin,6923,5077,testing,0.000000,293.000000,0.000000,4970.000000,94.43%,219
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_465_11635.bin,465,11635,testing,0.000000,6751.000000,0.000000,258.000000,3.68%,112
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_931_11169.bin,931,11169,testing,0.000000,6285.000000,0.000000,724.000000,10.33%,138
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1396_10704.bin,1396,10704,testing,0.000000,5820.000000,0.000000,1189.000000,16.96%,180
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1862_10238.bin,1862,10238,testing,0.000000,5354.000000,0.000000,1655.000000,23.61%,217
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2327_9773.bin,2327,9773,testing,0.000000,4889.000000,0.000000,2120.000000,30.25%,227
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2792_9308.bin,2792,9308,testing,0.000000,4424.000000,0.000000,2585.000000,36.88%,217
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3258_8842.bin,3258,8842,testing,0.000000,3958.000000,0.000000,3051.000000,43.53%,228
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3723_8377.bin,3723,8377,testing,0.000000,3493.000000,0.000000,3516.000000,50.16%,204
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4188_7912.bin,4188,7912,testing,0.000000,3028.000000,0.000000,3981.000000,56.80%,245
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4654_7446.bin,4654,7446,testing,0.000000,2562.000000,0.000000,4447.000000,63.45%,241
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5119_6981.bin,5119,6981,testing,0.000000,2097.000000,0.000000,4912.000000,70.08%,245
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5585_6515.bin,5585,6515,testing,0.000000,1631.000000,0.000000,5378.000000,76.73%,252
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6050_6050.bin,6050,6050,testing,0.000000,1166.000000,0.000000,5843.000000,83.36%,233
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6515_5585.bin,6515,5585,testing,0.000000,701.000000,0.000000,5378.000000,88.47%,225
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6981_5119.bin,6981,5119,testing,0.000000,235.000000,0.000000,4912.000000,95.43%,254
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_469_11731.bin,469,11731,testing,0.000000,6747.000000,0.000000,162.000000,2.34%,99
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_938_11262.bin,938,11262,testing,0.000000,6278.000000,0.000000,631.000000,9.13%,145
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1408_10792.bin,1408,10792,testing,0.000000,5808.000000,0.000000,1101.000000,15.94%,156
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1877_10323.bin,1877,10323,testing,0.000000,5339.000000,0.000000,1570.000000,22.72%,236
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2346_9854.bin,2346,9854,testing,0.000000,4870.000000,0.000000,2039.000000,29.51%,208
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2815_9385.bin,2815,9385,testing,0.000000,4401.000000,0.000000,2508.000000,36.30%,244
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3285_8915.bin,3285,8915,testing,0.000000,3931.000000,0.000000,2978.000000,43.10%,242
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3754_8446.bin,3754,8446,testing,0.000000,3462.000000,0.000000,3447.000000,49.89%,243
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4223_7977.bin,4223,7977,testing,0.000000,2993.000000,0.000000,3916.000000,56.68%,250
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4692_7508.bin,4692,7508,testing,0.000000,2524.000000,0.000000,4385.000000,63.47%,235
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5162_7038.bin,5162,7038,testing,0.000000,2054.000000,0.000000,4855.000000,70.27%,251
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5631_6569.bin,5631,6569,testing,0.000000,1585.000000,0.000000,5324.000000,77.06%,256
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6100_6100.bin,6100,6100,testing,0.000000,1116.000000,0.000000,5793.000000,83.85%,241
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6569_5631.bin,6569,5631,testing,0.000000,647.000000,0.000000,5324.000000,89.16%,245
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7038_5162.bin,7038,5162,testing,0.000000,178.000000,0.000000,4855.000000,96.46%,225
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_473_11827.bin,473,11827,testing,0.000000,6743.000000,0.000000,66.000000,0.97%,121
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_946_11354.bin,946,11354,testing,0.000000,6270.000000,0.000000,539.000000,7.92%,139
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1419_10881.bin,1419,10881,testing,0.000000,5797.000000,0.000000,1012.000000,14.86%,172
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1892_10408.bin,1892,10408,testing,0.000000,5324.000000,0.000000,1485.000000,21.81%,207
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2365_9935.bin,2365,9935,testing,0.000000,4851.000000,0.000000,1958.000000,28.76%,220
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2838_9462.bin,2838,9462,testing,0.000000,4378.000000,0.000000,2431.000000,35.70%,227
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3312_8988.bin,3312,8988,testing,0.000000,3904.000000,0.000000,2905.000000,42.66%,245
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3785_8515.bin,3785,8515,testing,0.000000,3431.000000,0.000000,3378.000000,49.61%,244
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4258_8042.bin,4258,8042,testing,0.000000,2958.000000,0.000000,3851.000000,56.56%,247
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4731_7569.bin,4731,7569,testing,0.000000,2485.000000,0.000000,4324.000000,63.50%,238
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5204_7096.bin,5204,7096,testing,0.000000,2012.000000,0.000000,4797.000000,70.45%,245
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5677_6623.bin,5677,6623,testing,0.000000,1539.000000,0.000000,5270.000000,77.40%,245
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6150_6150.bin,6150,6150,testing,0.000000,1066.000000,0.000000,5743.000000,84.34%,247
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6623_5677.bin,6623,5677,testing,0.000000,593.000000,0.000000,5270.000000,89.89%,256
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7096_5204.bin,7096,5204,testing,0.000000,120.000000,0.000000,4797.000000,97.56%,237
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_954_11446.bin,954,11446,testing,0.000000,6262.000000,0.000000,447.000000,6.66%,161
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1431_10969.bin,1431,10969,testing,0.000000,5785.000000,0.000000,924.000000,13.77%,163
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1908_10492.bin,1908,10492,testing,0.000000,5308.000000,0.000000,1401.000000,20.88%,201
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2385_10015.bin,2385,10015,testing,0.000000,4831.000000,0.000000,1878.000000,27.99%,218
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2862_9538.bin,2862,9538,testing,0.000000,4354.000000,0.000000,2355.000000,35.10%,239
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3338_9062.bin,3338,9062,testing,0.000000,3878.000000,0.000000,2831.000000,42.20%,236
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3815_8585.bin,3815,8585,testing,0.000000,3401.000000,0.000000,3308.000000,49.31%,231
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4292_8108.bin,4292,8108,testing,0.000000,2924.000000,0.000000,3785.000000,56.42%,255
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4769_7631.bin,4769,7631,testing,0.000000,2447.000000,0.000000,4262.000000,63.53%,240
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5246_7154.bin,5246,7154,testing,0.000000,1970.000000,0.000000,4739.000000,70.64%,262
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5723_6677.bin,5723,6677,testing,0.000000,1493.000000,0.000000,5216.000000,77.75%,245
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6200_6200.bin,6200,6200,testing,0.000000,1016.000000,0.000000,5693.000000,84.86%,236
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6677_5723.bin,6677,5723,testing,0.000000,539.000000,0.000000,5216.000000,90.63%,240
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7154_5246.bin,7154,5246,testing,0.000000,62.000000,0.000000,4739.000000,98.71%,246
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_962_11538.bin,962,11538,testing,0.000000,6254.000000,0.000000,355.000000,5.37%,153
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1442_11058.bin,1442,11058,testing,0.000000,5774.000000,0.000000,835.000000,12.63%,174
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1923_10577.bin,1923,10577,testing,0.000000,5293.000000,0.000000,1316.000000,19.91%,201
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2404_10096.bin,2404,10096,testing,0.000000,4812.000000,0.000000,1797.000000,27.19%,218
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2885_9615.bin,2885,9615,testing,0.000000,4331.000000,0.000000,2278.000000,34.47%,236
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3365_9135.bin,3365,9135,testing,0.000000,3851.000000,0.000000,2758.000000,41.73%,248
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3846_8654.bin,3846,8654,testing,0.000000,3370.000000,0.000000,3239.000000,49.01%,246
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4327_8173.bin,4327,8173,testing,0.000000,2889.000000,0.000000,3720.000000,56.29%,243
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4808_7692.bin,4808,7692,testing,0.000000,2408.000000,0.000000,4201.000000,63.56%,275
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5288_7212.bin,5288,7212,testing,0.000000,1928.000000,0.000000,4681.000000,70.83%,232
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5769_6731.bin,5769,6731,testing,0.000000,1447.000000,0.000000,5162.000000,78.11%,251
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6250_6250.bin,6250,6250,testing,0.000000,966.000000,0.000000,5643.000000,85.38%,250
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6731_5769.bin,6731,5769,testing,0.000000,485.000000,0.000000,5162.000000,91.41%,235
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7212_5288.bin,7212,5288,testing,0.000000,4.000000,0.000000,4681.000000,99.91%,255
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_969_11631.bin,969,11631,testing,0.000000,6247.000000,0.000000,262.000000,4.03%,157
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1454_11146.bin,1454,11146,testing,0.000000,5762.000000,0.000000,747.000000,11.48%,174
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1938_10662.bin,1938,10662,testing,0.000000,5278.000000,0.000000,1231.000000,18.91%,222
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2423_10177.bin,2423,10177,testing,0.000000,4793.000000,0.000000,1716.000000,26.36%,215
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2908_9692.bin,2908,9692,testing,0.000000,4308.000000,0.000000,2201.000000,33.81%,216
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3392_9208.bin,3392,9208,testing,0.000000,3824.000000,0.000000,2685.000000,41.25%,238
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3877_8723.bin,3877,8723,testing,0.000000,3339.000000,0.000000,3170.000000,48.70%,238
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4362_8238.bin,4362,8238,testing,0.000000,2854.000000,0.000000,3655.000000,56.15%,233
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4846_7754.bin,4846,7754,testing,0.000000,2370.000000,0.000000,4139.000000,63.59%,256
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5331_7269.bin,5331,7269,testing,0.000000,1885.000000,0.000000,4624.000000,71.04%,253
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5815_6785.bin,5815,6785,testing,0.000000,1401.000000,0.000000,5108.000000,78.48%,261
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6300_6300.bin,6300,6300,testing,0.000000,916.000000,0.000000,5593.000000,85.93%,259
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6785_5815.bin,6785,5815,testing,0.000000,431.000000,0.000000,5108.000000,92.22%,239
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_977_11723.bin,977,11723,testing,0.000000,6239.000000,0.000000,170.000000,2.65%,157
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1465_11235.bin,1465,11235,testing,0.000000,5751.000000,0.000000,658.000000,10.27%,189
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1954_10746.bin,1954,10746,testing,0.000000,5262.000000,0.000000,1147.000000,17.90%,200
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2442_10258.bin,2442,10258,testing,0.000000,4774.000000,0.000000,1635.000000,25.51%,239
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2931_9769.bin,2931,9769,testing,0.000000,4285.000000,0.000000,2124.000000,33.14%,250
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3419_9281.bin,3419,9281,testing,0.000000,3797.000000,0.000000,2612.000000,40.76%,251
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3908_8792.bin,3908,8792,testing,0.000000,3308.000000,0.000000,3101.000000,48.39%,263
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4396_8304.bin,4396,8304,testing,0.000000,2820.000000,0.000000,3589.000000,56.00%,255
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4885_7815.bin,4885,7815,testing,0.000000,2331.000000,0.000000,4078.000000,63.63%,256
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5373_7327.bin,5373,7327,testing,0.000000,1843.000000,0.000000,4566.000000,71.24%,259
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5862_6838.bin,5862,6838,testing,0.000000,1354.000000,0.000000,5055.000000,78.87%,263
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6350_6350.bin,6350,6350,testing,0.000000,866.000000,0.000000,5543.000000,86.49%,230
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6838_5862.bin,6838,5862,testing,0.000000,378.000000,0.000000,5055.000000,93.04%,223
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_985_11815.bin,985,11815,testing,0.000000,6231.000000,0.000000,78.000000,1.24%,158
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1477_11323.bin,1477,11323,testing,0.000000,5739.000000,0.000000,570.000000,9.03%,156
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1969_10831.bin,1969,10831,testing,0.000000,5247.000000,0.000000,1062.000000,16.83%,220
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2462_10338.bin,2462,10338,testing,0.000000,4754.000000,0.000000,1555.000000,24.65%,208
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2954_9846.bin,2954,9846,testing,0.000000,4262.000000,0.000000,2047.000000,32.45%,230
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3446_9354.bin,3446,9354,testing,0.000000,3770.000000,0.000000,2539.000000,40.24%,217
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3938_8862.bin,3938,8862,testing,0.000000,3278.000000,0.000000,3031.000000,48.04%,223
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4431_8369.bin,4431,8369,testing,0.000000,2785.000000,0.000000,3524.000000,55.86%,249
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4923_7877.bin,4923,7877,testing,0.000000,2293.000000,0.000000,4016.000000,63.66%,220
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5415_7385.bin,5415,7385,testing,0.000000,1801.000000,0.000000,4508.000000,71.45%,230
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5908_6892.bin,5908,6892,testing,0.000000,1308.000000,0.000000,5001.000000,79.27%,264
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6400_6400.bin,6400,6400,testing,0.000000,816.000000,0.000000,5493.000000,87.07%,263
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6892_5908.bin,6892,5908,testing,0.000000,324.000000,0.000000,5001.000000,93.92%,249
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1488_11412.bin,1488,11412,testing,0.000000,5728.000000,0.000000,481.000000,7.75%,167
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1985_10915.bin,1985,10915,testing,0.000000,5231.000000,0.000000,978.000000,15.75%,219
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2481_10419.bin,2481,10419,testing,0.000000,4735.000000,0.000000,1474.000000,23.74%,225
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2977_9923.bin,2977,9923,testing,0.000000,4239.000000,0.000000,1970.000000,31.73%,232
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3473_9427.bin,3473,9427,testing,0.000000,3743.000000,0.000000,2466.000000,39.72%,259
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3969_8931.bin,3969,8931,testing,0.000000,3247.000000,0.000000,2962.000000,47.70%,256
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4465_8435.bin,4465,8435,testing,0.000000,2751.000000,0.000000,3458.000000,55.69%,216
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4962_7938.bin,4962,7938,testing,0.000000,2254.000000,0.000000,3955.000000,63.70%,255
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5458_7442.bin,5458,7442,testing,0.000000,1758.000000,0.000000,4451.000000,71.69%,238
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5954_6946.bin,5954,6946,testing,0.000000,1262.000000,0.000000,4947.000000,79.67%,258
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6450_6450.bin,6450,6450,testing,0.000000,766.000000,0.000000,5443.000000,87.66%,262
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6946_5954.bin,6946,5954,testing,0.000000,270.000000,0.000000,4947.000000,94.82%,244
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1500_11500.bin,1500,11500,testing,0.000000,5716.000000,0.000000,393.000000,6.43%,180
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2000_11000.bin,2000,11000,testing,0.000000,5216.000000,0.000000,893.000000,14.62%,215
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2500_10500.bin,2500,10500,testing,0.000000,4716.000000,0.000000,1393.000000,22.80%,245
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3000_10000.bin,3000,10000,testing,0.000000,4216.000000,0.000000,1893.000000,30.99%,230
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3500_9500.bin,3500,9500,testing,0.000000,3716.000000,0.000000,2393.000000,39.17%,254
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4000_9000.bin,4000,9000,testing,0.000000,3216.000000,0.000000,2893.000000,47.36%,250
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4500_8500.bin,4500,8500,testing,0.000000,2716.000000,0.000000,3393.000000,55.54%,218
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5000_8000.bin,5000,8000,testing,0.000000,2216.000000,0.000000,3893.000000,63.73%,251
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5500_7500.bin,5500,7500,testing,0.000000,1716.000000,0.000000,4393.000000,71.91%,255
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6000_7000.bin,6000,7000,testing,0.000000,1216.000000,0.000000,4893.000000,80.09%,257
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6500_6500.bin,6500,6500,testing,0.000000,716.000000,0.000000,5393.000000,88.28%,272
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7000_6000.bin,7000,6000,testing,0.000000,216.000000,0.000000,4893.000000,95.77%,256
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1512_11588.bin,1512,11588,testing,0.000000,5704.000000,0.000000,305.000000,5.08%,182
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2015_11085.bin,2015,11085,testing,0.000000,5201.000000,0.000000,808.000000,13.45%,227
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2519_10581.bin,2519,10581,testing,0.000000,4697.000000,0.000000,1312.000000,21.83%,236
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3023_10077.bin,3023,10077,testing,0.000000,4193.000000,0.000000,1816.000000,30.22%,234
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3527_9573.bin,3527,9573,testing,0.000000,3689.000000,0.000000,2320.000000,38.61%,248
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4031_9069.bin,4031,9069,testing,0.000000,3185.000000,0.000000,2824.000000,47.00%,245
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4535_8565.bin,4535,8565,testing,0.000000,2681.000000,0.000000,3328.000000,55.38%,252
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5038_8062.bin,5038,8062,testing,0.000000,2178.000000,0.000000,3831.000000,63.75%,246
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5542_7558.bin,5542,7558,testing,0.000000,1674.000000,0.000000,4335.000000,72.14%,265
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6046_7054.bin,6046,7054,testing,0.000000,1170.000000,0.000000,4839.000000,80.53%,255
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6550_6550.bin,6550,6550,testing,0.000000,666.000000,0.000000,5343.000000,88.92%,270
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7054_6046.bin,7054,6046,testing,0.000000,162.000000,0.000000,4839.000000,96.76%,248
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1523_11677.bin,1523,11677,testing,0.000000,5693.000000,0.000000,216.000000,3.66%,189
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2031_11169.bin,2031,11169,testing,0.000000,5185.000000,0.000000,724.000000,12.25%,232
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2538_10662.bin,2538,10662,testing,0.000000,4678.000000,0.000000,1231.000000,20.83%,230
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3046_10154.bin,3046,10154,testing,0.000000,4170.000000,0.000000,1739.000000,29.43%,243
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3554_9646.bin,3554,9646,testing,0.000000,3662.000000,0.000000,2247.000000,38.03%,244
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4062_9138.bin,4062,9138,testing,0.000000,3154.000000,0.000000,2755.000000,46.62%,253
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4569_8631.bin,4569,8631,testing,0.000000,2647.000000,0.000000,3262.000000,55.20%,258
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5077_8123.bin,5077,8123,testing,0.000000,2139.000000,0.000000,3770.000000,63.80%,262
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5585_7615.bin,5585,7615,testing,0.000000,1631.000000,0.000000,4278.000000,72.40%,253
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6092_7108.bin,6092,7108,testing,0.000000,1124.000000,0.000000,4785.000000,80.98%,258
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6600_6600.bin,6600,6600,testing,0.000000,616.000000,0.000000,5293.000000,89.58%,248
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7108_6092.bin,7108,6092,testing,0.000000,108.000000,0.000000,4785.000000,97.79%,228
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1535_11765.bin,1535,11765,testing,0.000000,5681.000000,0.000000,128.000000,2.20%,172
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2046_11254.bin,2046,11254,testing,0.000000,5170.000000,0.000000,639.000000,11.00%,227
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2558_10742.bin,2558,10742,testing,0.000000,4658.000000,0.000000,1151.000000,19.81%,229
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3069_10231.bin,3069,10231,testing,0.000000,4147.000000,0.000000,1662.000000,28.61%,238
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3581_9719.bin,3581,9719,testing,0.000000,3635.000000,0.000000,2174.000000,37.42%,258
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4092_9208.bin,4092,9208,testing,0.000000,3124.000000,0.000000,2685.000000,46.22%,262
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4604_8696.bin,4604,8696,testing,0.000000,2612.000000,0.000000,3197.000000,55.04%,277
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5115_8185.bin,5115,8185,testing,0.000000,2101.000000,0.000000,3708.000000,63.83%,235
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5627_7673.bin,5627,7673,testing,1.000000,1588.000000,0.000000,4220.000000,72.66%,262
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6138_7162.bin,6138,7162,testing,0.000000,1078.000000,0.000000,4731.000000,81.44%,269
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6650_6650.bin,6650,6650,testing,0.000000,566.000000,0.000000,5243.000000,90.26%,262
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7162_6138.bin,7162,6138,testing,0.000000,54.000000,0.000000,4731.000000,98.87%,249
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_1546_11854.bin,1546,11854,testing,0.000000,5670.000000,0.000000,39.000000,0.68%,182
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2062_11338.bin,2062,11338,testing,0.000000,5154.000000,0.000000,555.000000,9.72%,201
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2577_10823.bin,2577,10823,testing,0.000000,4639.000000,0.000000,1070.000000,18.74%,231
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3092_10308.bin,3092,10308,testing,0.000000,4124.000000,0.000000,1585.000000,27.76%,242
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3608_9792.bin,3608,9792,testing,0.000000,3608.000000,0.000000,2101.000000,36.80%,236
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4123_9277.bin,4123,9277,testing,0.000000,3093.000000,0.000000,2616.000000,45.82%,260
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4638_8762.bin,4638,8762,testing,0.000000,2578.000000,0.000000,3131.000000,54.84%,245
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5154_8246.bin,5154,8246,testing,0.000000,2062.000000,0.000000,3647.000000,63.88%,273
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5669_7731.bin,5669,7731,testing,0.000000,1547.000000,0.000000,4162.000000,72.90%,270
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6185_7215.bin,6185,7215,testing,0.000000,1031.000000,0.000000,4678.000000,81.94%,254
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6700_6700.bin,6700,6700,testing,0.000000,516.000000,0.000000,5193.000000,90.96%,268
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7215_6185.bin,7215,6185,testing,0.000000,1.000000,0.000000,4678.000000,99.98%,277
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2077_11423.bin,2077,11423,testing,0.000000,5139.000000,0.000000,470.000000,8.38%,223
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2596_10904.bin,2596,10904,testing,0.000000,4620.000000,0.000000,989.000000,17.63%,226
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3115_10385.bin,3115,10385,testing,0.000000,4101.000000,0.000000,1508.000000,26.89%,250
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3635_9865.bin,3635,9865,testing,0.000000,3581.000000,0.000000,2028.000000,36.16%,236
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4154_9346.bin,4154,9346,testing,0.000000,3062.000000,0.000000,2547.000000,45.41%,264
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4673_8827.bin,4673,8827,testing,0.000000,2543.000000,0.000000,3066.000000,54.66%,248
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5192_8308.bin,5192,8308,testing,0.000000,2024.000000,0.000000,3585.000000,63.92%,269
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5712_7788.bin,5712,7788,testing,0.000000,1504.000000,0.000000,4105.000000,73.19%,261
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6231_7269.bin,6231,7269,testing,0.000000,985.000000,0.000000,4624.000000,82.44%,249
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6750_6750.bin,6750,6750,testing,0.000000,466.000000,0.000000,5143.000000,91.69%,265
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2092_11508.bin,2092,11508,testing,0.000000,5124.000000,0.000000,385.000000,6.99%,212
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2615_10985.bin,2615,10985,testing,0.000000,4601.000000,0.000000,908.000000,16.48%,248
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3138_10462.bin,3138,10462,testing,0.000000,4078.000000,0.000000,1431.000000,25.98%,262
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3662_9938.bin,3662,9938,testing,0.000000,3554.000000,0.000000,1955.000000,35.49%,246
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4185_9415.bin,4185,9415,testing,0.000000,3031.000000,0.000000,2478.000000,44.98%,274
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4708_8892.bin,4708,8892,testing,0.000000,2508.000000,0.000000,3001.000000,54.47%,269
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5231_8369.bin,5231,8369,testing,0.000000,1985.000000,0.000000,3524.000000,63.97%,269
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5754_7846.bin,5754,7846,testing,0.000000,1462.000000,0.000000,4047.000000,73.46%,269
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6277_7323.bin,6277,7323,testing,0.000000,939.000000,0.000000,4570.000000,82.96%,277
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6800_6800.bin,6800,6800,testing,0.000000,416.000000,0.000000,5093.000000,92.45%,232
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2108_11592.bin,2108,11592,testing,0.000000,5108.000000,0.000000,301.000000,5.56%,203
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2635_11065.bin,2635,11065,testing,0.000000,4581.000000,0.000000,828.000000,15.31%,260
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3162_10538.bin,3162,10538,testing,0.000000,4054.000000,0.000000,1355.000000,25.05%,244
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3688_10012.bin,3688,10012,testing,0.000000,3528.000000,0.000000,1881.000000,34.78%,249
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4215_9485.bin,4215,9485,testing,0.000000,3001.000000,0.000000,2408.000000,44.52%,243
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4742_8958.bin,4742,8958,testing,0.000000,2474.000000,0.000000,2935.000000,54.26%,245
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5269_8431.bin,5269,8431,testing,0.000000,1947.000000,0.000000,3462.000000,64.00%,239
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5796_7904.bin,5796,7904,testing,0.000000,1420.000000,0.000000,3989.000000,73.75%,268
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6323_7377.bin,6323,7377,testing,0.000000,893.000000,0.000000,4516.000000,83.49%,265
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6850_6850.bin,6850,6850,testing,0.000000,366.000000,0.000000,5043.000000,93.23%,255
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2123_11677.bin,2123,11677,testing,0.000000,5093.000000,0.000000,216.000000,4.07%,214
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2654_11146.bin,2654,11146,testing,0.000000,4562.000000,0.000000,747.000000,14.07%,234
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3185_10615.bin,3185,10615,testing,0.000000,4031.000000,0.000000,1278.000000,24.07%,243
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3715_10085.bin,3715,10085,testing,0.000000,3501.000000,0.000000,1808.000000,34.06%,242
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4246_9554.bin,4246,9554,testing,0.000000,2970.000000,0.000000,2339.000000,44.06%,250
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4777_9023.bin,4777,9023,testing,0.000000,2439.000000,0.000000,2870.000000,54.06%,248
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5308_8492.bin,5308,8492,testing,0.000000,1908.000000,0.000000,3401.000000,64.06%,252
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5838_7962.bin,5838,7962,testing,0.000000,1378.000000,0.000000,3931.000000,74.04%,245
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6369_7431.bin,6369,7431,testing,0.000000,847.000000,0.000000,4462.000000,84.05%,271
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6900_6900.bin,6900,6900,testing,0.000000,316.000000,0.000000,4993.000000,94.05%,275
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2138_11762.bin,2138,11762,testing,0.000000,5078.000000,0.000000,131.000000,2.51%,220
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2673_11227.bin,2673,11227,testing,0.000000,4543.000000,0.000000,666.000000,12.79%,240
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3208_10692.bin,3208,10692,testing,0.000000,4008.000000,0.000000,1201.000000,23.06%,236
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3742_10158.bin,3742,10158,testing,0.000000,3474.000000,0.000000,1735.000000,33.31%,247
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4277_9623.bin,4277,9623,testing,0.000000,2939.000000,0.000000,2270.000000,43.58%,259
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4812_9088.bin,4812,9088,testing,0.000000,2404.000000,0.000000,2805.000000,53.85%,267
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5346_8554.bin,5346,8554,testing,0.000000,1870.000000,0.000000,3339.000000,64.10%,261
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5881_8019.bin,5881,8019,testing,0.000000,1335.000000,0.000000,3874.000000,74.37%,282
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6415_7485.bin,6415,7485,testing,0.000000,801.000000,0.000000,4408.000000,84.62%,265
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6950_6950.bin,6950,6950,testing,0.000000,266.000000,0.000000,4943.000000,94.89%,251
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2154_11846.bin,2154,11846,testing,0.000000,5062.000000,0.000000,47.000000,0.92%,232
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2692_11308.bin,2692,11308,testing,0.000000,4524.000000,0.000000,585.000000,11.45%,229
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3231_10769.bin,3231,10769,testing,0.000000,3985.000000,0.000000,1124.000000,22.00%,229
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3769_10231.bin,3769,10231,testing,0.000000,3447.000000,0.000000,1662.000000,32.53%,259
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4308_9692.bin,4308,9692,testing,0.000000,2908.000000,0.000000,2201.000000,43.08%,253
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4846_9154.bin,4846,9154,testing,0.000000,2370.000000,0.000000,2739.000000,53.61%,258
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5385_8615.bin,5385,8615,testing,0.000000,1831.000000,0.000000,3278.000000,64.16%,279
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5923_8077.bin,5923,8077,testing,0.000000,1293.000000,0.000000,3816.000000,74.69%,274
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6462_7538.bin,6462,7538,testing,0.000000,754.000000,0.000000,4355.000000,85.24%,266
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7000_7000.bin,7000,7000,testing,0.000000,216.000000,0.000000,4893.000000,95.77%,262
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2712_11388.bin,2712,11388,testing,0.000000,4504.000000,0.000000,505.000000,10.08%,241
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3254_10846.bin,3254,10846,testing,0.000000,3962.000000,0.000000,1047.000000,20.90%,239
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3796_10304.bin,3796,10304,testing,0.000000,3420.000000,0.000000,1589.000000,31.72%,247
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4338_9762.bin,4338,9762,testing,0.000000,2878.000000,0.000000,2131.000000,42.54%,241
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4881_9219.bin,4881,9219,testing,0.000000,2335.000000,0.000000,2674.000000,53.38%,269
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5423_8677.bin,5423,8677,testing,0.000000,1793.000000,0.000000,3216.000000,64.20%,286
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5965_8135.bin,5965,8135,testing,0.000000,1251.000000,0.000000,3758.000000,75.02%,280
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6508_7592.bin,6508,7592,testing,0.000000,708.000000,0.000000,4301.000000,85.87%,264
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7050_7050.bin,7050,7050,testing,0.000000,166.000000,0.000000,4843.000000,96.69%,282
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2731_11469.bin,2731,11469,testing,0.000000,4485.000000,0.000000,424.000000,8.64%,249
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3277_10923.bin,3277,10923,testing,0.000000,3939.000000,0.000000,970.000000,19.76%,246
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3823_10377.bin,3823,10377,testing,0.000000,3393.000000,0.000000,1516.000000,30.88%,247
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4369_9831.bin,4369,9831,testing,0.000000,2847.000000,0.000000,2062.000000,42.00%,273
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4915_9285.bin,4915,9285,testing,0.000000,2301.000000,0.000000,2608.000000,53.13%,256
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5462_8738.bin,5462,8738,testing,0.000000,1754.000000,0.000000,3155.000000,64.27%,237
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6008_8192.bin,6008,8192,testing,0.000000,1208.000000,0.000000,3701.000000,75.39%,250
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6554_7646.bin,6554,7646,testing,0.000000,662.000000,0.000000,4247.000000,86.51%,271
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7100_7100.bin,7100,7100,testing,0.000000,116.000000,0.000000,4793.000000,97.64%,272
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2750_11550.bin,2750,11550,testing,0.000000,4466.000000,0.000000,343.000000,7.13%,240
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3300_11000.bin,3300,11000,testing,0.000000,3916.000000,0.000000,893.000000,18.57%,272
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3850_10450.bin,3850,10450,testing,0.000000,3366.000000,0.000000,1443.000000,30.01%,289
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4400_9900.bin,4400,9900,testing,0.000000,2816.000000,0.000000,1993.000000,41.44%,257
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4950_9350.bin,4950,9350,testing,0.000000,2266.000000,0.000000,2543.000000,52.88%,261
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5500_8800.bin,5500,8800,testing,0.000000,1716.000000,0.000000,3093.000000,64.32%,278
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6050_8250.bin,6050,8250,testing,0.000000,1166.000000,0.000000,3643.000000,75.75%,294
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6600_7700.bin,6600,7700,testing,0.000000,616.000000,0.000000,4193.000000,87.19%,263
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7150_7150.bin,7150,7150,testing,0.000000,66.000000,0.000000,4743.000000,98.63%,276
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_2769_11631.bin,2769,11631,testing,0.000000,4447.000000,0.000000,262.000000,5.56%,244
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3323_11077.bin,3323,11077,testing,0.000000,3893.000000,0.000000,816.000000,17.33%,266
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_3877_10523.bin,3877,10523,testing,0.000000,3339.000000,0.000000,1370.000000,29.09%,265
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4431_9969.bin,4431,9969,testing,0.000000,2785.000000,0.000000,1924.000000,40.86%,296
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_4985_9415.bin,4985,9415,testing,0.000000,2231.000000,0.000000,2478.000000,52.62%,253
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_5538_8862.bin,5538,8862,testing,0.000000,1678.000000,0.000000,3031.000000,64.37%,278
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6092_8308.bin,6092,8308,testing,0.000000,1124.000000,0.000000,3585.000000,76.13%,280
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_6646_7754.bin,6646,7754,testing,0.000000,570.000000,0.000000,4139.000000,87.90%,268
/tmp/cars.bin,/tmp/noncars.bin,sample_size_ratio_7200_7200.bin,7200,7200,testing,0.000000,16.000000,0.000000,4693.000000,99.66%,265


==> data/sample_size_ratio.csv <==
Input Pos,Input Neg,Output File,Num Pos,Num neg,dataset,TP,FN,FP,TN,Overall %,Number of Classifiers
cars.bin,noncars.bin,sample_size_ratio_4_96.bin,4,96,testing,322,6890,23,7185,52.06%,2
cars.bin,noncars.bin,sample_size_ratio_8_92.bin,8,92,testing,1443,5765,144,7056,58.99%,3
cars.bin,noncars.bin,sample_size_ratio_12_88.bin,12,88,testing,2892,4312,401,6791,67.26%,2
cars.bin,noncars.bin,sample_size_ratio_15_85.bin,15,85,testing,2209,4992,278,6908,63.37%,4
cars.bin,noncars.bin,sample_size_ratio_19_81.bin,19,81,testing,2961,4236,617,6561,66.24%,4
cars.bin,noncars.bin,sample_size_ratio_23_77.bin,23,77,testing,3124,4069,639,6531,67.22%,6
cars.bin,noncars.bin,sample_size_ratio_27_73.bin,27,73,testing,3728,3461,677,6485,71.17%,6
cars.bin,noncars.bin,sample_size_ratio_31_69.bin,31,69,testing,3580,3605,732,6422,69.75%,6
cars.bin,noncars.bin,sample_size_ratio_35_65.bin,35,65,testing,4591,2590,1314,5832,72.75%,5
cars.bin,noncars.bin,sample_size_ratio_38_62.bin,38,62,testing,4458,2720,967,6173,74.25%,7
cars.bin,noncars.bin,sample_size_ratio_42_58.bin,42,58,testing,4716,2458,1103,6029,75.11%,7
cars.bin,noncars.bin,sample_size_ratio_46_54.bin,46,54,testing,4832,2338,1252,5872,74.88%,7
cars.bin,noncars.bin,sample_size_ratio_50_50.bin,50,50,testing,4879,2287,1503,5613,73.46%,7
cars.bin,noncars.bin,sample_size_ratio_54_46.bin,54,46,testing,4505,2657,1323,5785,72.11%,6
cars.bin,noncars.bin,sample_size_ratio_58_42.bin,58,42,testing,5045,2113,1784,5316,72.67%,7
cars.bin,noncars.bin,sample_size_ratio_62_38.bin,62,38,testing,5559,1595,2089,5003,74.14%,7
cars.bin,noncars.bin,sample_size_ratio_65_35.bin,65,35,testing,5767,1384,2358,4728,73.72%,8
cars.bin,noncars.bin,sample_size_ratio_69_31.bin,69,31,testing,5581,1566,2312,4766,72.74%,5
cars.bin,noncars.bin,sample_size_ratio_73_27.bin,73,27,testing,5915,1228,2183,4887,76.00%,6
cars.bin,noncars.bin,sample_size_ratio_77_23.bin,77,23,testing,6335,804,2749,4313,74.98%,6
cars.bin,noncars.bin,sample_size_ratio_81_19.bin,81,19,testing,6360,775,3844,3210,67.45%,6
cars.bin,noncars.bin,sample_size_ratio_85_15.bin,85,15,testing,6756,375,3746,3300,70.93%,6
cars.bin,noncars.bin,sample_size_ratio_88_12.bin,88,12,testing,6441,687,3874,3166,67.81%,6
cars.bin,noncars.bin,sample_size_ratio_92_8.bin,92,8,testing,6564,560,5711,1321,55.70%,4
cars.bin,noncars.bin,sample_size_ratio_96_4.bin,96,4,testing,6950,170,6248,776,54.62%,4
cars.bin,noncars.bin,sample_size_ratio_8_192.bin,8,192,testing,867,6341,100,7100,55.30%,3
cars.bin,noncars.bin,sample_size_ratio_15_185.bin,15,185,testing,910,6291,38,7148,56.01%,5
cars.bin,noncars.bin,sample_size_ratio_23_177.bin,23,177,testing,2078,5115,222,6948,62.84%,9
cars.bin,noncars.bin,sample_size_ratio_31_169.bin,31,169,testing,2562,4623,356,6798,65.28%,8
cars.bin,noncars.bin,sample_size_ratio_38_162.bin,38,162,testing,3354,3824,446,6694,70.18%,7
cars.bin,noncars.bin,sample_size_ratio_46_154.bin,46,154,testing,3679,3491,479,6645,72.23%,11
cars.bin,noncars.bin,sample_size_ratio_54_146.bin,54,146,testing,3766,3396,556,6552,72.31%,10
cars.bin,noncars.bin,sample_size_ratio_62_138.bin,62,138,testing,4617,2537,637,6455,77.72%,11
cars.bin,noncars.bin,sample_size_ratio_69_131.bin,69,131,testing,4292,2855,645,6433,75.40%,9
cars.bin,noncars.bin,sample_size_ratio_77_123.bin,77,123,testing,5256,1883,872,6190,80.60%,11
cars.bin,noncars.bin,sample_size_ratio_85_115.bin,85,115,testing,5570,1561,994,6052,81.98%,10
cars.bin,noncars.bin,sample_size_ratio_92_108.bin,92,108,testing,5433,1691,890,6142,81.77%,14
cars.bin,noncars.bin,sample_size_ratio_100_100.bin,100,100,testing,5959,1157,1164,5852,83.58%,11
cars.bin,noncars.bin,sample_size_ratio_108_92.bin,108,92,testing,5845,1263,1206,5794,82.50%,13
cars.bin,noncars.bin,sample_size_ratio_115_85.bin,115,85,testing,6044,1057,1684,5302,80.54%,10
cars.bin,noncars.bin,sample_size_ratio_123_77.bin,123,77,testing,6386,707,1559,5411,83.89%,11
cars.bin,noncars.bin,sample_size_ratio_131_69.bin,131,69,testing,6415,670,1744,5210,82.81%,11
cars.bin,noncars.bin,sample_size_ratio_138_62.bin,138,62,testing,6388,690,1694,5246,82.99%,10
cars.bin,noncars.bin,sample_size_ratio_146_54.bin,146,54,testing,6327,743,1773,5151,82.02%,10
cars.bin,noncars.bin,sample_size_ratio_154_46.bin,154,46,testing,6404,658,2378,4530,78.27%,11
cars.bin,noncars.bin,sample_size_ratio_162_38.bin,162,38,testing,6697,357,2563,4329,79.06%,9
cars.bin,noncars.bin,sample_size_ratio_169_31.bin,169,31,testing,6780,267,3418,3460,73.54%,10
cars.bin,noncars.bin,sample_size_ratio_177_23.bin,177,23,testing,6839,200,3923,2939,70.34%,9
cars.bin,noncars.bin,sample_size_ratio_185_15.bin,185,15,testing,6921,110,5532,1314,59.34%,7
cars.bin,noncars.bin,sample_size_ratio_192_8.bin,192,8,testing,6954,70,6072,760,55.67%,6
cars.bin,noncars.bin,sample_size_ratio_12_288.bin,12,288,testing,1077,6127,27,7165,57.25%,6
cars.bin,noncars.bin,sample_size_ratio_23_277.bin,23,277,testing,1872,5321,133,7037,62.03%,10
cars.bin,noncars.bin,sample_size_ratio_35_265.bin,35,265,testing,1739,5442,145,7001,61.00%,12
cars.bin,noncars.bin,sample_size_ratio_46_254.bin,46,254,testing,2805,4365,151,6973,68.41%,13
cars.bin,noncars.bin,sample_size_ratio_58_242.bin,58,242,testing,3675,3483,311,6789,73.39%,15
cars.bin,noncars.bin,sample_size_ratio_69_231.bin,69,231,testing,4268,2879,397,6681,76.97%,14
cars.bin,noncars.bin,sample_size_ratio_81_219.bin,81,219,testing,4794,2341,368,6686,80.91%,13
cars.bin,noncars.bin,sample_size_ratio_92_208.bin,92,208,testing,5136,1988,558,6474,82.01%,16
cars.bin,noncars.bin,sample_size_ratio_104_196.bin,104,196,testing,5391,1721,617,6391,83.44%,16
cars.bin,noncars.bin,sample_size_ratio_115_185.bin,115,185,testing,5319,1782,736,6250,82.13%,14
cars.bin,noncars.bin,sample_size_ratio_127_173.bin,127,173,testing,5822,1267,868,6094,84.81%,16
cars.bin,noncars.bin,sample_size_ratio_138_162.bin,138,162,testing,5976,1102,1012,5928,84.92%,17
cars.bin,noncars.bin,sample_size_ratio_150_150.bin,150,150,testing,6158,908,1179,5737,85.07%,18
cars.bin,noncars.bin,sample_size_ratio_162_138.bin,162,138,testing,5979,1075,1003,5889,85.10%,16
cars.bin,noncars.bin,sample_size_ratio_173_127.bin,173,127,testing,6013,1030,1016,5854,85.29%,15
cars.bin,noncars.bin,sample_size_ratio_185_115.bin,185,115,testing,6372,659,1310,5536,85.81%,17
cars.bin,noncars.bin,sample_size_ratio_196_104.bin,196,104,testing,6429,591,1413,5411,85.52%,18
cars.bin,noncars.bin,sample_size_ratio_208_92.bin,208,92,testing,6529,479,1725,5075,84.04%,13
cars.bin,noncars.bin,sample_size_ratio_219_81.bin,219,81,testing,6397,600,1497,5281,84.78%,15
cars.bin,noncars.bin,sample_size_ratio_231_69.bin,231,69,testing,6638,347,2048,4706,82.57%,16
cars.bin,noncars.bin,sample_size_ratio_242_58.bin,242,58,testing,6737,237,2221,4511,82.07%,14
cars.bin,noncars.bin,sample_size_ratio_254_46.bin,254,46,testing,6707,255,2794,3914,77.70%,13
cars.bin,noncars.bin,sample_size_ratio_265_35.bin,265,35,testing,6736,215,3020,3666,76.28%,13
cars.bin,noncars.bin,sample_size_ratio_277_23.bin,277,23,testing,6835,104,4348,2314,67.27%,10
cars.bin,noncars.bin,sample_size_ratio_288_12.bin,288,12,testing,6854,74,5667,973,57.69%,7
cars.bin,noncars.bin,sample_size_ratio_15_385.bin,15,385,testing,1351,5850,61,7125,58.91%,7
cars.bin,noncars.bin,sample_size_ratio_31_369.bin,31,369,testing,1757,5428,120,7034,61.31%,12
cars.bin,noncars.bin,sample_size_ratio_46_354.bin,46,354,testing,2334,4836,172,6952,64.96%,11
cars.bin,noncars.bin,sample_size_ratio_62_338.bin,62,338,testing,3517,3637,211,6881,72.99%,17
cars.bin,noncars.bin,sample_size_ratio_77_323.bin,77,323,testing,4056,3083,179,6883,77.03%,17
cars.bin,noncars.bin,sample_size_ratio_92_308.bin,92,308,testing,4507,2617,307,6725,79.34%,17
cars.bin,noncars.bin,sample_size_ratio_108_292.bin,108,292,testing,5470,1638,467,6533,85.08%,21
cars.bin,noncars.bin,sample_size_ratio_123_277.bin,123,277,testing,5333,1760,523,6447,83.77%,20
cars.bin,noncars.bin,sample_size_ratio_138_262.bin,138,262,testing,5533,1545,526,6414,85.23%,19
cars.bin,noncars.bin,sample_size_ratio_154_246.bin,154,246,testing,5883,1179,727,6181,86.36%,19
cars.bin,noncars.bin,sample_size_ratio_169_231.bin,169,231,testing,5933,1114,618,6260,87.56%,22
cars.bin,noncars.bin,sample_size_ratio_185_215.bin,185,215,testing,5960,1071,704,6142,87.21%,21
cars.bin,noncars.bin,sample_size_ratio_200_200.bin,200,200,testing,6156,860,889,5927,87.36%,22
cars.bin,noncars.bin,sample_size_ratio_215_185.bin,215,185,testing,6239,762,1217,5569,85.65%,19
cars.bin,noncars.bin,sample_size_ratio_231_169.bin,231,169,testing,6177,808,1084,5670,86.23%,20
cars.bin,noncars.bin,sample_size_ratio_246_154.bin,246,154,testing,6449,521,1308,5416,86.64%,20
cars.bin,noncars.bin,sample_size_ratio_262_138.bin,262,138,testing,6493,461,1624,5068,84.72%,18
cars.bin,noncars.bin,sample_size_ratio_277_123.bin,277,123,testing,6518,421,1422,5240,86.45%,20
cars.bin,noncars.bin,sample_size_ratio_292_108.bin,292,108,testing,6561,363,1853,4779,83.65%,17
cars.bin,noncars.bin,sample_size_ratio_308_92.bin,308,92,testing,6492,416,1677,4923,84.51%,16
cars.bin,noncars.bin,sample_size_ratio_323_77.bin,323,77,testing,6628,265,2272,4298,81.16%,14
cars.bin,noncars.bin,sample_size_ratio_338_62.bin,338,62,testing,6636,242,2255,4285,81.39%,13
cars.bin,noncars.bin,sample_size_ratio_354_46.bin,354,46,testing,6726,136,2904,3604,77.26%,13
cars.bin,noncars.bin,sample_size_ratio_369_31.bin,369,31,testing,6756,91,3616,2862,72.18%,12
cars.bin,noncars.bin,sample_size_ratio_385_15.bin,385,15,testing,6787,44,5196,1250,60.53%,8
cars.bin,noncars.bin,sample_size_ratio_19_481.bin,19,481,testing,1354,5843,54,7124,58.98%,9
cars.bin,noncars.bin,sample_size_ratio_38_462.bin,38,462,testing,1746,5432,90,7050,61.43%,11
cars.bin,noncars.bin,sample_size_ratio_58_442.bin,58,442,testing,3342,3816,256,6844,71.44%,15
cars.bin,noncars.bin,sample_size_ratio_77_423.bin,77,423,testing,3674,3465,154,6908,74.52%,18
cars.bin,noncars.bin,sample_size_ratio_96_404.bin,96,404,testing,4811,2309,279,6745,81.70%,23
cars.bin,noncars.bin,sample_size_ratio_115_385.bin,115,385,testing,4992,2109,372,6614,82.39%,21
cars.bin,noncars.bin,sample_size_ratio_135_365.bin,135,365,testing,5283,1798,478,6468,83.77%,24
cars.bin,noncars.bin,sample_size_ratio_154_346.bin,154,346,testing,5308,1754,470,6438,84.08%,20
cars.bin,noncars.bin,sample_size_ratio_173_327.bin,173,327,testing,5410,1633,579,6291,84.10%,25
cars.bin,noncars.bin,sample_size_ratio_192_308.bin,192,308,testing,5724,1300,605,6227,86.25%,25
cars.bin,noncars.bin,sample_size_ratio_212_288.bin,212,288,testing,5869,1135,622,6170,87.26%,25
cars.bin,noncars.bin,sample_size_ratio_231_269.bin,231,269,testing,6189,796,862,5892,87.93%,22
cars.bin,noncars.bin,sample_size_ratio_250_250.bin,250,250,testing,6212,754,810,5906,88.57%,25
cars.bin,noncars.bin,sample_size_ratio_269_231.bin,269,231,testing,6204,743,920,5758,87.79%,22
cars.bin,noncars.bin,sample_size_ratio_288_212.bin,288,212,testing,6358,570,1109,5531,87.63%,24
cars.bin,noncars.bin,sample_size_ratio_308_192.bin,308,192,testing,6396,512,1237,5363,87.05%,25
cars.bin,noncars.bin,sample_size_ratio_327_173.bin,327,173,testing,6447,442,1161,5401,88.08%,25
cars.bin,noncars.bin,sample_size_ratio_346_154.bin,346,154,testing,6283,587,1190,5334,86.73%,20
cars.bin,noncars.bin,sample_size_ratio_365_135.bin,365,135,testing,6509,342,1581,4905,85.58%,21
cars.bin,noncars.bin,sample_size_ratio_385_115.bin,385,115,testing,6607,224,1760,4686,85.06%,20
cars.bin,noncars.bin,sample_size_ratio_404_96.bin,404,96,testing,6649,163,1836,4572,84.88%,20
cars.bin,noncars.bin,sample_size_ratio_423_77.bin,423,77,testing,6667,126,2410,3960,80.73%,16
cars.bin,noncars.bin,sample_size_ratio_442_58.bin,442,58,testing,6683,91,2812,3520,77.85%,15
cars.bin,noncars.bin,sample_size_ratio_462_38.bin,462,38,testing,6636,118,3281,3011,73.95%,12
cars.bin,noncars.bin,sample_size_ratio_481_19.bin,481,19,testing,6714,21,5063,1191,60.86%,11
cars.bin,noncars.bin,sample_size_ratio_23_577.bin,23,577,testing,1006,6187,66,7104,56.46%,12
cars.bin,noncars.bin,sample_size_ratio_46_554.bin,46,554,testing,2379,4791,114,7010,65.68%,14
cars.bin,noncars.bin,sample_size_ratio_69_531.bin,69,531,testing,4041,3106,193,6885,76.81%,20
cars.bin,noncars.bin,sample_size_ratio_92_508.bin,92,508,testing,4553,2571,261,6771,79.99%,19
cars.bin,noncars.bin,sample_size_ratio_115_485.bin,115,485,testing,4921,2180,332,6654,82.17%,19
cars.bin,noncars.bin,sample_size_ratio_138_462.bin,138,462,testing,5227,1851,344,6596,84.34%,25
cars.bin,noncars.bin,sample_size_ratio_162_438.bin,162,438,testing,5548,1506,381,6511,86.47%,27
cars.bin,noncars.bin,sample_size_ratio_185_415.bin,185,415,testing,5440,1591,470,6376,85.15%,28
cars.bin,noncars.bin,sample_size_ratio_208_392.bin,208,392,testing,5811,1197,510,6290,87.64%,27
cars.bin,noncars.bin,sample_size_ratio_231_369.bin,231,369,testing,5967,1018,540,6214,88.66%,29
cars.bin,noncars.bin,sample_size_ratio_254_346.bin,254,346,testing,6035,927,600,6108,88.83%,30
cars.bin,noncars.bin,sample_size_ratio_277_323.bin,277,323,testing,6199,740,764,5898,88.94%,27
cars.bin,noncars.bin,sample_size_ratio_300_300.bin,300,300,testing,6103,813,740,5876,88.52%,26
cars.bin,noncars.bin,sample_size_ratio_323_277.bin,323,277,testing,6243,650,860,5710,88.78%,25
cars.bin,noncars.bin,sample_size_ratio_346_254.bin,346,254,testing,6345,525,885,5639,89.47%,26
cars.bin,noncars.bin,sample_size_ratio_369_231.bin,369,231,testing,6289,558,999,5479,88.32%,25
cars.bin,noncars.bin,sample_size_ratio_392_208.bin,392,208,testing,6435,389,1252,5180,87.62%,24
cars.bin,noncars.bin,sample_size_ratio_415_185.bin,415,185,testing,6458,343,1161,5225,88.59%,27
cars.bin,noncars.bin,sample_size_ratio_438_162.bin,438,162,testing,6491,287,1452,4888,86.74%,25
cars.bin,noncars.bin,sample_size_ratio_462_138.bin,462,138,testing,6612,142,1780,4512,85.27%,22
cars.bin,noncars.bin,sample_size_ratio_485_115.bin,485,115,testing,6534,197,1787,4459,84.71%,21
cars.bin,noncars.bin,sample_size_ratio_508_92.bin,508,92,testing,6540,168,1992,4208,83.27%,21
cars.bin,noncars.bin,sample_size_ratio_531_69.bin,531,69,testing,6602,83,2639,3515,78.80%,18
cars.bin,noncars.bin,sample_size_ratio_554_46.bin,554,46,testing,6588,74,2825,3283,77.30%,16
cars.bin,noncars.bin,sample_size_ratio_577_23.bin,577,23,testing,6593,46,4274,1788,65.99%,12
cars.bin,noncars.bin,sample_size_ratio_27_673.bin,27,673,testing,935,6254,47,7115,56.09%,14
cars.bin,noncars.bin,sample_size_ratio_54_646.bin,54,646,testing,2134,5028,67,7041,64.30%,19
cars.bin,noncars.bin,sample_size_ratio_81_619.bin,81,619,testing,3906,3229,153,6901,76.16%,20
cars.bin,noncars.bin,sample_size_ratio_108_592.bin,108,592,testing,4465,2643,169,6831,80.07%,25
cars.bin,noncars.bin,sample_size_ratio_135_565.bin,135,565,testing,5010,2071,262,6684,83.37%,26
cars.bin,noncars.bin,sample_size_ratio_162_538.bin,162,538,testing,5233,1821,361,6531,84.35%,26
cars.bin,noncars.bin,sample_size_ratio_188_512.bin,188,512,testing,5597,1431,406,6434,86.75%,27
cars.bin,noncars.bin,sample_size_ratio_215_485.bin,215,485,testing,5785,1216,405,6381,88.24%,29
cars.bin,noncars.bin,sample_size_ratio_242_458.bin,242,458,testing,5777,1197,465,6267,87.87%,32
cars.bin,noncars.bin,sample_size_ratio_269_431.bin,269,431,testing,6107,840,550,6128,89.80%,30
cars.bin,noncars.bin,sample_size_ratio_296_404.bin,296,404,testing,6145,775,634,5990,89.60%,29
cars.bin,noncars.bin,sample_size_ratio_323_377.bin,323,377,testing,6162,731,606,5964,90.07%,33
cars.bin,noncars.bin,sample_size_ratio_350_350.bin,350,350,testing,6024,842,648,5868,88.87%,25
cars.bin,noncars.bin,sample_size_ratio_377_323.bin,377,323,testing,6406,433,791,5671,90.80%,36
cars.bin,noncars.bin,sample_size_ratio_404_296.bin,404,296,testing,6239,573,793,5615,89.67%,29
cars.bin,noncars.bin,sample_size_ratio_431_269.bin,431,269,testing,6382,403,935,5419,89.82%,32
cars.bin,noncars.bin,sample_size_ratio_458_242.bin,458,242,testing,6397,361,1123,5177,88.64%,28
cars.bin,noncars.bin,sample_size_ratio_485_215.bin,485,215,testing,6425,306,1199,5047,88.40%,23
cars.bin,noncars.bin,sample_size_ratio_512_188.bin,512,188,testing,6449,255,1343,4849,87.61%,27
cars.bin,noncars.bin,sample_size_ratio_538_162.bin,538,162,testing,6462,216,1432,4708,87.14%,26
cars.bin,noncars.bin,sample_size_ratio_565_135.bin,565,135,testing,6517,134,1679,4407,85.77%,24
cars.bin,noncars.bin,sample_size_ratio_592_108.bin,592,108,testing,6496,128,1979,4053,83.35%,20
cars.bin,noncars.bin,sample_size_ratio_619_81.bin,619,81,testing,6527,70,2294,3684,81.20%,21
cars.bin,noncars.bin,sample_size_ratio_646_54.bin,646,54,testing,6528,42,3077,2847,75.04%,16
cars.bin,noncars.bin,sample_size_ratio_673_27.bin,673,27,testing,6523,20,3741,2129,69.70%,13
cars.bin,noncars.bin,sample_size_ratio_31_769.bin,31,769,testing,1737,5448,36,7118,61.75%,15
cars.bin,noncars.bin,sample_size_ratio_62_738.bin,62,738,testing,3255,3899,102,6990,71.91%,22
cars.bin,noncars.bin,sample_size_ratio_92_708.bin,92,708,testing,3790,3334,141,6891,75.45%,26
cars.bin,noncars.bin,sample_size_ratio_123_677.bin,123,677,testing,4840,2253,234,6736,82.32%,28
cars.bin,noncars.bin,sample_size_ratio_154_646.bin,154,646,testing,4872,2190,224,6684,82.72%,32
cars.bin,noncars.bin,sample_size_ratio_185_615.bin,185,615,testing,5180,1851,298,6548,84.51%,33
cars.bin,noncars.bin,sample_size_ratio_215_585.bin,215,585,testing,5576,1425,383,6403,86.89%,30
cars.bin,noncars.bin,sample_size_ratio_246_554.bin,246,554,testing,5726,1244,433,6291,87.75%,34
cars.bin,noncars.bin,sample_size_ratio_277_523.bin,277,523,testing,6043,896,503,6159,89.71%,28
cars.bin,noncars.bin,sample_size_ratio_308_492.bin,308,492,testing,6055,853,562,6038,89.52%,30
cars.bin,noncars.bin,sample_size_ratio_338_462.bin,338,462,testing,6061,817,556,5984,89.77%,32
cars.bin,noncars.bin,sample_size_ratio_369_431.bin,369,431,testing,6122,725,604,5874,90.03%,29
cars.bin,noncars.bin,sample_size_ratio_400_400.bin,400,400,testing,6265,551,680,5736,90.70%,34
cars.bin,noncars.bin,sample_size_ratio_431_369.bin,431,369,testing,6229,556,667,5687,90.69%,35
cars.bin,noncars.bin,sample_size_ratio_462_338.bin,462,338,testing,6290,464,735,5557,90.81%,38
cars.bin,noncars.bin,sample_size_ratio_492_308.bin,492,308,testing,6282,442,845,5387,90.07%,31
cars.bin,noncars.bin,sample_size_ratio_523_277.bin,523,277,testing,6356,337,1108,5062,88.77%,34
cars.bin,noncars.bin,sample_size_ratio_554_246.bin,554,246,testing,6359,303,1019,5089,89.65%,31
cars.bin,noncars.bin,sample_size_ratio_585_215.bin,585,215,testing,6369,262,1186,4860,88.58%,27
cars.bin,noncars.bin,sample_size_ratio_615_185.bin,615,185,testing,6392,209,1302,4684,88.00%,26
cars.bin,noncars.bin,sample_size_ratio_646_154.bin,646,154,testing,6423,147,1560,4364,86.34%,25
cars.bin,noncars.bin,sample_size_ratio_677_123.bin,677,123,testing,6406,133,1790,4072,84.49%,23
cars.bin,noncars.bin,sample_size_ratio_708_92.bin,708,92,testing,6409,99,2039,3761,82.63%,22
cars.bin,noncars.bin,sample_size_ratio_738_62.bin,738,62,testing,6439,39,2737,3003,77.28%,18
cars.bin,noncars.bin,sample_size_ratio_769_31.bin,769,31,testing,6430,17,3950,1728,67.28%,13
cars.bin,noncars.bin,sample_size_ratio_35_865.bin,35,865,testing,1632,5549,46,7100,60.95%,17
cars.bin,noncars.bin,sample_size_ratio_69_831.bin,69,831,testing,2536,4611,87,6991,66.97%,19
cars.bin,noncars.bin,sample_size_ratio_104_796.bin,104,796,testing,3986,3126,107,6901,77.10%,30
cars.bin,noncars.bin,sample_size_ratio_138_762.bin,138,762,testing,4741,2337,197,6743,81.92%,29
cars.bin,noncars.bin,sample_size_ratio_173_727.bin,173,727,testing,4960,2083,239,6631,83.31%,32
cars.bin,noncars.bin,sample_size_ratio_208_692.bin,208,692,testing,5534,1474,314,6486,87.05%,39
cars.bin,noncars.bin,sample_size_ratio_242_658.bin,242,658,testing,5609,1365,322,6410,87.69%,40
cars.bin,noncars.bin,sample_size_ratio_277_623.bin,277,623,testing,5881,1058,368,6294,89.52%,39
cars.bin,noncars.bin,sample_size_ratio_312_588.bin,312,588,testing,5993,911,449,6143,89.92%,36
cars.bin,noncars.bin,sample_size_ratio_346_554.bin,346,554,testing,6142,728,497,6027,90.85%,33
cars.bin,noncars.bin,sample_size_ratio_381_519.bin,381,519,testing,6185,650,574,5880,90.79%,36
cars.bin,noncars.bin,sample_size_ratio_415_485.bin,415,485,testing,6124,677,580,5806,90.47%,34
cars.bin,noncars.bin,sample_size_ratio_450_450.bin,450,450,testing,6221,545,639,5677,90.95%,35
cars.bin,noncars.bin,sample_size_ratio_485_415.bin,485,415,testing,6249,482,698,5548,90.91%,35
cars.bin,noncars.bin,sample_size_ratio_519_381.bin,519,381,testing,6189,508,746,5432,90.26%,31
cars.bin,noncars.bin,sample_size_ratio_554_346.bin,554,346,testing,6246,416,720,5388,91.10%,35
cars.bin,noncars.bin,sample_size_ratio_588_312.bin,588,312,testing,6277,351,978,5062,89.51%,33
cars.bin,noncars.bin,sample_size_ratio_623_277.bin,623,277,testing,6335,258,945,5025,90.42%,40
cars.bin,noncars.bin,sample_size_ratio_658_242.bin,658,242,testing,6377,181,1155,4745,89.28%,30
cars.bin,noncars.bin,sample_size_ratio_692_208.bin,692,208,testing,6315,209,1174,4658,88.81%,31
cars.bin,noncars.bin,sample_size_ratio_727_173.bin,727,173,testing,6355,134,1410,4352,87.40%,30
cars.bin,noncars.bin,sample_size_ratio_762_138.bin,762,138,testing,6383,71,1772,3920,84.83%,26
cars.bin,noncars.bin,sample_size_ratio_796_104.bin,796,104,testing,6341,79,1759,3865,84.74%,26
cars.bin,noncars.bin,sample_size_ratio_831_69.bin,831,69,testing,6335,50,2161,3393,81.48%,21
cars.bin,noncars.bin,sample_size_ratio_865_35.bin,865,35,testing,6335,16,3703,1783,68.58%,16
cars.bin,noncars.bin,sample_size_ratio_38_962.bin,38,962,testing,1063,6115,21,7119,57.14%,21
cars.bin,noncars.bin,sample_size_ratio_77_923.bin,77,923,testing,3110,4029,63,6999,71.19%,24
cars.bin,noncars.bin,sample_size_ratio_115_885.bin,115,885,testing,4302,2799,124,6862,79.25%,32
cars.bin,noncars.bin,sample_size_ratio_154_846.bin,154,846,testing,4734,2328,200,6708,81.90%,33
cars.bin,noncars.bin,sample_size_ratio_192_808.bin,192,808,testing,5039,1985,232,6600,84.00%,29
cars.bin,noncars.bin,sample_size_ratio_231_769.bin,231,769,testing,5504,1481,275,6479,87.22%,36
cars.bin,noncars.bin,sample_size_ratio_269_731.bin,269,731,testing,5759,1188,337,6341,88.81%,38
cars.bin,noncars.bin,sample_size_ratio_308_692.bin,308,692,testing,5893,1015,366,6234,89.78%,39
cars.bin,noncars.bin,sample_size_ratio_346_654.bin,346,654,testing,5895,975,363,6161,90.01%,42
cars.bin,noncars.bin,sample_size_ratio_385_615.bin,385,615,testing,5945,886,464,5982,89.83%,34
cars.bin,noncars.bin,sample_size_ratio_423_577.bin,423,577,testing,6153,640,481,5889,91.48%,42
cars.bin,noncars.bin,sample_size_ratio_462_538.bin,462,538,testing,6172,582,552,5740,91.31%,37
cars.bin,noncars.bin,sample_size_ratio_500_500.bin,500,500,testing,6270,446,647,5569,91.55%,41
cars.bin,noncars.bin,sample_size_ratio_538_462.bin,538,462,testing,6223,455,620,5520,91.61%,38
cars.bin,noncars.bin,sample_size_ratio_577_423.bin,577,423,testing,6230,409,713,5349,91.17%,38
cars.bin,noncars.bin,sample_size_ratio_615_385.bin,615,385,testing,6277,324,810,5176,90.99%,37
cars.bin,noncars.bin,sample_size_ratio_654_346.bin,654,346,testing,6234,328,763,5145,91.25%,36
cars.bin,noncars.bin,sample_size_ratio_692_308.bin,692,308,testing,6242,282,868,4964,90.69%,36
cars.bin,noncars.bin,sample_size_ratio_731_269.bin,731,269,testing,6288,197,1015,4739,90.10%,36
cars.bin,noncars.bin,sample_size_ratio_769_231.bin,769,231,testing,6271,176,1317,4361,87.69%,32
cars.bin,noncars.bin,sample_size_ratio_808_192.bin,808,192,testing,6268,140,1228,4372,88.61%,27
cars.bin,noncars.bin,sample_size_ratio_846_154.bin,846,154,testing,6234,136,1447,4077,86.69%,30
cars.bin,noncars.bin,sample_size_ratio_885_115.bin,885,115,testing,6288,43,1825,3621,84.14%,27
cars.bin,noncars.bin,sample_size_ratio_923_77.bin,923,77,testing,6227,66,2172,3198,80.81%,23
cars.bin,noncars.bin,sample_size_ratio_962_38.bin,962,38,testing,6238,16,3409,1883,70.34%,17
cars.bin,noncars.bin,sample_size_ratio_42_1058.bin,42,1058,testing,1684,5490,33,7099,61.39%,20
cars.bin,noncars.bin,sample_size_ratio_85_1015.bin,85,1015,testing,3253,3878,81,6965,72.07%,27
cars.bin,noncars.bin,sample_size_ratio_127_973.bin,127,973,testing,4505,2584,136,6826,80.64%,35
cars.bin,noncars.bin,sample_size_ratio_169_931.bin,169,931,testing,4880,2167,173,6705,83.20%,34
cars.bin,noncars.bin,sample_size_ratio_212_888.bin,212,888,testing,5251,1753,243,6549,85.53%,36
cars.bin,noncars.bin,sample_size_ratio_254_846.bin,254,846,testing,5420,1542,241,6467,86.96%,34
cars.bin,noncars.bin,sample_size_ratio_296_804.bin,296,804,testing,5726,1194,302,6322,88.95%,46
cars.bin,noncars.bin,sample_size_ratio_338_762.bin,338,762,testing,5754,1124,363,6177,88.92%,40
cars.bin,noncars.bin,sample_size_ratio_381_719.bin,381,719,testing,5983,852,384,6070,90.70%,42
cars.bin,noncars.bin,sample_size_ratio_423_677.bin,423,677,testing,6063,730,418,5952,91.28%,42
cars.bin,noncars.bin,sample_size_ratio_465_635.bin,465,635,testing,6092,659,497,5789,91.13%,46
cars.bin,noncars.bin,sample_size_ratio_508_592.bin,508,592,testing,6181,527,538,5662,91.75%,43
cars.bin,noncars.bin,sample_size_ratio_550_550.bin,550,550,testing,6205,461,533,5583,92.22%,44
cars.bin,noncars.bin,sample_size_ratio_592_508.bin,592,508,testing,6283,341,633,5399,92.30%,41
cars.bin,noncars.bin,sample_size_ratio_635_465.bin,635,465,testing,6242,339,625,5321,92.30%,38
cars.bin,noncars.bin,sample_size_ratio_677_423.bin,677,423,testing,6219,320,708,5154,91.71%,43
cars.bin,noncars.bin,sample_size_ratio_719_381.bin,719,381,testing,6159,338,788,4990,90.83%,39
cars.bin,noncars.bin,sample_size_ratio_762_338.bin,762,338,testing,6275,179,826,4866,91.73%,44
cars.bin,noncars.bin,sample_size_ratio_804_296.bin,804,296,testing,6229,183,900,4708,90.99%,39
cars.bin,noncars.bin,sample_size_ratio_846_254.bin,846,254,testing,6230,140,1185,4339,88.86%,34
cars.bin,noncars.bin,sample_size_ratio_888_212.bin,888,212,testing,6229,99,1276,4164,88.32%,35
cars.bin,noncars.bin,sample_size_ratio_931_169.bin,931,169,testing,6184,101,1513,3841,86.13%,33
cars.bin,noncars.bin,sample_size_ratio_973_127.bin,973,127,testing,6176,67,1736,3534,84.34%,30
cars.bin,noncars.bin,sample_size_ratio_1015_85.bin,1015,85,testing,6143,58,1968,3218,82.21%,23
cars.bin,noncars.bin,sample_size_ratio_1058_42.bin,1058,42,testing,6145,13,3139,1961,72.00%,19
cars.bin,noncars.bin,sample_size_ratio_46_1154.bin,46,1154,testing,1784,5386,48,7076,61.98%,20
cars.bin,noncars.bin,sample_size_ratio_92_1108.bin,92,1108,testing,3415,3709,58,6974,73.39%,30
cars.bin,noncars.bin,sample_size_ratio_138_1062.bin,138,1062,testing,4430,2648,119,6821,80.26%,35
cars.bin,noncars.bin,sample_size_ratio_185_1015.bin,185,1015,testing,4899,2132,185,6661,83.30%,35
cars.bin,noncars.bin,sample_size_ratio_231_969.bin,231,969,testing,5398,1587,175,6579,87.18%,42
cars.bin,noncars.bin,sample_size_ratio_277_923.bin,277,923,testing,5612,1327,190,6472,88.85%,44
cars.bin,noncars.bin,sample_size_ratio_323_877.bin,323,877,testing,5838,1055,296,6274,89.97%,48
cars.bin,noncars.bin,sample_size_ratio_369_831.bin,369,831,testing,5932,915,311,6167,90.80%,45
cars.bin,noncars.bin,sample_size_ratio_415_785.bin,415,785,testing,5975,826,396,5990,90.73%,45
cars.bin,noncars.bin,sample_size_ratio_462_738.bin,462,738,testing,6127,627,422,5870,91.96%,52
cars.bin,noncars.bin,sample_size_ratio_508_692.bin,508,692,testing,6174,534,445,5755,92.42%,49
cars.bin,noncars.bin,sample_size_ratio_554_646.bin,554,646,testing,6144,518,526,5582,91.82%,49
cars.bin,noncars.bin,sample_size_ratio_600_600.bin,600,600,testing,6193,423,611,5405,91.81%,41
cars.bin,noncars.bin,sample_size_ratio_646_554.bin,646,554,testing,6179,391,577,5347,92.25%,44
cars.bin,noncars.bin,sample_size_ratio_692_508.bin,692,508,testing,6198,326,611,5221,92.42%,48
cars.bin,noncars.bin,sample_size_ratio_738_462.bin,738,462,testing,6203,275,763,4977,91.50%,42
cars.bin,noncars.bin,sample_size_ratio_785_415.bin,785,415,testing,6122,309,717,4929,91.50%,43
cars.bin,noncars.bin,sample_size_ratio_831_369.bin,831,369,testing,6193,192,779,4775,91.87%,43
cars.bin,noncars.bin,sample_size_ratio_877_323.bin,877,323,testing,6185,154,973,4489,90.45%,43
cars.bin,noncars.bin,sample_size_ratio_923_277.bin,923,277,testing,6134,159,1107,4263,89.15%,34
cars.bin,noncars.bin,sample_size_ratio_969_231.bin,969,231,testing,6134,113,1177,4101,88.81%,32
cars.bin,noncars.bin,sample_size_ratio_1015_185.bin,1015,185,testing,6144,57,1364,3822,87.52%,31
cars.bin,noncars.bin,sample_size_ratio_1062_138.bin,1062,138,testing,6101,53,1673,3419,84.65%,26
cars.bin,noncars.bin,sample_size_ratio_1108_92.bin,1108,92,testing,6082,26,1993,3007,81.82%,27
cars.bin,noncars.bin,sample_size_ratio_1154_46.bin,1154,46,testing,6045,17,2661,2247,75.59%,19
cars.bin,noncars.bin,sample_size_ratio_50_1250.bin,50,1250,testing,1793,5373,35,7081,62.13%,22
cars.bin,noncars.bin,sample_size_ratio_100_1200.bin,100,1200,testing,3632,3484,68,6948,74.87%,30
cars.bin,noncars.bin,sample_size_ratio_150_1150.bin,150,1150,testing,4797,2269,115,6801,82.95%,36
cars.bin,noncars.bin,sample_size_ratio_200_1100.bin,200,1100,testing,5210,1806,129,6687,86.01%,43
cars.bin,noncars.bin,sample_size_ratio_250_1050.bin,250,1050,testing,5173,1793,185,6531,85.54%,43
cars.bin,noncars.bin,sample_size_ratio_300_1000.bin,300,1000,testing,5408,1508,224,6392,87.20%,43
cars.bin,noncars.bin,sample_size_ratio_350_950.bin,350,950,testing,5763,1103,245,6271,89.93%,47
cars.bin,noncars.bin,sample_size_ratio_400_900.bin,400,900,testing,5918,898,283,6133,91.07%,46
cars.bin,noncars.bin,sample_size_ratio_450_850.bin,450,850,testing,5968,798,317,5999,91.48%,52
cars.bin,noncars.bin,sample_size_ratio_500_800.bin,500,800,testing,6076,640,323,5893,92.55%,50
cars.bin,noncars.bin,sample_size_ratio_550_750.bin,550,750,testing,6096,570,436,5680,92.13%,49
cars.bin,noncars.bin,sample_size_ratio_600_700.bin,600,700,testing,6180,436,461,5555,92.90%,46
cars.bin,noncars.bin,sample_size_ratio_650_650.bin,650,650,testing,6210,356,444,5472,93.59%,53
cars.bin,noncars.bin,sample_size_ratio_700_600.bin,700,600,testing,6172,344,574,5242,92.56%,43
cars.bin,noncars.bin,sample_size_ratio_750_550.bin,750,550,testing,6208,258,602,5114,92.94%,45
cars.bin,noncars.bin,sample_size_ratio_800_500.bin,800,500,testing,6152,264,627,4989,92.59%,49
cars.bin,noncars.bin,sample_size_ratio_850_450.bin,850,450,testing,6150,216,685,4831,92.42%,52
cars.bin,noncars.bin,sample_size_ratio_900_400.bin,900,400,testing,6148,168,801,4615,91.74%,42
cars.bin,noncars.bin,sample_size_ratio_950_350.bin,950,350,testing,6123,143,903,4413,90.97%,43
cars.bin,noncars.bin,sample_size_ratio_1000_300.bin,1000,300,testing,6076,140,970,4246,90.29%,41
cars.bin,noncars.bin,sample_size_ratio_1050_250.bin,1050,250,testing,6079,87,1157,3959,88.97%,41
cars.bin,noncars.bin,sample_size_ratio_1100_200.bin,1100,200,testing,6050,66,1294,3722,87.78%,35
cars.bin,noncars.bin,sample_size_ratio_1150_150.bin,1150,150,testing,6006,60,1621,3295,84.69%,29
cars.bin,noncars.bin,sample_size_ratio_1200_100.bin,1200,100,testing,5986,30,1847,2969,82.67%,27
cars.bin,noncars.bin,sample_size_ratio_1250_50.bin,1250,50,testing,5945,21,2511,2205,76.30%,19
cars.bin,noncars.bin,sample_size_ratio_54_1346.bin,54,1346,testing,2076,5086,34,7074,64.12%,24
cars.bin,noncars.bin,sample_size_ratio_108_1292.bin,108,1292,testing,3544,3564,66,6934,74.27%,34
cars.bin,noncars.bin,sample_size_ratio_162_1238.bin,162,1238,testing,4514,2540,128,6764,80.87%,36
cars.bin,noncars.bin,sample_size_ratio_215_1185.bin,215,1185,testing,5131,1870,137,6649,85.44%,42
cars.bin,noncars.bin,sample_size_ratio_269_1131.bin,269,1131,testing,5502,1445,170,6508,88.15%,45
cars.bin,noncars.bin,sample_size_ratio_323_1077.bin,323,1077,testing,5686,1207,205,6365,89.51%,44
cars.bin,noncars.bin,sample_size_ratio_377_1023.bin,377,1023,testing,5908,931,221,6241,91.34%,47
cars.bin,noncars.bin,sample_size_ratio_431_969.bin,431,969,testing,5971,814,249,6105,91.91%,49
cars.bin,noncars.bin,sample_size_ratio_485_915.bin,485,915,testing,6084,647,342,5904,92.38%,51
cars.bin,noncars.bin,sample_size_ratio_538_862.bin,538,862,testing,6061,617,373,5767,92.28%,49
cars.bin,noncars.bin,sample_size_ratio_592_808.bin,592,808,testing,6084,540,411,5621,92.49%,46
cars.bin,noncars.bin,sample_size_ratio_646_754.bin,646,754,testing,6061,509,426,5498,92.52%,50
cars.bin,noncars.bin,sample_size_ratio_700_700.bin,700,700,testing,6097,419,493,5323,92.60%,46
cars.bin,noncars.bin,sample_size_ratio_754_646.bin,754,646,testing,6113,349,525,5183,92.82%,57
cars.bin,noncars.bin,sample_size_ratio_808_592.bin,808,592,testing,6135,273,604,4996,92.70%,48
cars.bin,noncars.bin,sample_size_ratio_862_538.bin,862,538,testing,6153,201,630,4862,92.98%,53
cars.bin,noncars.bin,sample_size_ratio_915_485.bin,915,485,testing,6121,180,719,4667,92.31%,55
cars.bin,noncars.bin,sample_size_ratio_969_431.bin,969,431,testing,6064,183,756,4522,91.85%,48
cars.bin,noncars.bin,sample_size_ratio_1023_377.bin,1023,377,testing,6071,122,830,4340,91.62%,49
cars.bin,noncars.bin,sample_size_ratio_1077_323.bin,1077,323,testing,6037,102,987,4075,90.28%,42
cars.bin,noncars.bin,sample_size_ratio_1131_269.bin,1131,269,testing,5999,86,1030,3924,89.89%,41
cars.bin,noncars.bin,sample_size_ratio_1185_215.bin,1185,215,testing,5964,67,1203,3643,88.32%,36
cars.bin,noncars.bin,sample_size_ratio_1238_162.bin,1238,162,testing,5931,47,1485,3255,85.71%,35
cars.bin,noncars.bin,sample_size_ratio_1292_108.bin,1292,108,testing,5898,26,1655,2977,84.08%,32
cars.bin,noncars.bin,sample_size_ratio_1346_54.bin,1346,54,testing,5856,14,2238,2286,78.33%,19
cars.bin,noncars.bin,sample_size_ratio_58_1442.bin,58,1442,testing,2057,5101,33,7067,63.99%,24
cars.bin,noncars.bin,sample_size_ratio_115_1385.bin,115,1385,testing,3860,3241,90,6896,76.35%,30
cars.bin,noncars.bin,sample_size_ratio_173_1327.bin,173,1327,testing,4459,2584,99,6771,80.72%,41
cars.bin,noncars.bin,sample_size_ratio_231_1269.bin,231,1269,testing,5094,1891,138,6616,85.23%,45
cars.bin,noncars.bin,sample_size_ratio_288_1212.bin,288,1212,testing,5497,1431,168,6472,88.21%,50
cars.bin,noncars.bin,sample_size_ratio_346_1154.bin,346,1154,testing,5708,1162,210,6314,89.76%,50
cars.bin,noncars.bin,sample_size_ratio_404_1096.bin,404,1096,testing,5831,981,244,6164,90.73%,51
cars.bin,noncars.bin,sample_size_ratio_462_1038.bin,462,1038,testing,6020,734,261,6031,92.37%,44
cars.bin,noncars.bin,sample_size_ratio_519_981.bin,519,981,testing,6000,697,277,5901,92.43%,56
cars.bin,noncars.bin,sample_size_ratio_577_923.bin,577,923,testing,6102,537,340,5722,93.10%,62
cars.bin,noncars.bin,sample_size_ratio_635_865.bin,635,865,testing,6049,532,366,5580,92.83%,56
cars.bin,noncars.bin,sample_size_ratio_692_808.bin,692,808,testing,6099,425,394,5438,93.37%,52
cars.bin,noncars.bin,sample_size_ratio_750_750.bin,750,750,testing,6108,358,455,5261,93.33%,55
cars.bin,noncars.bin,sample_size_ratio_808_692.bin,808,692,testing,6077,331,505,5095,93.04%,56
cars.bin,noncars.bin,sample_size_ratio_865_635.bin,865,635,testing,6063,288,525,4961,93.13%,54
cars.bin,noncars.bin,sample_size_ratio_923_577.bin,923,577,testing,6054,239,680,4690,92.12%,54
cars.bin,noncars.bin,sample_size_ratio_981_519.bin,981,519,testing,6070,165,691,4563,92.55%,52
cars.bin,noncars.bin,sample_size_ratio_1038_462.bin,1038,462,testing,6009,169,709,4431,92.24%,51
cars.bin,noncars.bin,sample_size_ratio_1096_404.bin,1096,404,testing,6023,97,767,4257,92.25%,53
cars.bin,noncars.bin,sample_size_ratio_1154_346.bin,1154,346,testing,5959,103,864,4044,91.19%,47
cars.bin,noncars.bin,sample_size_ratio_1212_288.bin,1212,288,testing,5917,87,1086,3706,89.13%,41
cars.bin,noncars.bin,sample_size_ratio_1269_231.bin,1269,231,testing,5884,63,1232,3446,87.81%,43
cars.bin,noncars.bin,sample_size_ratio_1327_173.bin,1327,173,testing,5864,25,1519,3043,85.23%,33
cars.bin,noncars.bin,sample_size_ratio_1385_115.bin,1385,115,testing,5803,28,1635,2811,83.82%,28
cars.bin,noncars.bin,sample_size_ratio_1442_58.bin,1442,58,testing,5769,5,2446,1886,75.75%,24
cars.bin,noncars.bin,sample_size_ratio_62_1538.bin,62,1538,testing,2355,4799,43,7049,66.01%,27
cars.bin,noncars.bin,sample_size_ratio_123_1477.bin,123,1477,testing,3939,3154,79,6891,77.01%,38
cars.bin,noncars.bin,sample_size_ratio_185_1415.bin,185,1415,testing,4869,2162,107,6739,83.65%,45
cars.bin,noncars.bin,sample_size_ratio_246_1354.bin,246,1354,testing,5041,1929,134,6590,84.94%,44
cars.bin,noncars.bin,sample_size_ratio_308_1292.bin,308,1292,testing,5523,1385,152,6448,88.62%,49
cars.bin,noncars.bin,sample_size_ratio_369_1231.bin,369,1231,testing,5855,992,218,6260,90.92%,53
cars.bin,noncars.bin,sample_size_ratio_431_1169.bin,431,1169,testing,5937,848,250,6104,91.64%,54
cars.bin,noncars.bin,sample_size_ratio_492_1108.bin,492,1108,testing,5955,769,270,5962,91.98%,54
cars.bin,noncars.bin,sample_size_ratio_554_1046.bin,554,1046,testing,6018,644,253,5855,92.98%,54
cars.bin,noncars.bin,sample_size_ratio_615_985.bin,615,985,testing,6028,573,320,5666,92.91%,50
cars.bin,noncars.bin,sample_size_ratio_677_923.bin,677,923,testing,6051,488,338,5524,93.34%,57
cars.bin,noncars.bin,sample_size_ratio_738_862.bin,738,862,testing,6026,452,396,5344,93.06%,56
cars.bin,noncars.bin,sample_size_ratio_800_800.bin,800,800,testing,6055,361,459,5157,93.18%,56
cars.bin,noncars.bin,sample_size_ratio_862_738.bin,862,738,testing,6046,308,433,5059,93.74%,63
cars.bin,noncars.bin,sample_size_ratio_923_677.bin,923,677,testing,6061,232,528,4842,93.48%,59
cars.bin,noncars.bin,sample_size_ratio_985_615.bin,985,615,testing,5989,242,592,4654,92.73%,55
cars.bin,noncars.bin,sample_size_ratio_1046_554.bin,1046,554,testing,6021,149,670,4454,92.75%,50
cars.bin,noncars.bin,sample_size_ratio_1108_492.bin,1108,492,testing,5974,134,712,4288,92.38%,53
cars.bin,noncars.bin,sample_size_ratio_1169_431.bin,1169,431,testing,5940,107,721,4157,92.42%,56
cars.bin,noncars.bin,sample_size_ratio_1231_369.bin,1231,369,testing,5882,103,777,3977,91.81%,47
cars.bin,noncars.bin,sample_size_ratio_1292_308.bin,1292,308,testing,5840,84,894,3738,90.74%,46
cars.bin,noncars.bin,sample_size_ratio_1354_246.bin,1354,246,testing,5793,69,1250,3258,87.28%,42
cars.bin,noncars.bin,sample_size_ratio_1415_185.bin,1415,185,testing,5761,40,1258,3128,87.26%,36
cars.bin,noncars.bin,sample_size_ratio_1477_123.bin,1477,123,testing,5713,26,1671,2591,83.03%,28
cars.bin,noncars.bin,sample_size_ratio_1538_62.bin,1538,62,testing,5674,4,2099,2041,78.58%,24
cars.bin,noncars.bin,sample_size_ratio_65_1635.bin,65,1635,testing,2284,4867,41,7045,65.53%,27
cars.bin,noncars.bin,sample_size_ratio_131_1569.bin,131,1569,testing,4223,2862,77,6877,79.07%,42
cars.bin,noncars.bin,sample_size_ratio_196_1504.bin,196,1504,testing,4737,2283,81,6743,82.92%,45
cars.bin,noncars.bin,sample_size_ratio_262_1438.bin,262,1438,testing,5350,1604,124,6568,87.34%,49
cars.bin,noncars.bin,sample_size_ratio_327_1373.bin,327,1373,testing,5711,1178,197,6365,89.78%,49
cars.bin,noncars.bin,sample_size_ratio_392_1308.bin,392,1308,testing,5836,988,201,6231,91.03%,51
cars.bin,noncars.bin,sample_size_ratio_458_1242.bin,458,1242,testing,5932,826,205,6095,92.10%,54
cars.bin,noncars.bin,sample_size_ratio_523_1177.bin,523,1177,testing,5956,737,268,5902,92.19%,59
cars.bin,noncars.bin,sample_size_ratio_588_1112.bin,588,1112,testing,6057,571,270,5770,93.36%,61
cars.bin,noncars.bin,sample_size_ratio_654_1046.bin,654,1046,testing,6067,495,306,5602,93.58%,58
cars.bin,noncars.bin,sample_size_ratio_719_981.bin,719,981,testing,6051,446,348,5430,93.53%,53
cars.bin,noncars.bin,sample_size_ratio_785_915.bin,785,915,testing,6066,365,406,5240,93.62%,54
cars.bin,noncars.bin,sample_size_ratio_850_850.bin,850,850,testing,6090,276,378,5138,94.50%,65
cars.bin,noncars.bin,sample_size_ratio_915_785.bin,915,785,testing,6033,268,463,4923,93.75%,61
cars.bin,noncars.bin,sample_size_ratio_981_719.bin,981,719,testing,5997,238,458,4796,93.94%,63
cars.bin,noncars.bin,sample_size_ratio_1046_654.bin,1046,654,testing,5977,193,561,4563,93.32%,67
cars.bin,noncars.bin,sample_size_ratio_1112_588.bin,1112,588,testing,5914,190,644,4348,92.48%,57
cars.bin,noncars.bin,sample_size_ratio_1177_523.bin,1177,523,testing,5921,118,646,4216,92.99%,56
cars.bin,noncars.bin,sample_size_ratio_1242_458.bin,1242,458,testing,5881,93,703,4029,92.56%,51
cars.bin,noncars.bin,sample_size_ratio_1308_392.bin,1308,392,testing,5838,70,790,3810,91.82%,51
cars.bin,noncars.bin,sample_size_ratio_1373_327.bin,1373,327,testing,5770,73,792,3678,91.61%,55
cars.bin,noncars.bin,sample_size_ratio_1438_262.bin,1438,262,testing,5729,49,1020,3320,89.43%,43
cars.bin,noncars.bin,sample_size_ratio_1504_196.bin,1504,196,testing,5679,33,1187,3021,87.70%,37
cars.bin,noncars.bin,sample_size_ratio_1569_131.bin,1569,131,testing,5633,14,1480,2598,84.64%,32
cars.bin,noncars.bin,sample_size_ratio_1635_65.bin,1635,65,testing,5573,8,2026,1920,78.65%,24
cars.bin,noncars.bin,sample_size_ratio_69_1731.bin,69,1731,testing,2281,4866,35,7043,65.55%,27
cars.bin,noncars.bin,sample_size_ratio_138_1662.bin,138,1662,testing,4234,2844,77,6863,79.16%,39
cars.bin,noncars.bin,sample_size_ratio_208_1592.bin,208,1592,testing,5039,1969,79,6721,85.17%,52
cars.bin,noncars.bin,sample_size_ratio_277_1523.bin,277,1523,testing,5256,1683,111,6551,86.81%,53
cars.bin,noncars.bin,sample_size_ratio_346_1454.bin,346,1454,testing,5547,1323,163,6361,88.91%,51
cars.bin,noncars.bin,sample_size_ratio_415_1385.bin,415,1385,testing,5884,917,210,6176,91.45%,53
cars.bin,noncars.bin,sample_size_ratio_485_1315.bin,485,1315,testing,5971,760,197,6049,92.63%,55
cars.bin,noncars.bin,sample_size_ratio_554_1246.bin,554,1246,testing,5933,729,234,5874,92.46%,56
cars.bin,noncars.bin,sample_size_ratio_623_1177.bin,623,1177,testing,6031,562,270,5700,93.38%,57
cars.bin,noncars.bin,sample_size_ratio_692_1108.bin,692,1108,testing,6066,458,263,5569,94.16%,62
cars.bin,noncars.bin,sample_size_ratio_762_1038.bin,762,1038,testing,6053,401,355,5337,93.78%,58
cars.bin,noncars.bin,sample_size_ratio_831_969.bin,831,969,testing,5983,402,325,5229,93.91%,64
cars.bin,noncars.bin,sample_size_ratio_900_900.bin,900,900,testing,6006,310,376,5040,94.15%,60
cars.bin,noncars.bin,sample_size_ratio_969_831.bin,969,831,testing,5996,251,405,4873,94.31%,62
cars.bin,noncars.bin,sample_size_ratio_1038_762.bin,1038,762,testing,5984,194,438,4702,94.42%,69
cars.bin,noncars.bin,sample_size_ratio_1108_692.bin,1108,692,testing,5925,183,551,4449,93.39%,66
cars.bin,noncars.bin,sample_size_ratio_1177_623.bin,1177,623,testing,5897,142,600,4262,93.19%,56
cars.bin,noncars.bin,sample_size_ratio_1246_554.bin,1246,554,testing,5874,96,669,4055,92.85%,55
cars.bin,noncars.bin,sample_size_ratio_1315_485.bin,1315,485,testing,5791,110,680,3906,92.47%,56
cars.bin,noncars.bin,sample_size_ratio_1385_415.bin,1385,415,testing,5763,68,742,3704,92.12%,50
cars.bin,noncars.bin,sample_size_ratio_1454_346.bin,1454,346,testing,5713,49,801,3507,91.56%,50
cars.bin,noncars.bin,sample_size_ratio_1523_277.bin,1523,277,testing,5647,46,956,3214,89.84%,43
cars.bin,noncars.bin,sample_size_ratio_1592_208.bin,1592,208,testing,5609,15,1088,2944,88.58%,43
cars.bin,noncars.bin,sample_size_ratio_1662_138.bin,1662,138,testing,5542,12,1506,2386,83.93%,33
cars.bin,noncars.bin,sample_size_ratio_1731_69.bin,1731,69,testing,5479,6,1753,2001,80.96%,26
cars.bin,noncars.bin,sample_size_ratio_73_1827.bin,73,1827,testing,2431,4712,31,7039,66.63%,32
cars.bin,noncars.bin,sample_size_ratio_146_1754.bin,146,1754,testing,4304,2766,74,6850,79.71%,43
cars.bin,noncars.bin,sample_size_ratio_219_1681.bin,219,1681,testing,5073,1924,101,6677,85.30%,48
cars.bin,noncars.bin,sample_size_ratio_292_1608.bin,292,1608,testing,5454,1470,111,6521,88.34%,51
cars.bin,noncars.bin,sample_size_ratio_365_1535.bin,365,1535,testing,5733,1118,158,6328,90.43%,57
cars.bin,noncars.bin,sample_size_ratio_438_1462.bin,438,1462,testing,5866,912,173,6167,91.73%,54
cars.bin,noncars.bin,sample_size_ratio_512_1388.bin,512,1388,testing,5959,745,208,5984,92.61%,56
cars.bin,noncars.bin,sample_size_ratio_585_1315.bin,585,1315,testing,6014,617,231,5815,93.31%,63
cars.bin,noncars.bin,sample_size_ratio_658_1242.bin,658,1242,testing,6033,525,253,5647,93.76%,61
cars.bin,noncars.bin,sample_size_ratio_731_1169.bin,731,1169,testing,6053,432,329,5425,93.78%,57
cars.bin,noncars.bin,sample_size_ratio_804_1096.bin,804,1096,testing,6002,410,295,5313,94.13%,64
cars.bin,noncars.bin,sample_size_ratio_877_1023.bin,877,1023,testing,5961,378,329,5133,94.01%,63
cars.bin,noncars.bin,sample_size_ratio_950_950.bin,950,950,testing,5980,286,353,4963,94.48%,75
cars.bin,noncars.bin,sample_size_ratio_1023_877.bin,1023,877,testing,5962,231,396,4774,94.48%,70
cars.bin,noncars.bin,sample_size_ratio_1096_804.bin,1096,804,testing,5920,200,416,4608,94.47%,75
cars.bin,noncars.bin,sample_size_ratio_1169_731.bin,1169,731,testing,5875,172,461,4417,94.21%,63
cars.bin,noncars.bin,sample_size_ratio_1242_658.bin,1242,658,testing,5813,161,566,4166,93.21%,55
cars.bin,noncars.bin,sample_size_ratio_1315_585.bin,1315,585,testing,5817,84,578,4008,93.69%,60
cars.bin,noncars.bin,sample_size_ratio_1388_512.bin,1388,512,testing,5757,71,649,3791,92.99%,52
cars.bin,noncars.bin,sample_size_ratio_1462_438.bin,1462,438,testing,5673,81,688,3604,92.35%,53
cars.bin,noncars.bin,sample_size_ratio_1535_365.bin,1535,365,testing,5637,44,749,3397,91.93%,59
cars.bin,noncars.bin,sample_size_ratio_1608_292.bin,1608,292,testing,5561,47,821,3179,90.97%,48
cars.bin,noncars.bin,sample_size_ratio_1681_219.bin,1681,219,testing,5515,20,1020,2834,88.92%,48
cars.bin,noncars.bin,sample_size_ratio_1754_146.bin,1754,146,testing,5442,20,1263,2445,86.01%,38
cars.bin,noncars.bin,sample_size_ratio_1827_73.bin,1827,73,testing,5385,4,1743,1819,80.48%,26
cars.bin,noncars.bin,sample_size_ratio_77_1923.bin,77,1923,testing,2570,4569,26,7036,67.64%,26
cars.bin,noncars.bin,sample_size_ratio_154_1846.bin,154,1846,testing,4522,2540,69,6839,81.32%,44
cars.bin,noncars.bin,sample_size_ratio_231_1769.bin,231,1769,testing,4895,2090,59,6695,84.36%,52
cars.bin,noncars.bin,sample_size_ratio_308_1692.bin,308,1692,testing,5434,1474,122,6478,88.18%,49
cars.bin,noncars.bin,sample_size_ratio_385_1615.bin,385,1615,testing,5683,1148,134,6312,90.34%,59
cars.bin,noncars.bin,sample_size_ratio_462_1538.bin,462,1538,testing,5902,852,178,6114,92.10%,61
cars.bin,noncars.bin,sample_size_ratio_538_1462.bin,538,1462,testing,5963,715,194,5946,92.91%,61
cars.bin,noncars.bin,sample_size_ratio_615_1385.bin,615,1385,testing,6023,578,215,5771,93.70%,69
cars.bin,noncars.bin,sample_size_ratio_692_1308.bin,692,1308,testing,6023,501,244,5588,93.97%,60
cars.bin,noncars.bin,sample_size_ratio_769_1231.bin,769,1231,testing,6014,433,258,5420,94.30%,57
cars.bin,noncars.bin,sample_size_ratio_846_1154.bin,846,1154,testing,6005,365,257,5267,94.77%,71
cars.bin,noncars.bin,sample_size_ratio_923_1077.bin,923,1077,testing,5994,299,333,5037,94.58%,66
cars.bin,noncars.bin,sample_size_ratio_1000_1000.bin,1000,1000,testing,5911,305,416,4800,93.69%,66
cars.bin,noncars.bin,sample_size_ratio_1077_923.bin,1077,923,testing,5899,240,369,4693,94.56%,60
cars.bin,noncars.bin,sample_size_ratio_1154_846.bin,1154,846,testing,5865,197,400,4508,94.56%,75
cars.bin,noncars.bin,sample_size_ratio_1231_769.bin,1231,769,testing,5819,166,413,4341,94.61%,69
cars.bin,noncars.bin,sample_size_ratio_1308_692.bin,1308,692,testing,5768,140,477,4123,94.13%,62
cars.bin,noncars.bin,sample_size_ratio_1385_615.bin,1385,615,testing,5760,71,596,3850,93.51%,64
cars.bin,noncars.bin,sample_size_ratio_1462_538.bin,1462,538,testing,5689,65,598,3694,93.40%,61
cars.bin,noncars.bin,sample_size_ratio_1538_462.bin,1538,462,testing,5608,70,662,3478,92.54%,56
cars.bin,noncars.bin,sample_size_ratio_1615_385.bin,1615,385,testing,5551,50,748,3238,91.68%,54
cars.bin,noncars.bin,sample_size_ratio_1692_308.bin,1692,308,testing,5484,40,842,2990,90.57%,45
cars.bin,noncars.bin,sample_size_ratio_1769_231.bin,1769,231,testing,5424,23,1019,2659,88.58%,42
cars.bin,noncars.bin,sample_size_ratio_1846_154.bin,1846,154,testing,5356,14,1261,2263,85.66%,40
cars.bin,noncars.bin,sample_size_ratio_1923_77.bin,1923,77,testing,5293,0,1580,1790,81.76%,27
cars.bin,noncars.bin,sample_size_ratio_81_2019.bin,81,2019,testing,2512,4623,21,7033,67.27%,32
cars.bin,noncars.bin,sample_size_ratio_162_1938.bin,162,1938,testing,4405,2649,66,6826,80.53%,48
cars.bin,noncars.bin,sample_size_ratio_242_1858.bin,242,1858,testing,5029,1945,61,6671,85.36%,54
cars.bin,noncars.bin,sample_size_ratio_323_1777.bin,323,1777,testing,5458,1435,124,6446,88.42%,58
cars.bin,noncars.bin,sample_size_ratio_404_1696.bin,404,1696,testing,5710,1102,136,6272,90.64%,58
cars.bin,noncars.bin,sample_size_ratio_485_1615.bin,485,1615,testing,5840,891,147,6099,92.00%,59
cars.bin,noncars.bin,sample_size_ratio_565_1535.bin,565,1535,testing,5967,684,175,5911,93.26%,71
cars.bin,noncars.bin,sample_size_ratio_646_1454.bin,646,1454,testing,6020,550,191,5733,94.07%,69
cars.bin,noncars.bin,sample_size_ratio_727_1373.bin,727,1373,testing,6005,484,214,5548,94.30%,77
cars.bin,noncars.bin,sample_size_ratio_808_1292.bin,808,1292,testing,5928,480,256,5344,93.87%,68
cars.bin,noncars.bin,sample_size_ratio_888_1212.bin,888,1212,testing,5929,399,291,5149,94.14%,63
cars.bin,noncars.bin,sample_size_ratio_969_1131.bin,969,1131,testing,5959,288,304,4974,94.86%,72
cars.bin,noncars.bin,sample_size_ratio_1050_1050.bin,1050,1050,testing,5928,238,389,4727,94.44%,68
cars.bin,noncars.bin,sample_size_ratio_1131_969.bin,1131,969,testing,5887,198,389,4565,94.68%,68
cars.bin,noncars.bin,sample_size_ratio_1212_888.bin,1212,888,testing,5807,197,408,4384,94.40%,67
cars.bin,noncars.bin,sample_size_ratio_1292_808.bin,1292,808,testing,5778,146,424,4208,94.60%,69
cars.bin,noncars.bin,sample_size_ratio_1373_727.bin,1373,727,testing,5758,85,480,3990,94.52%,66
cars.bin,noncars.bin,sample_size_ratio_1454_646.bin,1454,646,testing,5675,87,495,3813,94.22%,79
cars.bin,noncars.bin,sample_size_ratio_1535_565.bin,1535,565,testing,5615,66,647,3499,92.74%,59
cars.bin,noncars.bin,sample_size_ratio_1615_485.bin,1615,485,testing,5543,58,634,3352,92.78%,53
cars.bin,noncars.bin,sample_size_ratio_1696_404.bin,1696,404,testing,5485,35,696,3128,92.18%,56
cars.bin,noncars.bin,sample_size_ratio_1777_323.bin,1777,323,testing,5410,29,736,2926,91.59%,56
cars.bin,noncars.bin,sample_size_ratio_1858_242.bin,1858,242,testing,5344,14,930,2570,89.34%,57
cars.bin,noncars.bin,sample_size_ratio_1938_162.bin,1938,162,testing,5270,8,1110,2230,87.03%,43
cars.bin,noncars.bin,sample_size_ratio_2019_81.bin,2019,81,testing,5192,5,1482,1696,82.24%,27
cars.bin,noncars.bin,sample_size_ratio_85_2115.bin,85,2115,testing,2407,4724,13,7033,66.59%,35
cars.bin,noncars.bin,sample_size_ratio_169_2031.bin,169,2031,testing,4500,2547,66,6812,81.24%,46
cars.bin,noncars.bin,sample_size_ratio_254_1946.bin,254,1946,testing,5148,1814,72,6636,86.20%,55
cars.bin,noncars.bin,sample_size_ratio_338_1862.bin,338,1862,testing,5332,1546,102,6438,87.72%,54
cars.bin,noncars.bin,sample_size_ratio_423_1777.bin,423,1777,testing,5670,1123,142,6228,90.39%,53
cars.bin,noncars.bin,sample_size_ratio_508_1692.bin,508,1692,testing,5921,787,164,6036,92.63%,65
cars.bin,noncars.bin,sample_size_ratio_592_1608.bin,592,1608,testing,5886,738,163,5869,92.88%,64
cars.bin,noncars.bin,sample_size_ratio_677_1523.bin,677,1523,testing,5916,623,211,5651,93.27%,60
cars.bin,noncars.bin,sample_size_ratio_762_1438.bin,762,1438,testing,5927,527,229,5463,93.78%,61
cars.bin,noncars.bin,sample_size_ratio_846_1354.bin,846,1354,testing,5949,421,240,5284,94.44%,70
cars.bin,noncars.bin,sample_size_ratio_931_1269.bin,931,1269,testing,6001,284,261,5093,95.32%,81
cars.bin,noncars.bin,sample_size_ratio_1015_1185.bin,1015,1185,testing,5910,291,282,4904,94.97%,77
cars.bin,noncars.bin,sample_size_ratio_1100_1100.bin,1100,1100,testing,5886,230,331,4685,94.96%,74
cars.bin,noncars.bin,sample_size_ratio_1185_1015.bin,1185,1015,testing,5820,211,378,4468,94.58%,70
cars.bin,noncars.bin,sample_size_ratio_1269_931.bin,1269,931,testing,5791,156,397,4281,94.80%,73
cars.bin,noncars.bin,sample_size_ratio_1354_846.bin,1354,846,testing,5760,102,408,4100,95.08%,74
cars.bin,noncars.bin,sample_size_ratio_1438_762.bin,1438,762,testing,5679,99,433,3907,94.74%,71
cars.bin,noncars.bin,sample_size_ratio_1523_677.bin,1523,677,testing,5595,98,480,3690,94.14%,60
cars.bin,noncars.bin,sample_size_ratio_1608_592.bin,1608,592,testing,5554,54,515,3485,94.08%,70
cars.bin,noncars.bin,sample_size_ratio_1692_508.bin,1692,508,testing,5482,42,611,3221,93.02%,64
cars.bin,noncars.bin,sample_size_ratio_1777_423.bin,1777,423,testing,5390,49,712,2950,91.64%,50
cars.bin,noncars.bin,sample_size_ratio_1862_338.bin,1862,338,testing,5328,26,740,2752,91.34%,54
cars.bin,noncars.bin,sample_size_ratio_1946_254.bin,1946,254,testing,5254,16,916,2408,89.16%,50
cars.bin,noncars.bin,sample_size_ratio_2031_169.bin,2031,169,testing,5176,9,1074,2080,87.01%,44
cars.bin,noncars.bin,sample_size_ratio_2115_85.bin,2115,85,testing,5098,3,1311,1675,83.75%,31
cars.bin,noncars.bin,sample_size_ratio_88_2212.bin,88,2212,testing,2730,4398,25,7015,68.78%,33
cars.bin,noncars.bin,sample_size_ratio_177_2123.bin,177,2123,testing,4535,2504,48,6814,81.64%,55
cars.bin,noncars.bin,sample_size_ratio_265_2035.bin,265,2035,testing,5113,1838,59,6627,86.09%,61
cars.bin,noncars.bin,sample_size_ratio_354_1946.bin,354,1946,testing,5371,1491,101,6407,88.09%,51
cars.bin,noncars.bin,sample_size_ratio_442_1858.bin,442,1858,testing,5753,1021,109,6223,91.38%,63
cars.bin,noncars.bin,sample_size_ratio_531_1769.bin,531,1769,testing,5829,856,121,6033,92.39%,66
cars.bin,noncars.bin,sample_size_ratio_619_1681.bin,619,1681,testing,5898,699,189,5789,92.94%,59
cars.bin,noncars.bin,sample_size_ratio_708_1592.bin,708,1592,testing,5959,549,199,5601,93.92%,63
cars.bin,noncars.bin,sample_size_ratio_796_1504.bin,796,1504,testing,5920,500,189,5435,94.28%,77
cars.bin,noncars.bin,sample_size_ratio_885_1415.bin,885,1415,testing,5943,388,229,5217,94.76%,74
cars.bin,noncars.bin,sample_size_ratio_973_1327.bin,973,1327,testing,5945,298,270,5000,95.07%,73
cars.bin,noncars.bin,sample_size_ratio_1062_1238.bin,1062,1238,testing,5895,259,264,4828,95.35%,83
cars.bin,noncars.bin,sample_size_ratio_1150_1150.bin,1150,1150,testing,5865,201,335,4581,95.12%,76
cars.bin,noncars.bin,sample_size_ratio_1238_1062.bin,1238,1062,testing,5801,177,314,4426,95.42%,82
cars.bin,noncars.bin,sample_size_ratio_1327_973.bin,1327,973,testing,5711,178,349,4213,94.96%,66
cars.bin,noncars.bin,sample_size_ratio_1415_885.bin,1415,885,testing,5675,126,384,4002,94.99%,74
cars.bin,noncars.bin,sample_size_ratio_1504_796.bin,1504,796,testing,5634,78,423,3785,94.95%,75
cars.bin,noncars.bin,sample_size_ratio_1592_708.bin,1592,708,testing,5555,69,466,3566,94.46%,73
cars.bin,noncars.bin,sample_size_ratio_1681_619.bin,1681,619,testing,5480,55,515,3339,93.93%,73
cars.bin,noncars.bin,sample_size_ratio_1769_531.bin,1769,531,testing,5413,34,526,3152,93.86%,61
cars.bin,noncars.bin,sample_size_ratio_1858_442.bin,1858,442,testing,5336,22,602,2898,92.96%,64
cars.bin,noncars.bin,sample_size_ratio_1946_354.bin,1946,354,testing,5254,16,681,2643,91.89%,63
cars.bin,noncars.bin,sample_size_ratio_2035_265.bin,2035,265,testing,5163,18,786,2360,90.34%,54
cars.bin,noncars.bin,sample_size_ratio_2123_177.bin,2123,177,testing,5087,6,921,2049,88.50%,47
cars.bin,noncars.bin,sample_size_ratio_2212_88.bin,2212,88,testing,4998,6,1242,1550,83.99%,31
cars.bin,noncars.bin,sample_size_ratio_92_2308.bin,92,2308,testing,2610,4514,17,7015,67.99%,33
cars.bin,noncars.bin,sample_size_ratio_185_2215.bin,185,2215,testing,4514,2517,42,6804,81.56%,55
cars.bin,noncars.bin,sample_size_ratio_277_2123.bin,277,2123,testing,5015,1924,61,6601,85.41%,50
cars.bin,noncars.bin,sample_size_ratio_369_2031.bin,369,2031,testing,5468,1379,93,6385,88.95%,57
cars.bin,noncars.bin,sample_size_ratio_462_1938.bin,462,1938,testing,5928,826,124,6168,92.72%,67
cars.bin,noncars.bin,sample_size_ratio_554_1846.bin,554,1846,testing,5949,713,136,5972,93.35%,76
cars.bin,noncars.bin,sample_size_ratio_646_1754.bin,646,1754,testing,5906,664,160,5764,93.40%,62
cars.bin,noncars.bin,sample_size_ratio_738_1662.bin,738,1662,testing,5902,576,197,5543,93.67%,62
cars.bin,noncars.bin,sample_size_ratio_831_1569.bin,831,1569,testing,5915,470,221,5333,94.21%,73
cars.bin,noncars.bin,sample_size_ratio_923_1477.bin,923,1477,testing,5958,335,228,5142,95.17%,85
cars.bin,noncars.bin,sample_size_ratio_1015_1385.bin,1015,1385,testing,5895,306,296,4890,94.71%,71
cars.bin,noncars.bin,sample_size_ratio_1108_1292.bin,1108,1292,testing,5896,212,256,4744,95.79%,84
cars.bin,noncars.bin,sample_size_ratio_1200_1200.bin,1200,1200,testing,5812,204,311,4505,95.25%,83
cars.bin,noncars.bin,sample_size_ratio_1292_1108.bin,1292,1108,testing,5752,172,311,4321,95.42%,69
cars.bin,noncars.bin,sample_size_ratio_1385_1015.bin,1385,1015,testing,5692,139,363,4083,95.12%,75
cars.bin,noncars.bin,sample_size_ratio_1477_923.bin,1477,923,testing,5612,127,351,3911,95.22%,79
cars.bin,noncars.bin,sample_size_ratio_1569_831.bin,1569,831,testing,5551,96,425,3653,94.64%,65
cars.bin,noncars.bin,sample_size_ratio_1662_738.bin,1662,738,testing,5507,47,430,3462,94.95%,78
cars.bin,noncars.bin,sample_size_ratio_1754_646.bin,1754,646,testing,5410,52,444,3264,94.59%,68
cars.bin,noncars.bin,sample_size_ratio_1846_554.bin,1846,554,testing,5330,40,523,3001,93.67%,66
cars.bin,noncars.bin,sample_size_ratio_1938_462.bin,1938,462,testing,5247,31,581,2759,92.90%,67
cars.bin,noncars.bin,sample_size_ratio_2031_369.bin,2031,369,testing,5165,20,591,2563,92.67%,55
cars.bin,noncars.bin,sample_size_ratio_2123_277.bin,2123,277,testing,5083,10,787,2183,90.12%,47
cars.bin,noncars.bin,sample_size_ratio_2215_185.bin,2215,185,testing,4997,4,890,1896,88.52%,47
cars.bin,noncars.bin,sample_size_ratio_2308_92.bin,2308,92,testing,4907,1,1183,1417,84.23%,31
cars.bin,noncars.bin,sample_size_ratio_96_2404.bin,96,2404,testing,2829,4291,24,7000,69.49%,36
cars.bin,noncars.bin,sample_size_ratio_192_2308.bin,192,2308,testing,4248,2776,37,6795,79.70%,53
cars.bin,noncars.bin,sample_size_ratio_288_2212.bin,288,2212,testing,4921,2007,57,6583,84.79%,55
cars.bin,noncars.bin,sample_size_ratio_385_2115.bin,385,2115,testing,5616,1215,60,6386,90.40%,61
cars.bin,noncars.bin,sample_size_ratio_481_2019.bin,481,2019,testing,5836,899,78,6176,92.48%,74
cars.bin,noncars.bin,sample_size_ratio_577_1923.bin,577,1923,testing,5800,839,133,5929,92.35%,67
cars.bin,noncars.bin,sample_size_ratio_673_1827.bin,673,1827,testing,5870,673,140,5730,93.45%,72
cars.bin,noncars.bin,sample_size_ratio_769_1731.bin,769,1731,testing,5890,557,170,5508,94.00%,69
cars.bin,noncars.bin,sample_size_ratio_865_1635.bin,865,1635,testing,5901,450,189,5297,94.60%,73
cars.bin,noncars.bin,sample_size_ratio_962_1538.bin,962,1538,testing,5963,291,207,5085,95.69%,86
cars.bin,noncars.bin,sample_size_ratio_1058_1442.bin,1058,1442,testing,5898,260,256,4844,95.42%,81
cars.bin,noncars.bin,sample_size_ratio_1154_1346.bin,1154,1346,testing,5879,183,264,4644,95.93%,94
cars.bin,noncars.bin,sample_size_ratio_1250_1250.bin,1250,1250,testing,5773,193,291,4425,95.47%,81
cars.bin,noncars.bin,sample_size_ratio_1346_1154.bin,1346,1154,testing,5710,160,331,4193,95.28%,81
cars.bin,noncars.bin,sample_size_ratio_1442_1058.bin,1442,1058,testing,5669,105,334,3998,95.66%,85
cars.bin,noncars.bin,sample_size_ratio_1538_962.bin,1538,962,testing,5589,89,337,3803,95.66%,80
cars.bin,noncars.bin,sample_size_ratio_1635_865.bin,1635,865,testing,5485,96,372,3574,95.09%,81
cars.bin,noncars.bin,sample_size_ratio_1731_769.bin,1731,769,testing,5415,70,360,3394,95.35%,77
cars.bin,noncars.bin,sample_size_ratio_1827_673.bin,1827,673,testing,5329,60,457,3105,94.22%,77
cars.bin,noncars.bin,sample_size_ratio_1923_577.bin,1923,577,testing,5263,30,513,2857,93.73%,86
cars.bin,noncars.bin,sample_size_ratio_2019_481.bin,2019,481,testing,5183,14,478,2700,94.13%,72
cars.bin,noncars.bin,sample_size_ratio_2115_385.bin,2115,385,testing,5083,18,526,2460,93.27%,75
cars.bin,noncars.bin,sample_size_ratio_2212_288.bin,2212,288,testing,4995,9,642,2150,91.65%,64
cars.bin,noncars.bin,sample_size_ratio_2308_192.bin,2308,192,testing,4899,9,803,1797,89.18%,49
cars.bin,noncars.bin,sample_size_ratio_2404_96.bin,2404,96,testing,4810,2,1062,1346,85.26%,36
cars.bin,noncars.bin,sample_size_ratio_100_2500.bin,100,2500,testing,2893,4223,22,6994,69.96%,40
cars.bin,noncars.bin,sample_size_ratio_200_2400.bin,200,2400,testing,4471,2545,37,6779,81.33%,58
cars.bin,noncars.bin,sample_size_ratio_300_2300.bin,300,2300,testing,5210,1706,60,6556,86.95%,64
cars.bin,noncars.bin,sample_size_ratio_400_2200.bin,400,2200,testing,5652,1164,77,6339,90.62%,68
cars.bin,noncars.bin,sample_size_ratio_500_2100.bin,500,2100,testing,5801,915,86,6130,92.26%,69
cars.bin,noncars.bin,sample_size_ratio_600_2000.bin,600,2000,testing,5900,716,101,5915,93.53%,78
cars.bin,noncars.bin,sample_size_ratio_700_1900.bin,700,1900,testing,5885,631,165,5651,93.55%,66
cars.bin,noncars.bin,sample_size_ratio_800_1800.bin,800,1800,testing,5919,497,157,5459,94.56%,84
cars.bin,noncars.bin,sample_size_ratio_900_1700.bin,900,1700,testing,5890,426,166,5250,94.95%,80
cars.bin,noncars.bin,sample_size_ratio_1000_1600.bin,1000,1600,testing,5894,322,193,5023,95.50%,76
cars.bin,noncars.bin,sample_size_ratio_1100_1500.bin,1100,1500,testing,5837,279,264,4752,95.12%,74
cars.bin,noncars.bin,sample_size_ratio_1200_1400.bin,1200,1400,testing,5792,224,289,4527,95.26%,78
cars.bin,noncars.bin,sample_size_ratio_1300_1300.bin,1300,1300,testing,5726,190,280,4336,95.54%,82
cars.bin,noncars.bin,sample_size_ratio_1400_1200.bin,1400,1200,testing,5640,176,324,4092,95.11%,77
cars.bin,noncars.bin,sample_size_ratio_1500_1100.bin,1500,1100,testing,5592,124,334,3882,95.39%,83
cars.bin,noncars.bin,sample_size_ratio_1600_1000.bin,1600,1000,testing,5531,85,338,3678,95.61%,95
cars.bin,noncars.bin,sample_size_ratio_1700_900.bin,1700,900,testing,5437,79,342,3474,95.49%,84
cars.bin,noncars.bin,sample_size_ratio_1800_800.bin,1800,800,testing,5362,54,372,3244,95.28%,78
cars.bin,noncars.bin,sample_size_ratio_1900_700.bin,1900,700,testing,5270,46,406,3010,94.82%,79
cars.bin,noncars.bin,sample_size_ratio_2000_600.bin,2000,600,testing,5190,26,444,2772,94.43%,71
cars.bin,noncars.bin,sample_size_ratio_2100_500.bin,2100,500,testing,5094,22,486,2530,93.75%,70
cars.bin,noncars.bin,sample_size_ratio_2200_400.bin,2200,400,testing,5002,14,585,2231,92.35%,71
cars.bin,noncars.bin,sample_size_ratio_2300_300.bin,2300,300,testing,4905,11,609,2007,91.77%,58
cars.bin,noncars.bin,sample_size_ratio_2400_200.bin,2400,200,testing,4803,13,748,1668,89.48%,44
cars.bin,noncars.bin,sample_size_ratio_2500_100.bin,2500,100,testing,4714,2,921,1295,86.68%,34
cars.bin,noncars.bin,sample_size_ratio_104_2596.bin,104,2596,testing,3053,4059,28,6980,71.06%,42
cars.bin,noncars.bin,sample_size_ratio_208_2492.bin,208,2492,testing,4486,2522,40,6760,81.45%,55
cars.bin,noncars.bin,sample_size_ratio_312_2388.bin,312,2388,testing,5263,1641,66,6526,87.35%,59
cars.bin,noncars.bin,sample_size_ratio_415_2285.bin,415,2285,testing,5552,1249,70,6316,90.00%,64
cars.bin,noncars.bin,sample_size_ratio_519_2181.bin,519,2181,testing,5861,836,90,6088,92.81%,77
cars.bin,noncars.bin,sample_size_ratio_623_2077.bin,623,2077,testing,5873,720,93,5877,93.53%,72
cars.bin,noncars.bin,sample_size_ratio_727_1973.bin,727,1973,testing,5879,610,135,5627,93.92%,68
cars.bin,noncars.bin,sample_size_ratio_831_1869.bin,831,1869,testing,5886,499,152,5402,94.55%,79
cars.bin,noncars.bin,sample_size_ratio_935_1765.bin,935,1765,testing,5937,344,173,5173,95.55%,81
cars.bin,noncars.bin,sample_size_ratio_1038_1662.bin,1038,1662,testing,5862,316,202,4938,95.42%,86
cars.bin,noncars.bin,sample_size_ratio_1142_1558.bin,1142,1558,testing,5788,286,209,4723,95.50%,81
cars.bin,noncars.bin,sample_size_ratio_1246_1454.bin,1246,1454,testing,5758,212,236,4488,95.81%,89
cars.bin,noncars.bin,sample_size_ratio_1350_1350.bin,1350,1350,testing,5668,198,272,4244,95.47%,95
cars.bin,noncars.bin,sample_size_ratio_1454_1246.bin,1454,1246,testing,5606,156,326,3982,95.21%,78
cars.bin,noncars.bin,sample_size_ratio_1558_1142.bin,1558,1142,testing,5546,112,335,3765,95.42%,77
cars.bin,noncars.bin,sample_size_ratio_1662_1038.bin,1662,1038,testing,5487,67,285,3607,96.27%,87
cars.bin,noncars.bin,sample_size_ratio_1765_935.bin,1765,935,testing,5375,76,313,3373,95.74%,83
cars.bin,noncars.bin,sample_size_ratio_1869_831.bin,1869,831,testing,5291,56,371,3107,95.16%,90
cars.bin,noncars.bin,sample_size_ratio_1973_727.bin,1973,727,testing,5199,44,362,2908,95.23%,89
cars.bin,noncars.bin,sample_size_ratio_2077_623.bin,2077,623,testing,5114,25,409,2653,94.71%,91
cars.bin,noncars.bin,sample_size_ratio_2181_519.bin,2181,519,testing,5005,30,430,2424,94.17%,76
cars.bin,noncars.bin,sample_size_ratio_2285_415.bin,2285,415,testing,4916,15,483,2163,93.43%,69
cars.bin,noncars.bin,sample_size_ratio_2388_312.bin,2388,312,testing,4810,18,593,1847,91.59%,54
cars.bin,noncars.bin,sample_size_ratio_2492_208.bin,2492,208,testing,4719,5,710,1522,89.72%,53
cars.bin,noncars.bin,sample_size_ratio_2596_104.bin,2596,104,testing,4614,6,818,1206,87.60%,35
cars.bin,noncars.bin,sample_size_ratio_108_2692.bin,108,2692,testing,3031,4077,15,6985,71.00%,46
cars.bin,noncars.bin,sample_size_ratio_215_2585.bin,215,2585,testing,4611,2390,32,6754,82.43%,57
cars.bin,noncars.bin,sample_size_ratio_323_2477.bin,323,2477,testing,5227,1666,40,6530,87.33%,58
cars.bin,noncars.bin,sample_size_ratio_431_2369.bin,431,2369,testing,5715,1070,80,6274,91.25%,69
cars.bin,noncars.bin,sample_size_ratio_538_2262.bin,538,2262,testing,5825,853,87,6053,92.67%,78
cars.bin,noncars.bin,sample_size_ratio_646_2154.bin,646,2154,testing,5837,733,101,5823,93.32%,73
cars.bin,noncars.bin,sample_size_ratio_754_2046.bin,754,2046,testing,5857,605,116,5592,94.08%,73
cars.bin,noncars.bin,sample_size_ratio_862_1938.bin,862,1938,testing,5881,473,154,5338,94.71%,82
cars.bin,noncars.bin,sample_size_ratio_969_1831.bin,969,1831,testing,5825,422,173,5105,94.84%,90
cars.bin,noncars.bin,sample_size_ratio_1077_1723.bin,1077,1723,testing,5842,297,178,4884,95.76%,91
cars.bin,noncars.bin,sample_size_ratio_1185_1615.bin,1185,1615,testing,5797,234,235,4611,95.69%,88
cars.bin,noncars.bin,sample_size_ratio_1292_1508.bin,1292,1508,testing,5706,218,244,4388,95.62%,90
cars.bin,noncars.bin,sample_size_ratio_1400_1400.bin,1400,1400,testing,5663,153,243,4173,96.13%,93
cars.bin,noncars.bin,sample_size_ratio_1508_1292.bin,1508,1292,testing,5572,136,305,3895,95.55%,92
cars.bin,noncars.bin,sample_size_ratio_1615_1185.bin,1615,1185,testing,5487,114,287,3699,95.82%,93
cars.bin,noncars.bin,sample_size_ratio_1723_1077.bin,1723,1077,testing,5408,85,295,3475,95.90%,85
cars.bin,noncars.bin,sample_size_ratio_1831_969.bin,1831,969,testing,5324,61,314,3240,95.80%,96
cars.bin,noncars.bin,sample_size_ratio_1938_862.bin,1938,862,testing,5224,54,318,3022,95.68%,94
cars.bin,noncars.bin,sample_size_ratio_2046_754.bin,2046,754,testing,5143,27,370,2754,95.21%,94
cars.bin,noncars.bin,sample_size_ratio_2154_646.bin,2154,646,testing,5033,29,372,2536,94.97%,86
cars.bin,noncars.bin,sample_size_ratio_2262_538.bin,2262,538,testing,4933,21,413,2279,94.32%,73
cars.bin,noncars.bin,sample_size_ratio_2369_431.bin,2369,431,testing,4842,5,408,2070,94.36%,67
cars.bin,noncars.bin,sample_size_ratio_2477_323.bin,2477,323,testing,4728,11,498,1764,92.73%,61
cars.bin,noncars.bin,sample_size_ratio_2585_215.bin,2585,215,testing,4628,3,601,1445,90.95%,53
cars.bin,noncars.bin,sample_size_ratio_2692_108.bin,2692,108,testing,4522,2,747,1085,88.22%,36
cars.bin,noncars.bin,sample_size_ratio_112_2788.bin,112,2788,testing,3158,3946,16,6976,71.89%,44
cars.bin,noncars.bin,sample_size_ratio_223_2677.bin,223,2677,testing,4683,2310,36,6734,82.95%,53
cars.bin,noncars.bin,sample_size_ratio_335_2565.bin,335,2565,testing,5248,1633,53,6493,87.44%,65
cars.bin,noncars.bin,sample_size_ratio_446_2454.bin,446,2454,testing,5550,1220,59,6265,90.23%,69
cars.bin,noncars.bin,sample_size_ratio_558_2342.bin,558,2342,testing,5818,840,86,6014,92.74%,71
cars.bin,noncars.bin,sample_size_ratio_669_2231.bin,669,2231,testing,5894,653,88,5790,94.04%,85
cars.bin,noncars.bin,sample_size_ratio_781_2119.bin,781,2119,testing,5832,603,94,5560,94.23%,76
cars.bin,noncars.bin,sample_size_ratio_892_2008.bin,892,2008,testing,5865,459,123,5309,95.05%,85
cars.bin,noncars.bin,sample_size_ratio_1004_1896.bin,1004,1896,testing,5883,329,144,5064,95.86%,92
cars.bin,noncars.bin,sample_size_ratio_1115_1785.bin,1115,1785,testing,5838,263,170,4816,96.09%,94
cars.bin,noncars.bin,sample_size_ratio_1227_1673.bin,1227,1673,testing,5753,236,197,4565,95.97%,88
cars.bin,noncars.bin,sample_size_ratio_1338_1562.bin,1338,1562,testing,5703,175,229,4311,96.12%,85
cars.bin,noncars.bin,sample_size_ratio_1450_1450.bin,1450,1450,testing,5607,159,255,4061,95.89%,86
cars.bin,noncars.bin,sample_size_ratio_1562_1338.bin,1562,1338,testing,5552,102,280,3812,96.08%,85
cars.bin,noncars.bin,sample_size_ratio_1673_1227.bin,1673,1227,testing,5460,83,288,3582,96.06%,91
cars.bin,noncars.bin,sample_size_ratio_1785_1115.bin,1785,1115,testing,5338,93,283,3363,95.86%,78
cars.bin,noncars.bin,sample_size_ratio_1896_1004.bin,1896,1004,testing,5275,45,274,3150,96.35%,112
cars.bin,noncars.bin,sample_size_ratio_2008_892.bin,2008,892,testing,5166,42,286,2914,96.10%,96
cars.bin,noncars.bin,sample_size_ratio_2119_781.bin,2119,781,testing,5059,38,285,2693,96.00%,100
cars.bin,noncars.bin,sample_size_ratio_2231_669.bin,2231,669,testing,4947,38,345,2409,95.05%,75
cars.bin,noncars.bin,sample_size_ratio_2342_558.bin,2342,558,testing,4866,8,378,2154,94.79%,76
cars.bin,noncars.bin,sample_size_ratio_2454_446.bin,2454,446,testing,4750,12,385,1923,94.38%,72
cars.bin,noncars.bin,sample_size_ratio_2565_335.bin,2565,335,testing,4643,8,438,1648,93.38%,58
cars.bin,noncars.bin,sample_size_ratio_2677_223.bin,2677,223,testing,4534,5,531,1331,91.63%,54
cars.bin,noncars.bin,sample_size_ratio_2788_112.bin,2788,112,testing,4425,3,706,934,88.32%,34
cars.bin,noncars.bin,sample_size_ratio_115_2885.bin,115,2885,testing,3068,4033,21,6965,71.22%,43
cars.bin,noncars.bin,sample_size_ratio_231_2769.bin,231,2769,testing,4826,2159,34,6720,84.04%,59
cars.bin,noncars.bin,sample_size_ratio_346_2654.bin,346,2654,testing,5364,1506,46,6478,88.41%,72
cars.bin,noncars.bin,sample_size_ratio_462_2538.bin,462,2538,testing,5732,1022,61,6231,91.70%,75
cars.bin,noncars.bin,sample_size_ratio_577_2423.bin,577,2423,testing,5863,776,72,5990,93.32%,80
cars.bin,noncars.bin,sample_size_ratio_692_2308.bin,692,2308,testing,5816,708,83,5749,93.60%,75
cars.bin,noncars.bin,sample_size_ratio_808_2192.bin,808,2192,testing,5842,566,96,5504,94.49%,77
cars.bin,noncars.bin,sample_size_ratio_923_2077.bin,923,2077,testing,5888,405,134,5236,95.38%,85
cars.bin,noncars.bin,sample_size_ratio_1038_1962.bin,1038,1962,testing,5862,316,125,5015,96.10%,86
cars.bin,noncars.bin,sample_size_ratio_1154_1846.bin,1154,1846,testing,5794,268,195,4713,95.78%,89
cars.bin,noncars.bin,sample_size_ratio_1269_1731.bin,1269,1731,testing,5736,211,197,4481,96.16%,96
cars.bin,noncars.bin,sample_size_ratio_1385_1615.bin,1385,1615,testing,5646,185,246,4200,95.81%,91
cars.bin,noncars.bin,sample_size_ratio_1500_1500.bin,1500,1500,testing,5568,148,253,3963,95.96%,87
cars.bin,noncars.bin,sample_size_ratio_1615_1385.bin,1615,1385,testing,5493,108,273,3713,96.03%,99
cars.bin,noncars.bin,sample_size_ratio_1731_1269.bin,1731,1269,testing,5411,74,270,3484,96.28%,95
cars.bin,noncars.bin,sample_size_ratio_1846_1154.bin,1846,1154,testing,5303,67,269,3255,96.22%,101
cars.bin,noncars.bin,sample_size_ratio_1962_1038.bin,1962,1038,testing,5202,52,288,3004,96.02%,98
cars.bin,noncars.bin,sample_size_ratio_2077_923.bin,2077,923,testing,5080,59,275,2787,95.93%,89
cars.bin,noncars.bin,sample_size_ratio_2192_808.bin,2192,808,testing,4996,28,302,2530,95.80%,95
cars.bin,noncars.bin,sample_size_ratio_2308_692.bin,2308,692,testing,4881,27,321,2279,95.36%,82
cars.bin,noncars.bin,sample_size_ratio_2423_577.bin,2423,577,testing,4779,14,365,2005,94.71%,73
cars.bin,noncars.bin,sample_size_ratio_2538_462.bin,2538,462,testing,4661,17,334,1806,94.85%,71
cars.bin,noncars.bin,sample_size_ratio_2654_346.bin,2654,346,testing,4551,11,448,1460,92.91%,62
cars.bin,noncars.bin,sample_size_ratio_2769_231.bin,2769,231,testing,4441,6,487,1191,91.95%,51
cars.bin,noncars.bin,sample_size_ratio_2885_115.bin,2885,115,testing,4330,1,523,923,90.93%,39
cars.bin,noncars.bin,sample_size_ratio_119_2981.bin,119,2981,testing,3253,3844,25,6953,72.51%,47
cars.bin,noncars.bin,sample_size_ratio_238_2862.bin,238,2862,testing,4751,2227,28,6712,83.56%,57
cars.bin,noncars.bin,sample_size_ratio_358_2742.bin,358,2742,testing,5303,1555,52,6448,87.97%,57
cars.bin,noncars.bin,sample_size_ratio_477_2623.bin,477,2623,testing,5643,1096,55,6207,91.15%,75
cars.bin,noncars.bin,sample_size_ratio_596_2504.bin,596,2504,testing,5694,926,60,5964,92.20%,73
cars.bin,noncars.bin,sample_size_ratio_715_2385.bin,715,2385,testing,5803,698,76,5710,93.70%,76
cars.bin,noncars.bin,sample_size_ratio_835_2265.bin,835,2265,testing,5767,614,94,5452,94.06%,77
cars.bin,noncars.bin,sample_size_ratio_954_2146.bin,954,2146,testing,5846,416,107,5201,95.48%,90
cars.bin,noncars.bin,sample_size_ratio_1073_2027.bin,1073,2027,testing,5809,334,147,4923,95.71%,88
cars.bin,noncars.bin,sample_size_ratio_1192_1908.bin,1192,1908,testing,5782,242,189,4643,96.03%,89
cars.bin,noncars.bin,sample_size_ratio_1312_1788.bin,1312,1788,testing,5699,205,195,4397,96.19%,106
cars.bin,noncars.bin,sample_size_ratio_1431_1669.bin,1431,1669,testing,5596,189,177,4177,96.39%,106
cars.bin,noncars.bin,sample_size_ratio_1550_1550.bin,1550,1550,testing,5551,115,222,3894,96.55%,98
cars.bin,noncars.bin,sample_size_ratio_1669_1431.bin,1669,1431,testing,5439,108,253,3625,96.17%,84
cars.bin,noncars.bin,sample_size_ratio_1788_1312.bin,1788,1312,testing,5362,66,243,3397,96.59%,90
cars.bin,noncars.bin,sample_size_ratio_1908_1192.bin,1908,1192,testing,5232,76,234,3166,96.44%,103
cars.bin,noncars.bin,sample_size_ratio_2027_1073.bin,2027,1073,testing,5143,46,247,2915,96.49%,111
cars.bin,noncars.bin,sample_size_ratio_2146_954.bin,2146,954,testing,5028,42,268,2656,96.12%,91
cars.bin,noncars.bin,sample_size_ratio_2265_835.bin,2265,835,testing,4921,30,296,2390,95.73%,99
cars.bin,noncars.bin,sample_size_ratio_2385_715.bin,2385,715,testing,4811,20,304,2142,95.55%,90
cars.bin,noncars.bin,sample_size_ratio_2504_596.bin,2504,596,testing,4697,15,344,1864,94.81%,77
cars.bin,noncars.bin,sample_size_ratio_2623_477.bin,2623,477,testing,4584,9,321,1649,94.97%,78
cars.bin,noncars.bin,sample_size_ratio_2742_358.bin,2742,358,testing,4465,9,368,1364,93.93%,61
cars.bin,noncars.bin,sample_size_ratio_2862_238.bin,2862,238,testing,4350,4,407,1085,92.97%,51
cars.bin,noncars.bin,sample_size_ratio_2981_119.bin,2981,119,testing,4232,3,485,769,91.11%,32
cars.bin,noncars.bin,sample_size_ratio_123_3077.bin,123,3077,testing,3231,3862,14,6956,72.44%,47
cars.bin,noncars.bin,sample_size_ratio_246_2954.bin,246,2954,testing,4618,2352,26,6698,82.63%,59
cars.bin,noncars.bin,sample_size_ratio_369_2831.bin,369,2831,testing,5418,1429,51,6427,88.89%,63
cars.bin,noncars.bin,sample_size_ratio_492_2708.bin,492,2708,testing,5738,986,39,6193,92.09%,78
cars.bin,noncars.bin,sample_size_ratio_615_2585.bin,615,2585,testing,5773,828,70,5916,92.87%,74
cars.bin,noncars.bin,sample_size_ratio_738_2462.bin,738,2462,testing,5818,660,76,5664,93.98%,91
cars.bin,noncars.bin,sample_size_ratio_862_2338.bin,862,2338,testing,5839,515,85,5407,94.93%,91
cars.bin,noncars.bin,sample_size_ratio_985_2215.bin,985,2215,testing,5854,377,111,5135,95.75%,90
cars.bin,noncars.bin,sample_size_ratio_1108_2092.bin,1108,2092,testing,5753,355,139,4861,95.55%,91
cars.bin,noncars.bin,sample_size_ratio_1231_1969.bin,1231,1969,testing,5747,238,151,4603,96.38%,96
cars.bin,noncars.bin,sample_size_ratio_1354_1846.bin,1354,1846,testing,5658,204,164,4344,96.45%,108
cars.bin,noncars.bin,sample_size_ratio_1477_1723.bin,1477,1723,testing,5590,149,210,4052,96.41%,101
cars.bin,noncars.bin,sample_size_ratio_1600_1600.bin,1600,1600,testing,5469,147,222,3794,96.17%,91
cars.bin,noncars.bin,sample_size_ratio_1723_1477.bin,1723,1477,testing,5393,100,225,3545,96.49%,92
cars.bin,noncars.bin,sample_size_ratio_1846_1354.bin,1846,1354,testing,5285,85,243,3281,96.31%,105
cars.bin,noncars.bin,sample_size_ratio_1969_1231.bin,1969,1231,testing,5175,72,247,3031,96.26%,101
cars.bin,noncars.bin,sample_size_ratio_2092_1108.bin,2092,1108,testing,5081,43,241,2791,96.52%,108
cars.bin,noncars.bin,sample_size_ratio_2215_985.bin,2215,985,testing,4967,34,267,2519,96.13%,93
cars.bin,noncars.bin,sample_size_ratio_2338_862.bin,2338,862,testing,4843,35,241,2299,96.28%,79
cars.bin,noncars.bin,sample_size_ratio_2462_738.bin,2462,738,testing,4718,36,259,2033,95.81%,84
cars.bin,noncars.bin,sample_size_ratio_2585_615.bin,2585,615,testing,4620,11,303,1743,95.30%,82
cars.bin,noncars.bin,sample_size_ratio_2708_492.bin,2708,492,testing,4503,5,298,1502,95.20%,73
cars.bin,noncars.bin,sample_size_ratio_2831_369.bin,2831,369,testing,4381,4,333,1221,94.33%,77
cars.bin,noncars.bin,sample_size_ratio_2954_246.bin,2954,246,testing,4259,3,384,924,93.05%,56
cars.bin,noncars.bin,sample_size_ratio_3077_123.bin,3077,123,testing,4138,1,396,666,92.37%,42
cars.bin,noncars.bin,sample_size_ratio_127_3173.bin,127,3173,testing,3420,3669,14,6948,73.79%,49
cars.bin,noncars.bin,sample_size_ratio_254_3046.bin,254,3046,testing,4868,2094,31,6677,84.46%,59
cars.bin,noncars.bin,sample_size_ratio_381_2919.bin,381,2919,testing,5231,1604,46,6408,87.58%,68
cars.bin,noncars.bin,sample_size_ratio_508_2792.bin,508,2792,testing,5735,973,66,6134,91.95%,73
cars.bin,noncars.bin,sample_size_ratio_635_2665.bin,635,2665,testing,5838,743,60,5886,93.59%,85
cars.bin,noncars.bin,sample_size_ratio_762_2538.bin,762,2538,testing,5763,691,69,5623,93.74%,85
cars.bin,noncars.bin,sample_size_ratio_888_2412.bin,888,2412,testing,5770,558,94,5346,94.46%,89
cars.bin,noncars.bin,sample_size_ratio_1015_2285.bin,1015,2285,testing,5811,390,99,5087,95.71%,90
cars.bin,noncars.bin,sample_size_ratio_1142_2158.bin,1142,2158,testing,5782,292,113,4819,96.32%,102
cars.bin,noncars.bin,sample_size_ratio_1269_2031.bin,1269,2031,testing,5729,218,125,4553,96.77%,113
cars.bin,noncars.bin,sample_size_ratio_1396_1904.bin,1396,1904,testing,5619,201,179,4245,96.29%,108
cars.bin,noncars.bin,sample_size_ratio_1523_1777.bin,1523,1777,testing,5544,149,187,3983,96.59%,98
cars.bin,noncars.bin,sample_size_ratio_1650_1650.bin,1650,1650,testing,5437,129,205,3711,96.48%,105
cars.bin,noncars.bin,sample_size_ratio_1777_1523.bin,1777,1523,testing,5349,90,224,3438,96.55%,109
cars.bin,noncars.bin,sample_size_ratio_1904_1396.bin,1904,1396,testing,5238,74,243,3165,96.36%,112
cars.bin,noncars.bin,sample_size_ratio_2031_1269.bin,2031,1269,testing,5132,53,219,2935,96.74%,107
cars.bin,noncars.bin,sample_size_ratio_2158_1142.bin,2158,1142,testing,5019,39,218,2682,96.77%,105
cars.bin,noncars.bin,sample_size_ratio_2285_1015.bin,2285,1015,testing,4903,28,214,2432,96.81%,106
cars.bin,noncars.bin,sample_size_ratio_2412_888.bin,2412,888,testing,4775,29,234,2158,96.35%,98
cars.bin,noncars.bin,sample_size_ratio_2538_762.bin,2538,762,testing,4664,14,250,1890,96.13%,89
cars.bin,noncars.bin,sample_size_ratio_2665_635.bin,2665,635,testing,4541,10,264,1622,95.74%,75
cars.bin,noncars.bin,sample_size_ratio_2792_508.bin,2792,508,testing,4415,9,273,1359,95.34%,70
cars.bin,noncars.bin,sample_size_ratio_2919_381.bin,2919,381,testing,4290,7,282,1096,94.91%,69
cars.bin,noncars.bin,sample_size_ratio_3046_254.bin,3046,254,testing,4165,5,317,807,93.92%,53
cars.bin,noncars.bin,sample_size_ratio_3173_127.bin,3173,127,testing,4039,4,327,543,93.26%,38
cars.bin,noncars.bin,sample_size_ratio_131_3269.bin,131,3269,testing,3563,3522,15,6939,74.81%,43
cars.bin,noncars.bin,sample_size_ratio_262_3138.bin,262,3138,testing,4957,1997,18,6674,85.23%,68
cars.bin,noncars.bin,sample_size_ratio_392_3008.bin,392,3008,testing,5388,1436,36,6396,88.90%,76
cars.bin,noncars.bin,sample_size_ratio_523_2877.bin,523,2877,testing,5657,1036,41,6129,91.63%,74
cars.bin,noncars.bin,sample_size_ratio_654_2746.bin,654,2746,testing,5792,770,50,5858,93.42%,84
cars.bin,noncars.bin,sample_size_ratio_785_2615.bin,785,2615,testing,5812,619,70,5576,94.29%,89
cars.bin,noncars.bin,sample_size_ratio_915_2485.bin,915,2485,testing,5840,461,80,5306,95.37%,94
cars.bin,noncars.bin,sample_size_ratio_1046_2354.bin,1046,2354,testing,5826,344,103,5021,96.04%,87
cars.bin,noncars.bin,sample_size_ratio_1177_2223.bin,1177,2223,testing,5687,352,103,4759,95.83%,88
cars.bin,noncars.bin,sample_size_ratio_1308_2092.bin,1308,2092,testing,5680,228,125,4475,96.64%,111
cars.bin,noncars.bin,sample_size_ratio_1438_1962.bin,1438,1962,testing,5587,191,178,4162,96.35%,100
cars.bin,noncars.bin,sample_size_ratio_1569_1831.bin,1569,1831,testing,5514,133,158,3920,97.01%,114
cars.bin,noncars.bin,sample_size_ratio_1700_1700.bin,1700,1700,testing,5405,111,199,3617,96.68%,96
cars.bin,noncars.bin,sample_size_ratio_1831_1569.bin,1831,1569,testing,5293,92,222,3332,96.49%,110
cars.bin,noncars.bin,sample_size_ratio_1962_1438.bin,1962,1438,testing,5194,60,208,3084,96.86%,112
cars.bin,noncars.bin,sample_size_ratio_2092_1308.bin,2092,1308,testing,5060,64,205,2827,96.70%,106
cars.bin,noncars.bin,sample_size_ratio_2223_1177.bin,2223,1177,testing,4948,45,207,2563,96.75%,104
cars.bin,noncars.bin,sample_size_ratio_2354_1046.bin,2354,1046,testing,4818,44,205,2303,96.62%,102
cars.bin,noncars.bin,sample_size_ratio_2485_915.bin,2485,915,testing,4695,36,219,2027,96.35%,91
cars.bin,noncars.bin,sample_size_ratio_2615_785.bin,2615,785,testing,4591,10,208,1778,96.69%,97
cars.bin,noncars.bin,sample_size_ratio_2746_654.bin,2746,654,testing,4466,4,251,1473,95.88%,91
cars.bin,noncars.bin,sample_size_ratio_2877_523.bin,2877,523,testing,4335,4,259,1203,95.47%,79
cars.bin,noncars.bin,sample_size_ratio_3008_392.bin,3008,392,testing,4203,5,227,973,95.71%,78
cars.bin,noncars.bin,sample_size_ratio_3138_262.bin,3138,262,testing,4077,1,226,714,95.48%,55
cars.bin,noncars.bin,sample_size_ratio_3269_131.bin,3269,131,testing,3945,2,255,423,94.44%,40
cars.bin,noncars.bin,sample_size_ratio_135_3365.bin,135,3365,testing,3529,3552,21,6925,74.53%,49
cars.bin,noncars.bin,sample_size_ratio_269_3231.bin,269,3231,testing,4830,2117,34,6644,84.21%,62
cars.bin,noncars.bin,sample_size_ratio_404_3096.bin,404,3096,testing,5421,1391,24,6384,89.30%,76
cars.bin,noncars.bin,sample_size_ratio_538_2962.bin,538,2962,testing,5785,893,42,6098,92.71%,84
cars.bin,noncars.bin,sample_size_ratio_673_2827.bin,673,2827,testing,5837,706,55,5815,93.87%,99
cars.bin,noncars.bin,sample_size_ratio_808_2692.bin,808,2692,testing,5759,649,85,5515,93.89%,81
cars.bin,noncars.bin,sample_size_ratio_942_2558.bin,942,2558,testing,5768,506,74,5258,95.00%,102
cars.bin,noncars.bin,sample_size_ratio_1077_2423.bin,1077,2423,testing,5793,346,100,4962,96.02%,96
cars.bin,noncars.bin,sample_size_ratio_1212_2288.bin,1212,2288,testing,5685,319,110,4682,96.03%,93
cars.bin,noncars.bin,sample_size_ratio_1346_2154.bin,1346,2154,testing,5664,206,130,4394,96.77%,106
cars.bin,noncars.bin,sample_size_ratio_1481_2019.bin,1481,2019,testing,5574,161,136,4118,97.03%,109
cars.bin,noncars.bin,sample_size_ratio_1615_1885.bin,1615,1885,testing,5466,135,177,3809,96.75%,95
cars.bin,noncars.bin,sample_size_ratio_1750_1750.bin,1750,1750,testing,5354,112,172,3544,96.91%,111
cars.bin,noncars.bin,sample_size_ratio_1885_1615.bin,1885,1615,testing,5269,62,189,3257,97.14%,108
cars.bin,noncars.bin,sample_size_ratio_2019_1481.bin,2019,1481,testing,5142,55,214,2964,96.79%,115
cars.bin,noncars.bin,sample_size_ratio_2154_1346.bin,2154,1346,testing,5009,53,217,2691,96.61%,96
cars.bin,noncars.bin,sample_size_ratio_2288_1212.bin,2288,1212,testing,4897,31,210,2430,96.82%,119
cars.bin,noncars.bin,sample_size_ratio_2423_1077.bin,2423,1077,testing,4767,26,210,2160,96.71%,105
cars.bin,noncars.bin,sample_size_ratio_2558_942.bin,2558,942,testing,4629,29,182,1918,96.88%,93
cars.bin,noncars.bin,sample_size_ratio_2692_808.bin,2692,808,testing,4510,14,218,1614,96.35%,92
cars.bin,noncars.bin,sample_size_ratio_2827_673.bin,2827,673,testing,4381,8,229,1333,96.02%,86
cars.bin,noncars.bin,sample_size_ratio_2962_538.bin,2962,538,testing,4251,3,200,1092,96.34%,84
cars.bin,noncars.bin,sample_size_ratio_3096_404.bin,3096,404,testing,4117,3,210,814,95.86%,76
cars.bin,noncars.bin,sample_size_ratio_3231_269.bin,3231,269,testing,3982,3,192,562,95.89%,64
cars.bin,noncars.bin,sample_size_ratio_3365_135.bin,3365,135,testing,3851,0,189,297,95.64%,40
cars.bin,noncars.bin,sample_size_ratio_138_3462.bin,138,3462,testing,3731,3347,16,6924,76.01%,53
cars.bin,noncars.bin,sample_size_ratio_277_3323.bin,277,3323,testing,5077,1862,34,6628,86.06%,73
cars.bin,noncars.bin,sample_size_ratio_415_3185.bin,415,3185,testing,5450,1351,37,6349,89.47%,78
cars.bin,noncars.bin,sample_size_ratio_554_3046.bin,554,3046,testing,5633,1029,46,6062,91.58%,80
cars.bin,noncars.bin,sample_size_ratio_692_2908.bin,692,2908,testing,5718,806,39,5793,93.16%,79
cars.bin,noncars.bin,sample_size_ratio_831_2769.bin,831,2769,testing,5838,547,77,5477,94.77%,97
cars.bin,noncars.bin,sample_size_ratio_969_2631.bin,969,2631,testing,5793,454,85,5193,95.32%,94
cars.bin,noncars.bin,sample_size_ratio_1108_2492.bin,1108,2492,testing,5753,355,98,4902,95.92%,101
cars.bin,noncars.bin,sample_size_ratio_1246_2354.bin,1246,2354,testing,5703,267,94,4630,96.62%,102
cars.bin,noncars.bin,sample_size_ratio_1385_2215.bin,1385,2215,testing,5593,238,115,4331,96.57%,108
cars.bin,noncars.bin,sample_size_ratio_1523_2077.bin,1523,2077,testing,5524,169,162,4008,96.64%,108
cars.bin,noncars.bin,sample_size_ratio_1662_1938.bin,1662,1938,testing,5412,142,145,3747,96.96%,110
cars.bin,noncars.bin,sample_size_ratio_1800_1800.bin,1800,1800,testing,5343,73,174,3442,97.27%,127
cars.bin,noncars.bin,sample_size_ratio_1938_1662.bin,1938,1662,testing,5200,78,177,3163,97.04%,124
cars.bin,noncars.bin,sample_size_ratio_2077_1523.bin,2077,1523,testing,5080,59,208,2854,96.74%,113
cars.bin,noncars.bin,sample_size_ratio_2215_1385.bin,2215,1385,testing,4943,58,197,2589,96.73%,107
cars.bin,noncars.bin,sample_size_ratio_2354_1246.bin,2354,1246,testing,4831,31,207,2301,96.77%,117
cars.bin,noncars.bin,sample_size_ratio_2492_1108.bin,2492,1108,testing,4705,19,186,2046,97.05%,107
cars.bin,noncars.bin,sample_size_ratio_2631_969.bin,2631,969,testing,4569,16,163,1791,97.26%,107
cars.bin,noncars.bin,sample_size_ratio_2769_831.bin,2769,831,testing,4439,8,181,1497,96.91%,101
cars.bin,noncars.bin,sample_size_ratio_2908_692.bin,2908,692,testing,4301,7,195,1205,96.46%,102
cars.bin,noncars.bin,sample_size_ratio_3046_554.bin,3046,554,testing,4163,7,179,945,96.49%,80
cars.bin,noncars.bin,sample_size_ratio_3185_415.bin,3185,415,testing,4030,1,164,682,96.62%,74
cars.bin,noncars.bin,sample_size_ratio_3323_277.bin,3323,277,testing,3889,4,138,432,96.82%,57
cars.bin,noncars.bin,sample_size_ratio_3462_138.bin,3462,138,testing,3754,0,118,174,97.08%,40
cars.bin,noncars.bin,sample_size_ratio_142_3558.bin,142,3558,testing,3399,3675,21,6911,73.61%,51
cars.bin,noncars.bin,sample_size_ratio_285_3415.bin,285,3415,testing,4930,2001,23,6623,85.09%,63
cars.bin,noncars.bin,sample_size_ratio_427_3273.bin,427,3273,testing,5433,1356,42,6320,89.37%,70
cars.bin,noncars.bin,sample_size_ratio_569_3131.bin,569,3131,testing,5623,1024,48,6030,91.58%,81
cars.bin,noncars.bin,sample_size_ratio_712_2988.bin,712,2988,testing,5620,884,37,5755,92.51%,79
cars.bin,noncars.bin,sample_size_ratio_854_2846.bin,854,2846,testing,5776,586,67,5441,94.50%,91
cars.bin,noncars.bin,sample_size_ratio_996_2704.bin,996,2704,testing,5762,458,80,5144,95.30%,91
cars.bin,noncars.bin,sample_size_ratio_1138_2562.bin,1138,2562,testing,5728,350,65,4875,96.23%,109
cars.bin,noncars.bin,sample_size_ratio_1281_2419.bin,1281,2419,testing,5668,267,94,4560,96.59%,102
cars.bin,noncars.bin,sample_size_ratio_1423_2277.bin,1423,2277,testing,5625,168,117,4253,97.20%,119
cars.bin,noncars.bin,sample_size_ratio_1565_2135.bin,1565,2135,testing,5477,174,127,3959,96.91%,97
cars.bin,noncars.bin,sample_size_ratio_1708_1992.bin,1708,1992,testing,5383,125,175,3625,96.78%,100
cars.bin,noncars.bin,sample_size_ratio_1850_1850.bin,1850,1850,testing,5274,92,158,3358,97.19%,132
cars.bin,noncars.bin,sample_size_ratio_1992_1708.bin,1992,1708,testing,5142,82,174,3058,96.97%,126
cars.bin,noncars.bin,sample_size_ratio_2135_1565.bin,2135,1565,testing,5022,59,189,2757,96.91%,123
cars.bin,noncars.bin,sample_size_ratio_2277_1423.bin,2277,1423,testing,4886,53,169,2493,97.08%,107
cars.bin,noncars.bin,sample_size_ratio_2419_1281.bin,2419,1281,testing,4762,35,188,2190,96.89%,111
cars.bin,noncars.bin,sample_size_ratio_2562_1138.bin,2562,1138,testing,4625,29,187,1905,96.80%,112
cars.bin,noncars.bin,sample_size_ratio_2704_996.bin,2704,996,testing,4496,16,181,1627,96.88%,103
cars.bin,noncars.bin,sample_size_ratio_2846_854.bin,2846,854,testing,4356,14,168,1356,96.91%,104
cars.bin,noncars.bin,sample_size_ratio_2988_712.bin,2988,712,testing,4222,6,184,1056,96.53%,97
cars.bin,noncars.bin,sample_size_ratio_3131_569.bin,3131,569,testing,4082,3,147,807,97.02%,71
cars.bin,noncars.bin,sample_size_ratio_3273_427.bin,3273,427,testing,3942,1,119,551,97.40%,76
cars.bin,noncars.bin,sample_size_ratio_3415_285.bin,3415,285,testing,3800,1,100,286,97.59%,58
cars.bin,noncars.bin,sample_size_ratio_3558_142.bin,3558,142,testing,3657,1,44,56,98.80%,39
cars.bin,noncars.bin,sample_size_ratio_146_3654.bin,146,3654,testing,3778,3292,8,6916,76.42%,52
cars.bin,noncars.bin,sample_size_ratio_292_3508.bin,292,3508,testing,4936,1988,29,6603,85.12%,71
cars.bin,noncars.bin,sample_size_ratio_438_3362.bin,438,3362,testing,5498,1280,32,6308,90.00%,74
cars.bin,noncars.bin,sample_size_ratio_585_3215.bin,585,3215,testing,5670,961,47,5999,92.05%,73
cars.bin,noncars.bin,sample_size_ratio_731_3069.bin,731,3069,testing,5821,664,42,5712,94.23%,95
cars.bin,noncars.bin,sample_size_ratio_877_2923.bin,877,2923,testing,5806,533,51,5411,95.05%,110
cars.bin,noncars.bin,sample_size_ratio_1023_2777.bin,1023,2777,testing,5800,393,72,5098,95.91%,112
cars.bin,noncars.bin,sample_size_ratio_1169_2631.bin,1169,2631,testing,5700,347,80,4798,96.09%,104
cars.bin,noncars.bin,sample_size_ratio_1315_2485.bin,1315,2485,testing,5638,263,86,4500,96.67%,112
cars.bin,noncars.bin,sample_size_ratio_1462_2338.bin,1462,2338,testing,5584,170,111,4181,97.20%,123
cars.bin,noncars.bin,sample_size_ratio_1608_2192.bin,1608,2192,testing,5458,150,131,3869,97.08%,97
cars.bin,noncars.bin,sample_size_ratio_1754_2046.bin,1754,2046,testing,5328,134,133,3575,97.09%,104
cars.bin,noncars.bin,sample_size_ratio_1900_1900.bin,1900,1900,testing,5221,95,144,3272,97.26%,133
cars.bin,noncars.bin,sample_size_ratio_2046_1754.bin,2046,1754,testing,5097,73,148,2976,97.34%,110
cars.bin,noncars.bin,sample_size_ratio_2192_1608.bin,2192,1608,testing,4970,54,157,2675,97.31%,121
cars.bin,noncars.bin,sample_size_ratio_2338_1462.bin,2338,1462,testing,4833,45,177,2363,97.01%,106
cars.bin,noncars.bin,sample_size_ratio_2485_1315.bin,2485,1315,testing,4701,30,169,2077,97.15%,120
cars.bin,noncars.bin,sample_size_ratio_2631_1169.bin,2631,1169,testing,4560,25,143,1811,97.43%,110
cars.bin,noncars.bin,sample_size_ratio_2777_1023.bin,2777,1023,testing,4420,19,142,1520,97.36%,110
cars.bin,noncars.bin,sample_size_ratio_2923_877.bin,2923,877,testing,4282,11,162,1208,96.95%,90
cars.bin,noncars.bin,sample_size_ratio_3069_731.bin,3069,731,testing,4142,5,140,938,97.22%,94
cars.bin,noncars.bin,sample_size_ratio_3215_585.bin,3215,585,testing,3997,4,132,654,97.16%,83
cars.bin,noncars.bin,sample_size_ratio_3362_438.bin,3362,438,testing,3853,1,96,396,97.77%,71
cars.bin,noncars.bin,sample_size_ratio_3508_292.bin,3508,292,testing,3708,0,58,142,98.52%,67
cars.bin,noncars.bin,sample_size_ratio_3654_146.bin,3654,146,testing,3562,0,0,0,100.00%,46
cars.bin,noncars.bin,sample_size_ratio_150_3750.bin,150,3750,testing,3709,3357,16,6900,75.88%,53
cars.bin,noncars.bin,sample_size_ratio_300_3600.bin,300,3600,testing,5019,1897,24,6592,85.80%,74
cars.bin,noncars.bin,sample_size_ratio_450_3450.bin,450,3450,testing,5654,1112,37,6279,91.22%,89
cars.bin,noncars.bin,sample_size_ratio_600_3300.bin,600,3300,testing,5786,830,36,5980,93.14%,88
cars.bin,noncars.bin,sample_size_ratio_750_3150.bin,750,3150,testing,5672,794,62,5654,92.97%,81
cars.bin,noncars.bin,sample_size_ratio_900_3000.bin,900,3000,testing,5758,558,56,5360,94.77%,94
cars.bin,noncars.bin,sample_size_ratio_1050_2850.bin,1050,2850,testing,5743,423,72,5044,95.61%,105
cars.bin,noncars.bin,sample_size_ratio_1200_2700.bin,1200,2700,testing,5673,343,63,4753,96.25%,104
cars.bin,noncars.bin,sample_size_ratio_1350_2550.bin,1350,2550,testing,5607,259,78,4438,96.75%,109
cars.bin,noncars.bin,sample_size_ratio_1500_2400.bin,1500,2400,testing,5518,198,83,4133,97.17%,109
cars.bin,noncars.bin,sample_size_ratio_1650_2250.bin,1650,2250,testing,5409,157,110,3806,97.18%,106
cars.bin,noncars.bin,sample_size_ratio_1800_2100.bin,1800,2100,testing,5293,123,132,3484,97.18%,108
cars.bin,noncars.bin,sample_size_ratio_1950_1950.bin,1950,1950,testing,5194,72,143,3173,97.49%,125
cars.bin,noncars.bin,sample_size_ratio_2100_1800.bin,2100,1800,testing,5051,65,155,2861,97.29%,111
cars.bin,noncars.bin,sample_size_ratio_2250_1650.bin,2250,1650,testing,4908,58,161,2555,97.15%,121
cars.bin,noncars.bin,sample_size_ratio_2400_1500.bin,2400,1500,testing,4773,43,175,2241,96.99%,114
cars.bin,noncars.bin,sample_size_ratio_2550_1350.bin,2550,1350,testing,4634,32,154,1962,97.26%,124
cars.bin,noncars.bin,sample_size_ratio_2700_1200.bin,2700,1200,testing,4498,18,153,1663,97.30%,111
cars.bin,noncars.bin,sample_size_ratio_2850_1050.bin,2850,1050,testing,4352,14,130,1386,97.55%,115
cars.bin,noncars.bin,sample_size_ratio_3000_900.bin,3000,900,testing,4202,14,121,1095,97.51%,98
cars.bin,noncars.bin,sample_size_ratio_3150_750.bin,3150,750,testing,4059,7,110,806,97.65%,93
cars.bin,noncars.bin,sample_size_ratio_3300_600.bin,3300,600,testing,3913,3,91,525,97.93%,90
cars.bin,noncars.bin,sample_size_ratio_3450_450.bin,3450,450,testing,3765,1,60,256,98.51%,76
cars.bin,noncars.bin,sample_size_ratio_3600_300.bin,3600,300,testing,3616,0,5,11,99.86%,64
cars.bin,noncars.bin,sample_size_ratio_3750_150.bin,3750,150,testing,3466,0,0,0,100.00%,43
cars.bin,noncars.bin,sample_size_ratio_154_3846.bin,154,3846,testing,3741,3321,12,6896,76.14%,54
cars.bin,noncars.bin,sample_size_ratio_308_3692.bin,308,3692,testing,4983,1925,21,6579,85.59%,74
cars.bin,noncars.bin,sample_size_ratio_462_3538.bin,462,3538,testing,5647,1107,22,6270,91.35%,90
cars.bin,noncars.bin,sample_size_ratio_615_3385.bin,615,3385,testing,5672,929,36,5950,92.33%,81
cars.bin,noncars.bin,sample_size_ratio_769_3231.bin,769,3231,testing,5731,716,45,5633,93.72%,85
cars.bin,noncars.bin,sample_size_ratio_923_3077.bin,923,3077,testing,5794,499,47,5323,95.32%,100
cars.bin,noncars.bin,sample_size_ratio_1077_2923.bin,1077,2923,testing,5682,457,63,4999,95.36%,105
cars.bin,noncars.bin,sample_size_ratio_1231_2769.bin,1231,2769,testing,5666,319,84,4670,96.25%,106
cars.bin,noncars.bin,sample_size_ratio_1385_2615.bin,1385,2615,testing,5586,245,75,4371,96.89%,103
cars.bin,noncars.bin,sample_size_ratio_1538_2462.bin,1538,2462,testing,5491,187,99,4041,97.09%,110
cars.bin,noncars.bin,sample_size_ratio_1692_2308.bin,1692,2308,testing,5378,146,102,3730,97.35%,117
cars.bin,noncars.bin,sample_size_ratio_1846_2154.bin,1846,2154,testing,5271,99,117,3407,97.57%,124
cars.bin,noncars.bin,sample_size_ratio_2000_2000.bin,2000,2000,testing,5139,77,147,3069,97.34%,129
cars.bin,noncars.bin,sample_size_ratio_2154_1846.bin,2154,1846,testing,5004,58,132,2776,97.62%,128
cars.bin,noncars.bin,sample_size_ratio_2308_1692.bin,2308,1692,testing,4851,57,128,2472,97.54%,137
cars.bin,noncars.bin,sample_size_ratio_2462_1538.bin,2462,1538,testing,4725,29,150,2142,97.46%,115
cars.bin,noncars.bin,sample_size_ratio_2615_1385.bin,2615,1385,testing,4570,31,140,1846,97.40%,121
cars.bin,noncars.bin,sample_size_ratio_2769_1231.bin,2769,1231,testing,4426,21,137,1541,97.42%,109
cars.bin,noncars.bin,sample_size_ratio_2923_1077.bin,2923,1077,testing,4281,12,118,1252,97.70%,120
cars.bin,noncars.bin,sample_size_ratio_3077_923.bin,3077,923,testing,4131,8,107,955,97.79%,102
cars.bin,noncars.bin,sample_size_ratio_3231_769.bin,3231,769,testing,3980,5,94,660,97.91%,104
cars.bin,noncars.bin,sample_size_ratio_3385_615.bin,3385,615,testing,3826,5,71,375,98.22%,81
cars.bin,noncars.bin,sample_size_ratio_3538_462.bin,3538,462,testing,3676,2,40,100,98.90%,68
cars.bin,noncars.bin,sample_size_ratio_3692_308.bin,3692,308,testing,3524,0,0,0,100.00%,57
cars.bin,noncars.bin,sample_size_ratio_3846_154.bin,3846,154,testing,3370,0,0,0,100.00%,45
cars.bin,noncars.bin,sample_size_ratio_158_3942.bin,158,3942,testing,3594,3464,14,6886,75.08%,56
cars.bin,noncars.bin,sample_size_ratio_315_3785.bin,315,3785,testing,4835,2066,24,6562,84.50%,70
cars.bin,noncars.bin,sample_size_ratio_473_3627.bin,473,3627,testing,5549,1194,30,6240,90.59%,81
cars.bin,noncars.bin,sample_size_ratio_631_3469.bin,631,3469,testing,5692,893,31,5923,92.63%,84
cars.bin,noncars.bin,sample_size_ratio_788_3312.bin,788,3312,testing,5772,656,47,5593,94.17%,95
cars.bin,noncars.bin,sample_size_ratio_946_3154.bin,946,3154,testing,5800,470,48,5276,95.53%,114
cars.bin,noncars.bin,sample_size_ratio_1104_2996.bin,1104,2996,testing,5692,420,63,4945,95.66%,105
cars.bin,noncars.bin,sample_size_ratio_1262_2838.bin,1262,2838,testing,5662,292,68,4624,96.62%,129
cars.bin,noncars.bin,sample_size_ratio_1419_2681.bin,1419,2681,testing,5557,240,70,4308,96.95%,104
cars.bin,noncars.bin,sample_size_ratio_1577_2523.bin,1577,2523,testing,5441,198,88,3974,97.05%,103
cars.bin,noncars.bin,sample_size_ratio_1735_2365.bin,1735,2365,testing,5347,134,100,3646,97.46%,106
cars.bin,noncars.bin,sample_size_ratio_1892_2208.bin,1892,2208,testing,5210,114,110,3322,97.44%,139
cars.bin,noncars.bin,sample_size_ratio_2050_2050.bin,2050,2050,testing,5085,81,126,2990,97.50%,118
cars.bin,noncars.bin,sample_size_ratio_2208_1892.bin,2208,1892,testing,4945,63,139,2661,97.41%,116
cars.bin,noncars.bin,sample_size_ratio_2365_1735.bin,2365,1735,testing,4812,39,124,2362,97.78%,131
cars.bin,noncars.bin,sample_size_ratio_2523_1577.bin,2523,1577,testing,4663,30,135,2035,97.60%,121
cars.bin,noncars.bin,sample_size_ratio_2681_1419.bin,2681,1419,testing,4508,27,134,1720,97.48%,119
cars.bin,noncars.bin,sample_size_ratio_2838_1262.bin,2838,1262,testing,4355,23,128,1412,97.45%,115
cars.bin,noncars.bin,sample_size_ratio_2996_1104.bin,2996,1104,testing,4203,17,97,1127,97.91%,123
cars.bin,noncars.bin,sample_size_ratio_3154_946.bin,3154,946,testing,4053,9,89,819,98.03%,108
cars.bin,noncars.bin,sample_size_ratio_3312_788.bin,3312,788,testing,3901,3,62,530,98.55%,97
cars.bin,noncars.bin,sample_size_ratio_3469_631.bin,3469,631,testing,3746,1,47,231,98.81%,84
cars.bin,noncars.bin,sample_size_ratio_3627_473.bin,3627,473,testing,3589,0,0,0,100.00%,79
cars.bin,noncars.bin,sample_size_ratio_3785_315.bin,3785,315,testing,3431,0,0,0,100.00%,57
cars.bin,noncars.bin,sample_size_ratio_3942_158.bin,3942,158,testing,3274,0,0,0,100.00%,47
cars.bin,noncars.bin,sample_size_ratio_162_4038.bin,162,4038,testing,3647,3407,7,6885,75.52%,56
cars.bin,noncars.bin,sample_size_ratio_323_3877.bin,323,3877,testing,5080,1813,27,6543,86.33%,79
cars.bin,noncars.bin,sample_size_ratio_485_3715.bin,485,3715,testing,5576,1155,30,6216,90.87%,84
cars.bin,noncars.bin,sample_size_ratio_646_3554.bin,646,3554,testing,5647,923,39,5885,92.30%,83
cars.bin,noncars.bin,sample_size_ratio_808_3392.bin,808,3392,testing,5717,691,29,5571,94.00%,101
cars.bin,noncars.bin,sample_size_ratio_969_3231.bin,969,3231,testing,5726,521,40,5238,95.13%,101
cars.bin,noncars.bin,sample_size_ratio_1131_3069.bin,1131,3069,testing,5705,380,52,4902,96.09%,114
cars.bin,noncars.bin,sample_size_ratio_1292_2908.bin,1292,2908,testing,5666,258,84,4548,96.76%,113
cars.bin,noncars.bin,sample_size_ratio_1454_2746.bin,1454,2746,testing,5519,243,79,4229,96.80%,113
cars.bin,noncars.bin,sample_size_ratio_1615_2585.bin,1615,2585,testing,5414,187,89,3897,97.12%,109
cars.bin,noncars.bin,sample_size_ratio_1777_2423.bin,1777,2423,testing,5298,141,91,3571,97.45%,109
cars.bin,noncars.bin,sample_size_ratio_1938_2262.bin,1938,2262,testing,5182,96,99,3241,97.74%,127
cars.bin,noncars.bin,sample_size_ratio_2100_2100.bin,2100,2100,testing,5049,67,122,2894,97.68%,126
cars.bin,noncars.bin,sample_size_ratio_2262_1938.bin,2262,1938,testing,4901,53,132,2560,97.58%,123
cars.bin,noncars.bin,sample_size_ratio_2423_1777.bin,2423,1777,testing,4747,46,128,2242,97.57%,125
cars.bin,noncars.bin,sample_size_ratio_2585_1615.bin,2585,1615,testing,4593,38,106,1940,97.84%,126
cars.bin,noncars.bin,sample_size_ratio_2746_1454.bin,2746,1454,testing,4432,38,111,1613,97.59%,112
cars.bin,noncars.bin,sample_size_ratio_2908_1292.bin,2908,1292,testing,4293,15,112,1288,97.78%,117
cars.bin,noncars.bin,sample_size_ratio_3069_1131.bin,3069,1131,testing,4136,11,93,985,98.01%,104
cars.bin,noncars.bin,sample_size_ratio_3231_969.bin,3231,969,testing,3982,3,78,676,98.29%,115
cars.bin,noncars.bin,sample_size_ratio_3392_808.bin,3392,808,testing,3823,1,52,380,98.75%,111
cars.bin,noncars.bin,sample_size_ratio_3554_646.bin,3554,646,testing,3661,1,21,87,99.42%,93
cars.bin,noncars.bin,sample_size_ratio_3715_485.bin,3715,485,testing,3501,0,0,0,100.00%,79
cars.bin,noncars.bin,sample_size_ratio_3877_323.bin,3877,323,testing,3339,0,0,0,100.00%,63
cars.bin,noncars.bin,sample_size_ratio_4038_162.bin,4038,162,testing,3178,0,0,0,100.00%,47
cars.bin,noncars.bin,sample_size_ratio_165_4135.bin,165,4135,testing,3673,3378,12,6874,75.68%,56
cars.bin,noncars.bin,sample_size_ratio_331_3969.bin,331,3969,testing,5168,1717,22,6532,87.06%,75
cars.bin,noncars.bin,sample_size_ratio_496_3804.bin,496,3804,testing,5486,1234,27,6197,90.26%,77
cars.bin,noncars.bin,sample_size_ratio_662_3638.bin,662,3638,testing,5692,862,28,5864,92.85%,93
cars.bin,noncars.bin,sample_size_ratio_827_3473.bin,827,3473,testing,5738,651,40,5522,94.22%,95
cars.bin,noncars.bin,sample_size_ratio_992_3308.bin,992,3308,testing,5693,531,51,5181,94.92%,103
cars.bin,noncars.bin,sample_size_ratio_1158_3142.bin,1158,3142,testing,5624,434,65,4835,95.45%,91
cars.bin,noncars.bin,sample_size_ratio_1323_2977.bin,1323,2977,testing,5617,276,53,4517,96.86%,122
cars.bin,noncars.bin,sample_size_ratio_1488_2812.bin,1488,2812,testing,5504,224,71,4169,97.04%,105
cars.bin,noncars.bin,sample_size_ratio_1654_2646.bin,1654,2646,testing,5390,172,92,3816,97.21%,120
cars.bin,noncars.bin,sample_size_ratio_1819_2481.bin,1819,2481,testing,5267,130,76,3502,97.70%,128
cars.bin,noncars.bin,sample_size_ratio_1985_2315.bin,1985,2315,testing,5143,88,87,3159,97.94%,127
cars.bin,noncars.bin,sample_size_ratio_2150_2150.bin,2150,2150,testing,5001,65,126,2790,97.61%,132
cars.bin,noncars.bin,sample_size_ratio_2315_1985.bin,2315,1985,testing,4860,41,96,2490,98.17%,129
cars.bin,noncars.bin,sample_size_ratio_2481_1819.bin,2481,1819,testing,4690,45,100,2154,97.93%,135
cars.bin,noncars.bin,sample_size_ratio_2646_1654.bin,2646,1654,testing,4543,27,99,1825,98.06%,136
cars.bin,noncars.bin,sample_size_ratio_2812_1488.bin,2812,1488,testing,4387,17,107,1485,97.93%,130
cars.bin,noncars.bin,sample_size_ratio_2977_1323.bin,2977,1323,testing,4226,13,97,1165,98.00%,110
cars.bin,noncars.bin,sample_size_ratio_3142_1158.bin,3142,1158,testing,4065,9,77,855,98.28%,108
cars.bin,noncars.bin,sample_size_ratio_3308_992.bin,3308,992,testing,3905,3,55,545,98.71%,117
cars.bin,noncars.bin,sample_size_ratio_3473_827.bin,3473,827,testing,3741,2,34,236,99.10%,94
cars.bin,noncars.bin,sample_size_ratio_3638_662.bin,3638,662,testing,3578,0,0,0,100.00%,89
cars.bin,noncars.bin,sample_size_ratio_3804_496.bin,3804,496,testing,3412,0,0,0,100.00%,78
cars.bin,noncars.bin,sample_size_ratio_3969_331.bin,3969,331,testing,3247,0,0,0,100.00%,62
cars.bin,noncars.bin,sample_size_ratio_4135_165.bin,4135,165,testing,3081,0,0,0,100.00%,50
cars.bin,noncars.bin,sample_size_ratio_169_4231.bin,169,4231,testing,3863,3184,8,6870,77.08%,58
cars.bin,noncars.bin,sample_size_ratio_338_4062.bin,338,4062,testing,5078,1800,13,6527,86.49%,74
cars.bin,noncars.bin,sample_size_ratio_508_3892.bin,508,3892,testing,5587,1121,24,6176,91.13%,87
cars.bin,noncars.bin,sample_size_ratio_677_3723.bin,677,3723,testing,5738,801,26,5836,93.33%,100
cars.bin,noncars.bin,sample_size_ratio_846_3554.bin,846,3554,testing,5748,622,32,5492,94.50%,102
cars.bin,noncars.bin,sample_size_ratio_1015_3385.bin,1015,3385,testing,5694,507,32,5154,95.27%,105
cars.bin,noncars.bin,sample_size_ratio_1185_3215.bin,1185,3215,testing,5648,383,39,4807,96.12%,108
cars.bin,noncars.bin,sample_size_ratio_1354_3046.bin,1354,3046,testing,5558,304,54,4454,96.55%,112
cars.bin,noncars.bin,sample_size_ratio_1523_2877.bin,1523,2877,testing,5483,210,76,4094,97.10%,105
cars.bin,noncars.bin,sample_size_ratio_1692_2708.bin,1692,2708,testing,5362,162,70,3762,97.52%,112
cars.bin,noncars.bin,sample_size_ratio_1862_2538.bin,1862,2538,testing,5241,113,78,3414,97.84%,150
cars.bin,noncars.bin,sample_size_ratio_2031_2369.bin,2031,2369,testing,5101,84,87,3067,97.95%,139
cars.bin,noncars.bin,sample_size_ratio_2200_2200.bin,2200,2200,testing,4961,55,93,2723,98.11%,127
cars.bin,noncars.bin,sample_size_ratio_2369_2031.bin,2369,2031,testing,4797,50,103,2375,97.91%,135
cars.bin,noncars.bin,sample_size_ratio_2538_1862.bin,2538,1862,testing,4637,41,116,2024,97.70%,128
cars.bin,noncars.bin,sample_size_ratio_2708_1692.bin,2708,1692,testing,4484,24,116,1684,97.78%,131
cars.bin,noncars.bin,sample_size_ratio_2877_1523.bin,2877,1523,testing,4329,10,100,1362,98.10%,126
cars.bin,noncars.bin,sample_size_ratio_3046_1354.bin,3046,1354,testing,4148,22,90,1034,97.88%,110
cars.bin,noncars.bin,sample_size_ratio_3215_1185.bin,3215,1185,testing,3991,10,70,716,98.33%,117
cars.bin,noncars.bin,sample_size_ratio_3385_1015.bin,3385,1015,testing,3826,5,43,403,98.88%,114
cars.bin,noncars.bin,sample_size_ratio_3554_846.bin,3554,846,testing,3662,0,15,93,99.60%,104
cars.bin,noncars.bin,sample_size_ratio_3723_677.bin,3723,677,testing,3493,0,0,0,100.00%,99
cars.bin,noncars.bin,sample_size_ratio_3892_508.bin,3892,508,testing,3324,0,0,0,100.00%,84
cars.bin,noncars.bin,sample_size_ratio_4062_338.bin,4062,338,testing,3154,0,0,0,100.00%,64
cars.bin,noncars.bin,sample_size_ratio_4231_169.bin,4231,169,testing,2985,0,0,0,100.00%,49
cars.bin,noncars.bin,sample_size_ratio_173_4327.bin,173,4327,testing,3801,3242,7,6863,76.65%,67
cars.bin,noncars.bin,sample_size_ratio_346_4154.bin,346,4154,testing,5110,1760,13,6511,86.76%,79
cars.bin,noncars.bin,sample_size_ratio_519_3981.bin,519,3981,testing,5620,1077,26,6152,91.43%,91
cars.bin,noncars.bin,sample_size_ratio_692_3808.bin,692,3808,testing,5655,869,27,5805,92.75%,100
cars.bin,noncars.bin,sample_size_ratio_865_3635.bin,865,3635,testing,5780,571,36,5450,94.87%,104
cars.bin,noncars.bin,sample_size_ratio_1038_3462.bin,1038,3462,testing,5654,524,42,5098,95.00%,105
cars.bin,noncars.bin,sample_size_ratio_1212_3288.bin,1212,3288,testing,5612,392,44,4748,95.96%,109
cars.bin,noncars.bin,sample_size_ratio_1385_3115.bin,1385,3115,testing,5564,267,43,4403,96.98%,124
cars.bin,noncars.bin,sample_size_ratio_1558_2942.bin,1558,2942,testing,5440,218,48,4052,97.27%,119
cars.bin,noncars.bin,sample_size_ratio_1731_2769.bin,1731,2769,testing,5303,182,63,3691,97.35%,111
cars.bin,noncars.bin,sample_size_ratio_1904_2596.bin,1904,2596,testing,5207,105,79,3329,97.89%,122
cars.bin,noncars.bin,sample_size_ratio_2077_2423.bin,2077,2423,testing,5060,79,86,2976,97.99%,147
cars.bin,noncars.bin,sample_size_ratio_2250_2250.bin,2250,2250,testing,4923,43,99,2617,98.15%,149
cars.bin,noncars.bin,sample_size_ratio_2423_2077.bin,2423,2077,testing,4744,49,93,2277,98.02%,145
cars.bin,noncars.bin,sample_size_ratio_2596_1904.bin,2596,1904,testing,4585,35,86,1938,98.18%,127
cars.bin,noncars.bin,sample_size_ratio_2769_1731.bin,2769,1731,testing,4420,27,88,1590,98.12%,136
cars.bin,noncars.bin,sample_size_ratio_2942_1558.bin,2942,1558,testing,4259,15,77,1255,98.36%,136
cars.bin,noncars.bin,sample_size_ratio_3115_1385.bin,3115,1385,testing,4085,16,78,908,98.15%,120
cars.bin,noncars.bin,sample_size_ratio_3288_1212.bin,3288,1212,testing,3917,11,54,586,98.58%,113
cars.bin,noncars.bin,sample_size_ratio_3462_1038.bin,3462,1038,testing,3751,3,34,258,99.09%,106
cars.bin,noncars.bin,sample_size_ratio_3635_865.bin,3635,865,testing,3581,0,0,0,100.00%,103
cars.bin,noncars.bin,sample_size_ratio_3808_692.bin,3808,692,testing,3408,0,0,0,100.00%,93
cars.bin,noncars.bin,sample_size_ratio_3981_519.bin,3981,519,testing,3235,0,0,0,100.00%,80
cars.bin,noncars.bin,sample_size_ratio_4154_346.bin,4154,346,testing,3062,0,0,0,100.00%,63
cars.bin,noncars.bin,sample_size_ratio_4327_173.bin,4327,173,testing,2889,0,0,0,100.00%,52
cars.bin,noncars.bin,sample_size_ratio_177_4423.bin,177,4423,testing,3920,3119,12,6850,77.48%,58
cars.bin,noncars.bin,sample_size_ratio_354_4246.bin,354,4246,testing,5243,1619,15,6493,87.78%,81
cars.bin,noncars.bin,sample_size_ratio_531_4069.bin,531,4069,testing,5571,1114,26,6128,91.12%,83
cars.bin,noncars.bin,sample_size_ratio_708_3892.bin,708,3892,testing,5682,826,27,5773,93.07%,96
cars.bin,noncars.bin,sample_size_ratio_885_3715.bin,885,3715,testing,5794,537,37,5409,95.13%,120
cars.bin,noncars.bin,sample_size_ratio_1062_3538.bin,1062,3538,testing,5706,448,33,5059,95.72%,106
cars.bin,noncars.bin,sample_size_ratio_1238_3362.bin,1238,3362,testing,5675,303,37,4703,96.83%,125
cars.bin,noncars.bin,sample_size_ratio_1415_3185.bin,1415,3185,testing,5526,275,58,4328,96.73%,105
cars.bin,noncars.bin,sample_size_ratio_1592_3008.bin,1592,3008,testing,5429,195,51,3981,97.45%,118
cars.bin,noncars.bin,sample_size_ratio_1769_2831.bin,1769,2831,testing,5310,137,73,3605,97.70%,127
cars.bin,noncars.bin,sample_size_ratio_1946_2654.bin,1946,2654,testing,5171,99,82,3242,97.89%,131
cars.bin,noncars.bin,sample_size_ratio_2123_2477.bin,2123,2477,testing,5020,73,93,2877,97.94%,136
cars.bin,noncars.bin,sample_size_ratio_2300_2300.bin,2300,2300,testing,4854,62,108,2508,97.74%,136
cars.bin,noncars.bin,sample_size_ratio_2477_2123.bin,2477,2123,testing,4690,49,94,2168,97.96%,140
cars.bin,noncars.bin,sample_size_ratio_2654_1946.bin,2654,1946,testing,4532,30,90,1818,98.15%,139
cars.bin,noncars.bin,sample_size_ratio_2831_1769.bin,2831,1769,testing,4363,22,83,1471,98.23%,128
cars.bin,noncars.bin,sample_size_ratio_3008_1592.bin,3008,1592,testing,4197,11,72,1128,98.47%,128
cars.bin,noncars.bin,sample_size_ratio_3185_1415.bin,3185,1415,testing,4020,11,68,778,98.38%,111
cars.bin,noncars.bin,sample_size_ratio_3362_1238.bin,3362,1238,testing,3850,4,40,452,98.99%,126
cars.bin,noncars.bin,sample_size_ratio_3538_1062.bin,3538,1062,testing,3678,0,16,124,99.58%,110
cars.bin,noncars.bin,sample_size_ratio_3715_885.bin,3715,885,testing,3501,0,0,0,100.00%,104
cars.bin,noncars.bin,sample_size_ratio_3892_708.bin,3892,708,testing,3324,0,0,0,100.00%,94
cars.bin,noncars.bin,sample_size_ratio_4069_531.bin,4069,531,testing,3147,0,0,0,100.00%,89
cars.bin,noncars.bin,sample_size_ratio_4246_354.bin,4246,354,testing,2970,0,0,0,100.00%,68
cars.bin,noncars.bin,sample_size_ratio_4423_177.bin,4423,177,testing,2793,0,0,0,100.00%,57
cars.bin,noncars.bin,sample_size_ratio_181_4519.bin,181,4519,testing,4155,2880,9,6845,79.20%,60
cars.bin,noncars.bin,sample_size_ratio_362_4338.bin,362,4338,testing,5145,1709,20,6472,87.04%,82
cars.bin,noncars.bin,sample_size_ratio_542_4158.bin,542,4158,testing,5578,1096,24,6108,91.25%,85
cars.bin,noncars.bin,sample_size_ratio_723_3977.bin,723,3977,testing,5709,784,29,5741,93.37%,95
cars.bin,noncars.bin,sample_size_ratio_904_3796.bin,904,3796,testing,5733,579,32,5376,94.79%,116
cars.bin,noncars.bin,sample_size_ratio_1085_3615.bin,1085,3615,testing,5741,390,34,5012,96.21%,128
cars.bin,noncars.bin,sample_size_ratio_1265_3435.bin,1265,3435,testing,5598,353,47,4639,96.24%,116
cars.bin,noncars.bin,sample_size_ratio_1446_3254.bin,1446,3254,testing,5537,233,52,4272,97.18%,114
cars.bin,noncars.bin,sample_size_ratio_1627_3073.bin,1627,3073,testing,5427,162,56,3906,97.72%,127
cars.bin,noncars.bin,sample_size_ratio_1808_2892.bin,1808,2892,testing,5266,142,64,3536,97.71%,126
cars.bin,noncars.bin,sample_size_ratio_1988_2712.bin,1988,2712,testing,5144,84,69,3171,98.19%,145
cars.bin,noncars.bin,sample_size_ratio_2169_2531.bin,2169,2531,testing,4951,96,65,2813,97.97%,134
cars.bin,noncars.bin,sample_size_ratio_2350_2350.bin,2350,2350,testing,4813,53,101,2415,97.91%,128
cars.bin,noncars.bin,sample_size_ratio_2531_2169.bin,2531,2169,testing,4646,39,92,2062,98.08%,126
cars.bin,noncars.bin,sample_size_ratio_2712_1988.bin,2712,1988,testing,4467,37,86,1706,98.05%,148
cars.bin,noncars.bin,sample_size_ratio_2892_1808.bin,2892,1808,testing,4300,24,70,1362,98.37%,138
cars.bin,noncars.bin,sample_size_ratio_3073_1627.bin,3073,1627,testing,4126,17,62,1008,98.48%,130
cars.bin,noncars.bin,sample_size_ratio_3254_1446.bin,3254,1446,testing,3948,14,53,655,98.57%,127
cars.bin,noncars.bin,sample_size_ratio_3435_1265.bin,3435,1265,testing,3776,5,35,311,99.03%,129
cars.bin,noncars.bin,sample_size_ratio_3615_1085.bin,3615,1085,testing,3601,0,0,0,100.00%,112
cars.bin,noncars.bin,sample_size_ratio_3796_904.bin,3796,904,testing,3420,0,0,0,100.00%,115
cars.bin,noncars.bin,sample_size_ratio_3977_723.bin,3977,723,testing,3239,0,0,0,100.00%,107
cars.bin,noncars.bin,sample_size_ratio_4158_542.bin,4158,542,testing,3058,0,0,0,100.00%,83
cars.bin,noncars.bin,sample_size_ratio_4338_362.bin,4338,362,testing,2878,0,0,0,100.00%,71
cars.bin,noncars.bin,sample_size_ratio_4519_181.bin,4519,181,testing,2697,0,0,0,100.00%,48
cars.bin,noncars.bin,sample_size_ratio_185_4615.bin,185,4615,testing,3843,3188,9,6837,76.96%,63
cars.bin,noncars.bin,sample_size_ratio_369_4431.bin,369,4431,testing,5178,1669,13,6465,87.38%,81
cars.bin,noncars.bin,sample_size_ratio_554_4246.bin,554,4246,testing,5613,1049,25,6083,91.59%,85
cars.bin,noncars.bin,sample_size_ratio_738_4062.bin,738,4062,testing,5677,801,23,5717,93.26%,87
cars.bin,noncars.bin,sample_size_ratio_923_3877.bin,923,3877,testing,5747,546,33,5337,95.04%,112
cars.bin,noncars.bin,sample_size_ratio_1108_3692.bin,1108,3692,testing,5759,349,24,4976,96.64%,129
cars.bin,noncars.bin,sample_size_ratio_1292_3508.bin,1292,3508,testing,5586,338,45,4587,96.37%,122
cars.bin,noncars.bin,sample_size_ratio_1477_3323.bin,1477,3323,testing,5494,245,41,4221,97.14%,134
cars.bin,noncars.bin,sample_size_ratio_1662_3138.bin,1662,3138,testing,5407,147,53,3839,97.88%,143
cars.bin,noncars.bin,sample_size_ratio_1846_2954.bin,1846,2954,testing,5247,123,58,3466,97.96%,151
cars.bin,noncars.bin,sample_size_ratio_2031_2769.bin,2031,2769,testing,5094,91,60,3094,98.19%,143
cars.bin,noncars.bin,sample_size_ratio_2215_2585.bin,2215,2585,testing,4936,65,75,2711,98.20%,148
cars.bin,noncars.bin,sample_size_ratio_2400_2400.bin,2400,2400,testing,4756,60,94,2322,97.87%,153
cars.bin,noncars.bin,sample_size_ratio_2585_2215.bin,2585,2215,testing,4597,34,84,1962,98.23%,138
cars.bin,noncars.bin,sample_size_ratio_2769_2031.bin,2769,2031,testing,4423,24,67,1611,98.51%,138
cars.bin,noncars.bin,sample_size_ratio_2954_1846.bin,2954,1846,testing,4241,21,73,1235,98.31%,146
cars.bin,noncars.bin,sample_size_ratio_3138_1662.bin,3138,1662,testing,4064,14,49,891,98.74%,133
cars.bin,noncars.bin,sample_size_ratio_3323_1477.bin,3323,1477,testing,3881,12,43,527,98.77%,122
cars.bin,noncars.bin,sample_size_ratio_3508_1292.bin,3508,1292,testing,3707,1,22,178,99.41%,117
cars.bin,noncars.bin,sample_size_ratio_3692_1108.bin,3692,1108,testing,3524,0,0,0,100.00%,118
cars.bin,noncars.bin,sample_size_ratio_3877_923.bin,3877,923,testing,3339,0,0,0,100.00%,109
cars.bin,noncars.bin,sample_size_ratio_4062_738.bin,4062,738,testing,3154,0,0,0,100.00%,105
cars.bin,noncars.bin,sample_size_ratio_4246_554.bin,4246,554,testing,2970,0,0,0,100.00%,82
cars.bin,noncars.bin,sample_size_ratio_4431_369.bin,4431,369,testing,2785,0,0,0,100.00%,67
cars.bin,noncars.bin,sample_size_ratio_4615_185.bin,4615,185,testing,2601,0,0,0,100.00%,55
cars.bin,noncars.bin,sample_size_ratio_188_4712.bin,188,4712,testing,3816,3212,7,6833,76.79%,67
cars.bin,noncars.bin,sample_size_ratio_377_4523.bin,377,4523,testing,5189,1650,14,6448,87.49%,70
cars.bin,noncars.bin,sample_size_ratio_565_4335.bin,565,4335,testing,5712,939,19,6067,92.48%,95
cars.bin,noncars.bin,sample_size_ratio_754_4146.bin,754,4146,testing,5657,805,27,5681,93.16%,89
cars.bin,noncars.bin,sample_size_ratio_942_3958.bin,942,3958,testing,5616,658,26,5306,94.11%,100
cars.bin,noncars.bin,sample_size_ratio_1131_3769.bin,1131,3769,testing,5673,412,30,4924,96.00%,118
cars.bin,noncars.bin,sample_size_ratio_1319_3581.bin,1319,3581,testing,5604,293,38,4540,96.84%,135
cars.bin,noncars.bin,sample_size_ratio_1508_3392.bin,1508,3392,testing,5500,208,41,4159,97.49%,139
cars.bin,noncars.bin,sample_size_ratio_1696_3204.bin,1696,3204,testing,5369,151,51,3773,97.84%,125
cars.bin,noncars.bin,sample_size_ratio_1885_3015.bin,1885,3015,testing,5198,133,51,3395,97.90%,137
cars.bin,noncars.bin,sample_size_ratio_2073_2827.bin,2073,2827,testing,5048,95,55,3015,98.17%,141
cars.bin,noncars.bin,sample_size_ratio_2262_2638.bin,2262,2638,testing,4873,81,77,2615,97.93%,147
cars.bin,noncars.bin,sample_size_ratio_2450_2450.bin,2450,2450,testing,4713,53,77,2239,98.16%,138
cars.bin,noncars.bin,sample_size_ratio_2638_2262.bin,2638,2262,testing,4545,33,75,1865,98.34%,153
cars.bin,noncars.bin,sample_size_ratio_2827_2073.bin,2827,2073,testing,4359,30,70,1492,98.32%,152
cars.bin,noncars.bin,sample_size_ratio_3015_1885.bin,3015,1885,testing,4179,22,65,1121,98.39%,136
cars.bin,noncars.bin,sample_size_ratio_3204_1696.bin,3204,1696,testing,4000,12,40,768,98.92%,121
cars.bin,noncars.bin,sample_size_ratio_3392_1508.bin,3392,1508,testing,3820,4,29,403,99.22%,122
cars.bin,noncars.bin,sample_size_ratio_3581_1319.bin,3581,1319,testing,3635,0,7,47,99.81%,121
cars.bin,noncars.bin,sample_size_ratio_3769_1131.bin,3769,1131,testing,3447,0,0,0,100.00%,109
cars.bin,noncars.bin,sample_size_ratio_3958_942.bin,3958,942,testing,3258,0,0,0,100.00%,120
cars.bin,noncars.bin,sample_size_ratio_4146_754.bin,4146,754,testing,3070,0,0,0,100.00%,108
cars.bin,noncars.bin,sample_size_ratio_4335_565.bin,4335,565,testing,2881,0,0,0,100.00%,91
cars.bin,noncars.bin,sample_size_ratio_4523_377.bin,4523,377,testing,2693,0,0,0,100.00%,70
cars.bin,noncars.bin,sample_size_ratio_4712_188.bin,4712,188,testing,2504,0,0,0,100.00%,55
cars.bin,noncars.bin,sample_size_ratio_192_4808.bin,192,4808,testing,4207,2817,11,6821,79.59%,68
cars.bin,noncars.bin,sample_size_ratio_385_4615.bin,385,4615,testing,5231,1600,16,6430,87.83%,83
cars.bin,noncars.bin,sample_size_ratio_577_4423.bin,577,4423,testing,5647,992,21,6041,92.02%,103
cars.bin,noncars.bin,sample_size_ratio_769_4231.bin,769,4231,testing,5586,861,23,5655,92.71%,87
cars.bin,noncars.bin,sample_size_ratio_962_4038.bin,962,4038,testing,5708,546,27,5265,95.04%,118
cars.bin,noncars.bin,sample_size_ratio_1154_3846.bin,1154,3846,testing,5624,438,33,4875,95.71%,117
cars.bin,noncars.bin,sample_size_ratio_1346_3654.bin,1346,3654,testing,5546,324,30,4494,96.59%,118
cars.bin,noncars.bin,sample_size_ratio_1538_3462.bin,1538,3462,testing,5473,205,51,4089,97.39%,122
cars.bin,noncars.bin,sample_size_ratio_1731_3269.bin,1731,3269,testing,5297,188,54,3700,97.38%,131
cars.bin,noncars.bin,sample_size_ratio_1923_3077.bin,1923,3077,testing,5174,119,67,3303,97.85%,152
cars.bin,noncars.bin,sample_size_ratio_2115_2885.bin,2115,2885,testing,4992,109,58,2928,97.93%,146
cars.bin,noncars.bin,sample_size_ratio_2308_2692.bin,2308,2692,testing,4849,59,59,2541,98.43%,143
cars.bin,noncars.bin,sample_size_ratio_2500_2500.bin,2500,2500,testing,4670,46,87,2129,98.08%,150
cars.bin,noncars.bin,sample_size_ratio_2692_2308.bin,2692,2308,testing,4499,25,76,1756,98.41%,139
cars.bin,noncars.bin,sample_size_ratio_2885_2115.bin,2885,2115,testing,4309,22,70,1376,98.41%,128
cars.bin,noncars.bin,sample_size_ratio_3077_1923.bin,3077,1923,testing,4119,20,58,1004,98.50%,132
cars.bin,noncars.bin,sample_size_ratio_3269_1731.bin,3269,1731,testing,3937,10,39,639,98.94%,138
cars.bin,noncars.bin,sample_size_ratio_3462_1538.bin,3462,1538,testing,3752,2,22,270,99.41%,132
cars.bin,noncars.bin,sample_size_ratio_3654_1346.bin,3654,1346,testing,3562,0,0,0,100.00%,126
cars.bin,noncars.bin,sample_size_ratio_3846_1154.bin,3846,1154,testing,3370,0,0,0,100.00%,109
cars.bin,noncars.bin,sample_size_ratio_4038_962.bin,4038,962,testing,3178,0,0,0,100.00%,113
cars.bin,noncars.bin,sample_size_ratio_4231_769.bin,4231,769,testing,2985,0,0,0,100.00%,107
cars.bin,noncars.bin,sample_size_ratio_4423_577.bin,4423,577,testing,2793,0,0,0,100.00%,86
cars.bin,noncars.bin,sample_size_ratio_4615_385.bin,4615,385,testing,2601,0,0,0,100.00%,79
cars.bin,noncars.bin,sample_size_ratio_4808_192.bin,4808,192,testing,2408,0,0,0,100.00%,53
cars.bin,noncars.bin,sample_size_ratio_196_4904.bin,196,4904,testing,4102,2887,9,6784,78.99%,66
cars.bin,noncars.bin,sample_size_ratio_392_4708.bin,392,4708,testing,5304,1520,16,6416,88.41%,86
cars.bin,noncars.bin,sample_size_ratio_588_4512.bin,588,4512,testing,5704,924,12,6028,92.61%,97
cars.bin,noncars.bin,sample_size_ratio_785_4315.bin,785,4315,testing,5665,766,22,5624,93.48%,91
cars.bin,noncars.bin,sample_size_ratio_981_4119.bin,981,4119,testing,5672,563,25,5229,94.88%,106
cars.bin,noncars.bin,sample_size_ratio_1177_3923.bin,1177,3923,testing,5661,378,30,4832,96.26%,125
cars.bin,noncars.bin,sample_size_ratio_1373_3727.bin,1373,3727,testing,5510,333,33,4437,96.45%,120
cars.bin,noncars.bin,sample_size_ratio_1569_3531.bin,1569,3531,testing,5417,230,33,4045,97.30%,134
cars.bin,noncars.bin,sample_size_ratio_1765_3335.bin,1765,3335,testing,5273,178,52,3634,97.48%,127
cars.bin,noncars.bin,sample_size_ratio_1962_3138.bin,1962,3138,testing,5146,108,49,3243,98.16%,153
cars.bin,noncars.bin,sample_size_ratio_2158_2942.bin,2158,2942,testing,4970,88,60,2840,98.14%,147
cars.bin,noncars.bin,sample_size_ratio_2354_2746.bin,2354,2746,testing,4787,75,72,2436,98.01%,149
cars.bin,noncars.bin,sample_size_ratio_2550_2550.bin,2550,2550,testing,4613,53,81,2035,98.02%,128
cars.bin,noncars.bin,sample_size_ratio_2746_2354.bin,2746,2354,testing,4421,49,60,1664,98.24%,131
cars.bin,noncars.bin,sample_size_ratio_2942_2158.bin,2942,2158,testing,4255,19,52,1280,98.73%,123
cars.bin,noncars.bin,sample_size_ratio_3138_1962.bin,3138,1962,testing,4062,16,46,894,98.76%,143
cars.bin,noncars.bin,sample_size_ratio_3335_1765.bin,3335,1765,testing,3872,9,30,516,99.12%,124
cars.bin,noncars.bin,sample_size_ratio_3531_1569.bin,3531,1569,testing,3684,1,15,139,99.58%,135
cars.bin,noncars.bin,sample_size_ratio_3727_1373.bin,3727,1373,testing,3489,0,0,0,100.00%,108
cars.bin,noncars.bin,sample_size_ratio_3923_1177.bin,3923,1177,testing,3293,0,0,0,100.00%,132
cars.bin,noncars.bin,sample_size_ratio_4119_981.bin,4119,981,testing,3097,0,0,0,100.00%,116
cars.bin,noncars.bin,sample_size_ratio_4315_785.bin,4315,785,testing,2901,0,0,0,100.00%,103
cars.bin,noncars.bin,sample_size_ratio_4512_588.bin,4512,588,testing,2704,0,0,0,100.00%,85
cars.bin,noncars.bin,sample_size_ratio_4708_392.bin,4708,392,testing,2508,0,0,0,100.00%,72
cars.bin,noncars.bin,sample_size_ratio_4904_196.bin,4904,196,testing,2312,0,0,0,100.00%,59
cars.bin,noncars.bin,sample_size_ratio_200_5000.bin,200,5000,testing,4093,2800,9,6684,79.32%,63
cars.bin,noncars.bin,sample_size_ratio_400_4800.bin,400,4800,testing,5196,1620,12,6404,87.67%,76
cars.bin,noncars.bin,sample_size_ratio_600_4600.bin,600,4600,testing,5671,945,13,6003,92.42%,93
cars.bin,noncars.bin,sample_size_ratio_800_4400.bin,800,4400,testing,5697,719,13,5603,93.92%,113
cars.bin,noncars.bin,sample_size_ratio_1000_4200.bin,1000,4200,testing,5657,559,22,5194,94.92%,114
cars.bin,noncars.bin,sample_size_ratio_1200_4000.bin,1200,4000,testing,5669,347,25,4791,96.57%,131
cars.bin,noncars.bin,sample_size_ratio_1400_3800.bin,1400,3800,testing,5533,283,30,4386,96.94%,120
cars.bin,noncars.bin,sample_size_ratio_1600_3600.bin,1600,3600,testing,5371,245,38,3978,97.06%,127
cars.bin,noncars.bin,sample_size_ratio_1800_3400.bin,1800,3400,testing,5249,167,34,3582,97.77%,131
cars.bin,noncars.bin,sample_size_ratio_2000_3200.bin,2000,3200,testing,5109,107,58,3158,98.04%,153
cars.bin,noncars.bin,sample_size_ratio_2200_3000.bin,2200,3000,testing,4929,87,43,2773,98.34%,160
cars.bin,noncars.bin,sample_size_ratio_2400_2800.bin,2400,2800,testing,4760,56,66,2350,98.31%,129
cars.bin,noncars.bin,sample_size_ratio_2600_2600.bin,2600,2600,testing,4584,32,73,1943,98.42%,149
cars.bin,noncars.bin,sample_size_ratio_2800_2400.bin,2800,2400,testing,4391,25,60,1556,98.59%,153
cars.bin,noncars.bin,sample_size_ratio_3000_2200.bin,3000,2200,testing,4194,22,56,1160,98.56%,153
cars.bin,noncars.bin,sample_size_ratio_3200_2000.bin,3200,2000,testing,4000,16,40,776,98.84%,129
cars.bin,noncars.bin,sample_size_ratio_3400_1800.bin,3400,1800,testing,3812,4,25,391,99.31%,138
cars.bin,noncars.bin,sample_size_ratio_3600_1600.bin,3600,1600,testing,3616,0,2,14,99.94%,130
cars.bin,noncars.bin,sample_size_ratio_3800_1400.bin,3800,1400,testing,3416,0,0,0,100.00%,132
cars.bin,noncars.bin,sample_size_ratio_4000_1200.bin,4000,1200,testing,3216,0,0,0,100.00%,124
cars.bin,noncars.bin,sample_size_ratio_4200_1000.bin,4200,1000,testing,3016,0,0,0,100.00%,121
cars.bin,noncars.bin,sample_size_ratio_4400_800.bin,4400,800,testing,2816,0,0,0,100.00%,103
cars.bin,noncars.bin,sample_size_ratio_4600_600.bin,4600,600,testing,2616,0,0,0,100.00%,90
cars.bin,noncars.bin,sample_size_ratio_4800_400.bin,4800,400,testing,2416,0,0,0,100.00%,78
cars.bin,noncars.bin,sample_size_ratio_5000_200.bin,5000,200,testing,2216,0,0,0,100.00%,56
cars.bin,noncars.bin,sample_size_ratio_204_5096.bin,204,5096,testing,3904,2893,2,6591,78.38%,66
cars.bin,noncars.bin,sample_size_ratio_408_4892.bin,408,4892,testing,5214,1594,17,6383,87.80%,82
cars.bin,noncars.bin,sample_size_ratio_612_4688.bin,612,4688,testing,5572,1032,23,5969,91.62%,88
cars.bin,noncars.bin,sample_size_ratio_815_4485.bin,815,4485,testing,5655,746,22,5564,93.59%,101
cars.bin,noncars.bin,sample_size_ratio_1019_4281.bin,1019,4281,testing,5683,514,21,5157,95.30%,115
cars.bin,noncars.bin,sample_size_ratio_1223_4077.bin,1223,4077,testing,5602,391,25,4745,96.13%,111
cars.bin,noncars.bin,sample_size_ratio_1427_3873.bin,1427,3873,testing,5505,284,35,4327,96.86%,118
cars.bin,noncars.bin,sample_size_ratio_1631_3669.bin,1631,3669,testing,5341,244,27,3927,97.16%,126
cars.bin,noncars.bin,sample_size_ratio_1835_3465.bin,1835,3465,testing,5253,128,41,3505,98.11%,166
cars.bin,noncars.bin,sample_size_ratio_2038_3262.bin,2038,3262,testing,5064,114,52,3088,98.00%,152
cars.bin,noncars.bin,sample_size_ratio_2242_3058.bin,2242,3058,testing,4889,85,52,2680,98.22%,159
cars.bin,noncars.bin,sample_size_ratio_2446_2854.bin,2446,2854,testing,4722,48,50,2274,98.62%,158
cars.bin,noncars.bin,sample_size_ratio_2650_2650.bin,2650,2650,testing,4523,43,56,1860,98.47%,161
cars.bin,noncars.bin,sample_size_ratio_2854_2446.bin,2854,2446,testing,4325,37,55,1453,98.43%,135
cars.bin,noncars.bin,sample_size_ratio_3058_2242.bin,3058,2242,testing,4135,23,50,1050,98.61%,141
cars.bin,noncars.bin,sample_size_ratio_3262_2038.bin,3262,2038,testing,3943,11,40,652,98.90%,146
cars.bin,noncars.bin,sample_size_ratio_3465_1835.bin,3465,1835,testing,3747,4,21,265,99.38%,145
cars.bin,noncars.bin,sample_size_ratio_3669_1631.bin,3669,1631,testing,3547,0,0,0,100.00%,134
cars.bin,noncars.bin,sample_size_ratio_3873_1427.bin,3873,1427,testing,3343,0,0,0,100.00%,134
cars.bin,noncars.bin,sample_size_ratio_4077_1223.bin,4077,1223,testing,3139,0,0,0,100.00%,126
cars.bin,noncars.bin,sample_size_ratio_4281_1019.bin,4281,1019,testing,2935,0,0,0,100.00%,127
cars.bin,noncars.bin,sample_size_ratio_4485_815.bin,4485,815,testing,2731,0,0,0,100.00%,115
cars.bin,noncars.bin,sample_size_ratio_4688_612.bin,4688,612,testing,2528,0,0,0,100.00%,102
cars.bin,noncars.bin,sample_size_ratio_4892_408.bin,4892,408,testing,2324,0,0,0,100.00%,80
cars.bin,noncars.bin,sample_size_ratio_5096_204.bin,5096,204,testing,2120,0,0,0,100.00%,51
cars.bin,noncars.bin,sample_size_ratio_208_5192.bin,208,5192,testing,3998,2703,5,6488,79.48%,70
cars.bin,noncars.bin,sample_size_ratio_415_4985.bin,415,4985,testing,5353,1448,17,6369,88.89%,90
cars.bin,noncars.bin,sample_size_ratio_623_4777.bin,623,4777,testing,5657,936,11,5959,92.46%,111
cars.bin,noncars.bin,sample_size_ratio_831_4569.bin,831,4569,testing,5708,677,17,5537,94.19%,109
cars.bin,noncars.bin,sample_size_ratio_1038_4362.bin,1038,4362,testing,5664,514,21,5119,95.27%,112
cars.bin,noncars.bin,sample_size_ratio_1246_4154.bin,1246,4154,testing,5638,332,23,4701,96.68%,135
cars.bin,noncars.bin,sample_size_ratio_1454_3946.bin,1454,3946,testing,5461,301,38,4270,96.63%,137
cars.bin,noncars.bin,sample_size_ratio_1662_3738.bin,1662,3738,testing,5351,203,30,3862,97.53%,128
cars.bin,noncars.bin,sample_size_ratio_1869_3531.bin,1869,3531,testing,5208,139,36,3442,98.02%,160
cars.bin,noncars.bin,sample_size_ratio_2077_3323.bin,2077,3323,testing,5033,106,36,3026,98.27%,156
cars.bin,noncars.bin,sample_size_ratio_2285_3115.bin,2285,3115,testing,4866,65,50,2596,98.48%,145
cars.bin,noncars.bin,sample_size_ratio_2492_2908.bin,2492,2908,testing,4679,45,62,2170,98.46%,155
cars.bin,noncars.bin,sample_size_ratio_2700_2700.bin,2700,2700,testing,4477,39,54,1762,98.53%,164
cars.bin,noncars.bin,sample_size_ratio_2908_2492.bin,2908,2492,testing,4278,30,49,1351,98.62%,156
cars.bin,noncars.bin,sample_size_ratio_3115_2285.bin,3115,2285,testing,4077,24,40,946,98.74%,162
cars.bin,noncars.bin,sample_size_ratio_3323_2077.bin,3323,2077,testing,3885,8,22,548,99.33%,139
cars.bin,noncars.bin,sample_size_ratio_3531_1869.bin,3531,1869,testing,3681,4,11,143,99.61%,145
cars.bin,noncars.bin,sample_size_ratio_3738_1662.bin,3738,1662,testing,3478,0,0,0,100.00%,141
cars.bin,noncars.bin,sample_size_ratio_3946_1454.bin,3946,1454,testing,3270,0,0,0,100.00%,128
cars.bin,noncars.bin,sample_size_ratio_4154_1246.bin,4154,1246,testing,3062,0,0,0,100.00%,128
cars.bin,noncars.bin,sample_size_ratio_4362_1038.bin,4362,1038,testing,2854,0,0,0,100.00%,121
cars.bin,noncars.bin,sample_size_ratio_4569_831.bin,4569,831,testing,2647,0,0,0,100.00%,104
cars.bin,noncars.bin,sample_size_ratio_4777_623.bin,4777,623,testing,2439,0,0,0,100.00%,94
cars.bin,noncars.bin,sample_size_ratio_4985_415.bin,4985,415,testing,2231,0,0,0,100.00%,89
cars.bin,noncars.bin,sample_size_ratio_5192_208.bin,5192,208,testing,2024,0,0,0,100.00%,54
cars.bin,noncars.bin,sample_size_ratio_212_5288.bin,212,5288,testing,3782,2823,2,6391,78.27%,65
cars.bin,noncars.bin,sample_size_ratio_423_5077.bin,423,5077,testing,5209,1584,11,6359,87.88%,86
cars.bin,noncars.bin,sample_size_ratio_635_4865.bin,635,4865,testing,5606,975,19,5927,92.07%,89
cars.bin,noncars.bin,sample_size_ratio_846_4654.bin,846,4654,testing,5614,756,16,5508,93.51%,101
cars.bin,noncars.bin,sample_size_ratio_1058_4442.bin,1058,4442,testing,5725,433,20,5080,95.98%,135
cars.bin,noncars.bin,sample_size_ratio_1269_4231.bin,1269,4231,testing,5548,399,28,4650,95.98%,113
cars.bin,noncars.bin,sample_size_ratio_1481_4019.bin,1481,4019,testing,5444,291,28,4226,96.81%,124
cars.bin,noncars.bin,sample_size_ratio_1692_3808.bin,1692,3808,testing,5329,195,28,3804,97.62%,147
cars.bin,noncars.bin,sample_size_ratio_1904_3596.bin,1904,3596,testing,5185,127,32,3376,98.18%,159
cars.bin,noncars.bin,sample_size_ratio_2115_3385.bin,2115,3385,testing,5002,99,38,2948,98.31%,150
cars.bin,noncars.bin,sample_size_ratio_2327_3173.bin,2327,3173,testing,4824,65,41,2521,98.58%,158
cars.bin,noncars.bin,sample_size_ratio_2538_2962.bin,2538,2962,testing,4628,50,50,2090,98.53%,159
cars.bin,noncars.bin,sample_size_ratio_2750_2750.bin,2750,2750,testing,4425,41,59,1657,98.38%,154
cars.bin,noncars.bin,sample_size_ratio_2962_2538.bin,2962,2538,testing,4228,26,48,1244,98.67%,149
cars.bin,noncars.bin,sample_size_ratio_3173_2327.bin,3173,2327,testing,4027,16,35,835,98.96%,156
cars.bin,noncars.bin,sample_size_ratio_3385_2115.bin,3385,2115,testing,3825,6,22,424,99.35%,142
cars.bin,noncars.bin,sample_size_ratio_3596_1904.bin,3596,1904,testing,3620,0,1,23,99.97%,139
cars.bin,noncars.bin,sample_size_ratio_3808_1692.bin,3808,1692,testing,3408,0,0,0,100.00%,132
cars.bin,noncars.bin,sample_size_ratio_4019_1481.bin,4019,1481,testing,3197,0,0,0,100.00%,130
cars.bin,noncars.bin,sample_size_ratio_4231_1269.bin,4231,1269,testing,2985,0,0,0,100.00%,122
cars.bin,noncars.bin,sample_size_ratio_4442_1058.bin,4442,1058,testing,2774,0,0,0,100.00%,117
cars.bin,noncars.bin,sample_size_ratio_4654_846.bin,4654,846,testing,2562,0,0,0,100.00%,118
cars.bin,noncars.bin,sample_size_ratio_4865_635.bin,4865,635,testing,2351,0,0,0,100.00%,91
cars.bin,noncars.bin,sample_size_ratio_5077_423.bin,5077,423,testing,2139,0,0,0,100.00%,86
cars.bin,noncars.bin,sample_size_ratio_5288_212.bin,5288,212,testing,1928,0,0,0,100.00%,51
cars.bin,noncars.bin,sample_size_ratio_215_5385.bin,215,5385,testing,3758,2750,8,6285,78.45%,68
cars.bin,noncars.bin,sample_size_ratio_431_5169.bin,431,5169,testing,5291,1433,15,6278,88.88%,81
cars.bin,noncars.bin,sample_size_ratio_646_4954.bin,646,4954,testing,5571,999,14,5910,91.89%,93
cars.bin,noncars.bin,sample_size_ratio_862_4738.bin,862,4738,testing,5700,654,13,5479,94.37%,118
cars.bin,noncars.bin,sample_size_ratio_1077_4523.bin,1077,4523,testing,5625,514,13,5049,95.30%,114
cars.bin,noncars.bin,sample_size_ratio_1292_4308.bin,1292,4308,testing,5588,336,21,4611,96.62%,141
cars.bin,noncars.bin,sample_size_ratio_1508_4092.bin,1508,4092,testing,5432,276,26,4174,96.95%,130
cars.bin,noncars.bin,sample_size_ratio_1723_3877.bin,1723,3877,testing,5285,208,28,3742,97.45%,131
cars.bin,noncars.bin,sample_size_ratio_1938_3662.bin,1938,3662,testing,5148,130,22,3318,98.24%,163
cars.bin,noncars.bin,sample_size_ratio_2154_3446.bin,2154,3446,testing,4985,77,38,2870,98.56%,158
cars.bin,noncars.bin,sample_size_ratio_2369_3231.bin,2369,3231,testing,4777,70,47,2431,98.40%,153
cars.bin,noncars.bin,sample_size_ratio_2585_3015.bin,2585,3015,testing,4571,60,41,2005,98.49%,155
cars.bin,noncars.bin,sample_size_ratio_2800_2800.bin,2800,2800,testing,4383,33,51,1565,98.61%,160
cars.bin,noncars.bin,sample_size_ratio_3015_2585.bin,3015,2585,testing,4173,28,47,1139,98.61%,135
cars.bin,noncars.bin,sample_size_ratio_3231_2369.bin,3231,2369,testing,3971,14,37,717,98.92%,147
cars.bin,noncars.bin,sample_size_ratio_3446_2154.bin,3446,2154,testing,3765,5,20,304,99.39%,135
cars.bin,noncars.bin,sample_size_ratio_3662_1938.bin,3662,1938,testing,3554,0,0,0,100.00%,143
cars.bin,noncars.bin,sample_size_ratio_3877_1723.bin,3877,1723,testing,3339,0,0,0,100.00%,141
cars.bin,noncars.bin,sample_size_ratio_4092_1508.bin,4092,1508,testing,3124,0,0,0,100.00%,135
cars.bin,noncars.bin,sample_size_ratio_4308_1292.bin,4308,1292,testing,2908,0,0,0,100.00%,130
cars.bin,noncars.bin,sample_size_ratio_4523_1077.bin,4523,1077,testing,2693,0,0,0,100.00%,128
cars.bin,noncars.bin,sample_size_ratio_4738_862.bin,4738,862,testing,2478,0,0,0,100.00%,112
cars.bin,noncars.bin,sample_size_ratio_4954_646.bin,4954,646,testing,2262,0,0,0,100.00%,96
cars.bin,noncars.bin,sample_size_ratio_5169_431.bin,5169,431,testing,2047,0,0,0,100.00%,89
cars.bin,noncars.bin,sample_size_ratio_5385_215.bin,5385,215,testing,1831,0,0,0,100.00%,56
cars.bin,noncars.bin,sample_size_ratio_219_5481.bin,219,5481,testing,3992,2420,4,6189,80.77%,69
cars.bin,noncars.bin,sample_size_ratio_438_5262.bin,438,5262,testing,5106,1525,9,6184,88.04%,80
cars.bin,noncars.bin,sample_size_ratio_658_5042.bin,658,5042,testing,5598,960,18,5882,92.15%,97
cars.bin,noncars.bin,sample_size_ratio_877_4823.bin,877,4823,testing,5591,748,12,5450,93.56%,103
cars.bin,noncars.bin,sample_size_ratio_1096_4604.bin,1096,4604,testing,5617,503,18,5006,95.32%,129
cars.bin,noncars.bin,sample_size_ratio_1315_4385.bin,1315,4385,testing,5542,359,22,4564,96.37%,122
cars.bin,noncars.bin,sample_size_ratio_1535_4165.bin,1535,4165,testing,5458,223,22,4124,97.51%,135
cars.bin,noncars.bin,sample_size_ratio_1754_3946.bin,1754,3946,testing,5268,194,25,3683,97.61%,136
cars.bin,noncars.bin,sample_size_ratio_1973_3727.bin,1973,3727,testing,5120,123,23,3247,98.28%,164
cars.bin,noncars.bin,sample_size_ratio_2192_3508.bin,2192,3508,testing,4929,95,40,2792,98.28%,143
cars.bin,noncars.bin,sample_size_ratio_2412_3288.bin,2412,3288,testing,4735,69,33,2359,98.58%,160
cars.bin,noncars.bin,sample_size_ratio_2631_3069.bin,2631,3069,testing,4529,56,46,1908,98.44%,159
cars.bin,noncars.bin,sample_size_ratio_2850_2850.bin,2850,2850,testing,4337,29,55,1461,98.57%,153
cars.bin,noncars.bin,sample_size_ratio_3069_2631.bin,3069,2631,testing,4119,28,33,1045,98.83%,160
cars.bin,noncars.bin,sample_size_ratio_3288_2412.bin,3288,2412,testing,3915,13,19,621,99.30%,155
cars.bin,noncars.bin,sample_size_ratio_3508_2192.bin,3508,2192,testing,3706,2,11,189,99.67%,151
cars.bin,noncars.bin,sample_size_ratio_3727_1973.bin,3727,1973,testing,3489,0,0,0,100.00%,145
cars.bin,noncars.bin,sample_size_ratio_3946_1754.bin,3946,1754,testing,3270,0,0,0,100.00%,140
cars.bin,noncars.bin,sample_size_ratio_4165_1535.bin,4165,1535,testing,3051,0,0,0,100.00%,153
cars.bin,noncars.bin,sample_size_ratio_4385_1315.bin,4385,1315,testing,2831,0,0,0,100.00%,132
cars.bin,noncars.bin,sample_size_ratio_4604_1096.bin,4604,1096,testing,2612,0,0,0,100.00%,124
cars.bin,noncars.bin,sample_size_ratio_4823_877.bin,4823,877,testing,2393,0,0,0,100.00%,108
cars.bin,noncars.bin,sample_size_ratio_5042_658.bin,5042,658,testing,2174,0,0,0,100.00%,92
cars.bin,noncars.bin,sample_size_ratio_5262_438.bin,5262,438,testing,1954,0,0,0,100.00%,91
cars.bin,noncars.bin,sample_size_ratio_5481_219.bin,5481,219,testing,1735,0,0,0,100.00%,57
cars.bin,noncars.bin,sample_size_ratio_223_5577.bin,223,5577,testing,3973,2343,4,6089,81.09%,71
cars.bin,noncars.bin,sample_size_ratio_446_5354.bin,446,5354,testing,5222,1317,14,6079,89.46%,85
cars.bin,noncars.bin,sample_size_ratio_669_5131.bin,669,5131,testing,5525,1022,19,5859,91.62%,88
cars.bin,noncars.bin,sample_size_ratio_892_4908.bin,892,4908,testing,5631,693,17,5415,93.96%,107
cars.bin,noncars.bin,sample_size_ratio_1115_4685.bin,1115,4685,testing,5655,446,18,4968,95.81%,136
cars.bin,noncars.bin,sample_size_ratio_1338_4462.bin,1338,4462,testing,5544,334,22,4518,96.58%,134
cars.bin,noncars.bin,sample_size_ratio_1562_4238.bin,1562,4238,testing,5377,277,27,4065,96.88%,125
cars.bin,noncars.bin,sample_size_ratio_1785_4015.bin,1785,4015,testing,5250,181,24,3622,97.74%,130
cars.bin,noncars.bin,sample_size_ratio_2008_3792.bin,2008,3792,testing,5091,117,24,3176,98.32%,159
cars.bin,noncars.bin,sample_size_ratio_2231_3569.bin,2231,3569,testing,4885,100,35,2719,98.26%,146
cars.bin,noncars.bin,sample_size_ratio_2454_3346.bin,2454,3346,testing,4692,70,32,2276,98.56%,162
cars.bin,noncars.bin,sample_size_ratio_2677_3123.bin,2677,3123,testing,4501,38,31,1831,98.92%,164
cars.bin,noncars.bin,sample_size_ratio_2900_2900.bin,2900,2900,testing,4287,29,48,1368,98.66%,152
cars.bin,noncars.bin,sample_size_ratio_3123_2677.bin,3123,2677,testing,4078,15,37,933,98.97%,153
cars.bin,noncars.bin,sample_size_ratio_3346_2454.bin,3346,2454,testing,3854,16,21,503,99.16%,152
cars.bin,noncars.bin,sample_size_ratio_3569_2231.bin,3569,2231,testing,3647,0,4,74,99.89%,152
cars.bin,noncars.bin,sample_size_ratio_3792_2008.bin,3792,2008,testing,3424,0,0,0,100.00%,140
cars.bin,noncars.bin,sample_size_ratio_4015_1785.bin,4015,1785,testing,3201,0,0,0,100.00%,147
cars.bin,noncars.bin,sample_size_ratio_4238_1562.bin,4238,1562,testing,2978,0,0,0,100.00%,128
cars.bin,noncars.bin,sample_size_ratio_4462_1338.bin,4462,1338,testing,2754,0,0,0,100.00%,127
cars.bin,noncars.bin,sample_size_ratio_4685_1115.bin,4685,1115,testing,2531,0,0,0,100.00%,136
cars.bin,noncars.bin,sample_size_ratio_4908_892.bin,4908,892,testing,2308,0,0,0,100.00%,113
cars.bin,noncars.bin,sample_size_ratio_5131_669.bin,5131,669,testing,2085,0,0,0,100.00%,99
cars.bin,noncars.bin,sample_size_ratio_5354_446.bin,5354,446,testing,1862,0,0,0,100.00%,91
cars.bin,noncars.bin,sample_size_ratio_5577_223.bin,5577,223,testing,1639,0,0,0,100.00%,58
cars.bin,noncars.bin,sample_size_ratio_227_5673.bin,227,5673,testing,3924,2296,2,5991,81.18%,73
cars.bin,noncars.bin,sample_size_ratio_454_5446.bin,454,5446,testing,5015,1432,6,5987,88.44%,83
cars.bin,noncars.bin,sample_size_ratio_681_5219.bin,681,5219,testing,5560,975,11,5843,92.04%,95
cars.bin,noncars.bin,sample_size_ratio_908_4992.bin,908,4992,testing,5640,668,17,5383,94.15%,109
cars.bin,noncars.bin,sample_size_ratio_1135_4765.bin,1135,4765,testing,5576,505,8,4938,95.35%,114
cars.bin,noncars.bin,sample_size_ratio_1362_4538.bin,1362,4538,testing,5536,318,15,4477,96.78%,126
cars.bin,noncars.bin,sample_size_ratio_1588_4312.bin,1588,4312,testing,5363,265,22,4018,97.03%,123
cars.bin,noncars.bin,sample_size_ratio_1815_4085.bin,1815,4085,testing,5247,154,28,3558,97.97%,157
cars.bin,noncars.bin,sample_size_ratio_2042_3858.bin,2042,3858,testing,5073,101,21,3111,98.53%,159
cars.bin,noncars.bin,sample_size_ratio_2269_3631.bin,2269,3631,testing,4856,91,43,2635,98.24%,153
cars.bin,noncars.bin,sample_size_ratio_2496_3404.bin,2496,3404,testing,4655,65,39,2185,98.50%,169
cars.bin,noncars.bin,sample_size_ratio_2723_3177.bin,2723,3177,testing,4459,34,42,1728,98.79%,157
cars.bin,noncars.bin,sample_size_ratio_2950_2950.bin,2950,2950,testing,4240,26,43,1273,98.76%,169
cars.bin,noncars.bin,sample_size_ratio_3177_2723.bin,3177,2723,testing,4019,20,31,831,98.96%,141
cars.bin,noncars.bin,sample_size_ratio_3404_2496.bin,3404,2496,testing,3805,7,16,392,99.45%,150
cars.bin,noncars.bin,sample_size_ratio_3631_2269.bin,3631,2269,testing,3585,0,0,0,100.00%,135
cars.bin,noncars.bin,sample_size_ratio_3858_2042.bin,3858,2042,testing,3358,0,0,0,100.00%,152
cars.bin,noncars.bin,sample_size_ratio_4085_1815.bin,4085,1815,testing,3131,0,0,0,100.00%,158
cars.bin,noncars.bin,sample_size_ratio_4312_1588.bin,4312,1588,testing,2904,0,0,0,100.00%,152
cars.bin,noncars.bin,sample_size_ratio_4538_1362.bin,4538,1362,testing,2678,0,0,0,100.00%,140
cars.bin,noncars.bin,sample_size_ratio_4765_1135.bin,4765,1135,testing,2451,0,0,0,100.00%,124
cars.bin,noncars.bin,sample_size_ratio_4992_908.bin,4992,908,testing,2224,0,0,0,100.00%,104
cars.bin,noncars.bin,sample_size_ratio_5219_681.bin,5219,681,testing,1997,0,0,0,100.00%,97
cars.bin,noncars.bin,sample_size_ratio_5446_454.bin,5446,454,testing,1770,0,0,0,100.00%,84
cars.bin,noncars.bin,sample_size_ratio_5673_227.bin,5673,227,testing,1543,0,0,0,100.00%,56
cars.bin,noncars.bin,sample_size_ratio_231_5769.bin,231,5769,testing,3729,2395,2,5891,80.05%,69
cars.bin,noncars.bin,sample_size_ratio_462_5538.bin,462,5538,testing,5195,1160,5,5888,90.49%,103
cars.bin,noncars.bin,sample_size_ratio_692_5308.bin,692,5308,testing,5568,956,10,5822,92.18%,101
cars.bin,noncars.bin,sample_size_ratio_923_5077.bin,923,5077,testing,5629,664,12,5358,94.20%,111
cars.bin,noncars.bin,sample_size_ratio_1154_4846.bin,1154,4846,testing,5608,454,13,4895,95.74%,133
cars.bin,noncars.bin,sample_size_ratio_1385_4615.bin,1385,4615,testing,5541,290,10,4436,97.08%,139
cars.bin,noncars.bin,sample_size_ratio_1615_4385.bin,1615,4385,testing,5368,233,17,3969,97.39%,132
cars.bin,noncars.bin,sample_size_ratio_1846_4154.bin,1846,4154,testing,5237,133,19,3505,98.29%,169
cars.bin,noncars.bin,sample_size_ratio_2077_3923.bin,2077,3923,testing,5008,131,18,3044,98.18%,174
cars.bin,noncars.bin,sample_size_ratio_2308_3692.bin,2308,3692,testing,4826,82,30,2570,98.51%,146
cars.bin,noncars.bin,sample_size_ratio_2538_3462.bin,2538,3462,testing,4615,63,28,2112,98.67%,166
cars.bin,noncars.bin,sample_size_ratio_2769_3231.bin,2769,3231,testing,4402,45,37,1641,98.66%,157
cars.bin,noncars.bin,sample_size_ratio_3000_3000.bin,3000,3000,testing,4184,32,36,1180,98.75%,162
cars.bin,noncars.bin,sample_size_ratio_3231_2769.bin,3231,2769,testing,3962,23,26,728,98.97%,161
cars.bin,noncars.bin,sample_size_ratio_3462_2538.bin,3462,2538,testing,3751,3,13,279,99.60%,159
cars.bin,noncars.bin,sample_size_ratio_3692_2308.bin,3692,2308,testing,3524,0,0,0,100.00%,150
cars.bin,noncars.bin,sample_size_ratio_3923_2077.bin,3923,2077,testing,3293,0,0,0,100.00%,150
cars.bin,noncars.bin,sample_size_ratio_4154_1846.bin,4154,1846,testing,3062,0,0,0,100.00%,150
cars.bin,noncars.bin,sample_size_ratio_4385_1615.bin,4385,1615,testing,2831,0,0,0,100.00%,145
cars.bin,noncars.bin,sample_size_ratio_4615_1385.bin,4615,1385,testing,2601,0,0,0,100.00%,134
cars.bin,noncars.bin,sample_size_ratio_4846_1154.bin,4846,1154,testing,2370,0,0,0,100.00%,120
cars.bin,noncars.bin,sample_size_ratio_5077_923.bin,5077,923,testing,2139,0,0,0,100.00%,120
cars.bin,noncars.bin,sample_size_ratio_5308_692.bin,5308,692,testing,1908,0,0,0,100.00%,102
cars.bin,noncars.bin,sample_size_ratio_5538_462.bin,5538,462,testing,1678,0,0,0,100.00%,90
cars.bin,noncars.bin,sample_size_ratio_5769_231.bin,5769,231,testing,1447,0,0,0,100.00%,63
cars.bin,noncars.bin,sample_size_ratio_235_5865.bin,235,5865,testing,3825,2203,2,5791,81.35%,77
cars.bin,noncars.bin,sample_size_ratio_469_5631.bin,469,5631,testing,4929,1333,8,5785,88.88%,85
cars.bin,noncars.bin,sample_size_ratio_704_5396.bin,704,5396,testing,5518,979,10,5783,91.95%,95
cars.bin,noncars.bin,sample_size_ratio_938_5162.bin,938,5162,testing,5632,646,16,5324,94.30%,120
cars.bin,noncars.bin,sample_size_ratio_1173_4927.bin,1173,4927,testing,5563,480,12,4858,95.49%,117
cars.bin,noncars.bin,sample_size_ratio_1408_4692.bin,1408,4692,testing,5469,339,19,4381,96.49%,131
cars.bin,noncars.bin,sample_size_ratio_1642_4458.bin,1642,4458,testing,5362,212,18,3914,97.58%,145
cars.bin,noncars.bin,sample_size_ratio_1877_4223.bin,1877,4223,testing,5194,145,19,3443,98.14%,165
cars.bin,noncars.bin,sample_size_ratio_2112_3988.bin,2112,3988,testing,4999,105,21,2971,98.44%,152
cars.bin,noncars.bin,sample_size_ratio_2346_3754.bin,2346,3754,testing,4781,89,21,2503,98.51%,158
cars.bin,noncars.bin,sample_size_ratio_2581_3519.bin,2581,3519,testing,4583,52,33,2021,98.73%,167
cars.bin,noncars.bin,sample_size_ratio_2815_3285.bin,2815,3285,testing,4363,38,32,1554,98.83%,162
cars.bin,noncars.bin,sample_size_ratio_3050_3050.bin,3050,3050,testing,4146,20,28,1088,99.09%,166
cars.bin,noncars.bin,sample_size_ratio_3285_2815.bin,3285,2815,testing,3919,12,27,619,99.15%,157
cars.bin,noncars.bin,sample_size_ratio_3519_2581.bin,3519,2581,testing,3694,3,8,170,99.72%,149
cars.bin,noncars.bin,sample_size_ratio_3754_2346.bin,3754,2346,testing,3462,0,0,0,100.00%,149
cars.bin,noncars.bin,sample_size_ratio_3988_2112.bin,3988,2112,testing,3228,0,0,0,100.00%,153
cars.bin,noncars.bin,sample_size_ratio_4223_1877.bin,4223,1877,testing,2993,0,0,0,100.00%,157
cars.bin,noncars.bin,sample_size_ratio_4458_1642.bin,4458,1642,testing,2758,0,0,0,100.00%,149
cars.bin,noncars.bin,sample_size_ratio_4692_1408.bin,4692,1408,testing,2524,0,0,0,100.00%,132
cars.bin,noncars.bin,sample_size_ratio_4927_1173.bin,4927,1173,testing,2289,0,0,0,100.00%,133
cars.bin,noncars.bin,sample_size_ratio_5162_938.bin,5162,938,testing,2054,0,0,0,100.00%,117
cars.bin,noncars.bin,sample_size_ratio_5396_704.bin,5396,704,testing,1820,0,0,0,100.00%,100
cars.bin,noncars.bin,sample_size_ratio_5631_469.bin,5631,469,testing,1585,0,0,0,100.00%,83
cars.bin,noncars.bin,sample_size_ratio_5865_235.bin,5865,235,testing,1351,0,0,0,100.00%,59
cars.bin,noncars.bin,sample_size_ratio_238_5962.bin,238,5962,testing,3644,2287,0,5693,80.33%,70
cars.bin,noncars.bin,sample_size_ratio_477_5723.bin,477,5723,testing,4995,1175,4,5689,90.06%,90
cars.bin,noncars.bin,sample_size_ratio_715_5485.bin,715,5485,testing,5515,893,8,5685,92.55%,97
cars.bin,noncars.bin,sample_size_ratio_954_5246.bin,954,5246,testing,5612,650,12,5296,94.28%,118
cars.bin,noncars.bin,sample_size_ratio_1192_5008.bin,1192,5008,testing,5589,435,12,4820,95.88%,121
cars.bin,noncars.bin,sample_size_ratio_1431_4769.bin,1431,4769,testing,5468,317,13,4341,96.75%,141
cars.bin,noncars.bin,sample_size_ratio_1669_4531.bin,1669,4531,testing,5321,226,12,3866,97.47%,149
cars.bin,noncars.bin,sample_size_ratio_1908_4292.bin,1908,4292,testing,5148,160,15,3385,97.99%,153
cars.bin,noncars.bin,sample_size_ratio_2146_4054.bin,2146,4054,testing,4967,103,17,2907,98.50%,176
cars.bin,noncars.bin,sample_size_ratio_2385_3815.bin,2385,3815,testing,4755,76,27,2419,98.58%,174
cars.bin,noncars.bin,sample_size_ratio_2623_3577.bin,2623,3577,testing,4532,61,20,1950,98.77%,162
cars.bin,noncars.bin,sample_size_ratio_2862_3338.bin,2862,3338,testing,4324,30,25,1467,99.06%,191
cars.bin,noncars.bin,sample_size_ratio_3100_3100.bin,3100,3100,testing,4087,29,27,989,98.91%,182
cars.bin,noncars.bin,sample_size_ratio_3338_2862.bin,3338,2862,testing,3868,10,21,519,99.30%,158
cars.bin,noncars.bin,sample_size_ratio_3577_2623.bin,3577,2623,testing,3638,1,3,59,99.89%,142
cars.bin,noncars.bin,sample_size_ratio_3815_2385.bin,3815,2385,testing,3401,0,0,0,100.00%,168
cars.bin,noncars.bin,sample_size_ratio_4054_2146.bin,4054,2146,testing,3162,0,0,0,100.00%,151
cars.bin,noncars.bin,sample_size_ratio_4292_1908.bin,4292,1908,testing,2924,0,0,0,100.00%,139
cars.bin,noncars.bin,sample_size_ratio_4531_1669.bin,4531,1669,testing,2685,0,0,0,100.00%,154
cars.bin,noncars.bin,sample_size_ratio_4769_1431.bin,4769,1431,testing,2447,0,0,0,100.00%,140
cars.bin,noncars.bin,sample_size_ratio_5008_1192.bin,5008,1192,testing,2208,0,0,0,100.00%,135
cars.bin,noncars.bin,sample_size_ratio_5246_954.bin,5246,954,testing,1970,0,0,0,100.00%,133
cars.bin,noncars.bin,sample_size_ratio_5485_715.bin,5485,715,testing,1731,0,0,0,100.00%,101
cars.bin,noncars.bin,sample_size_ratio_5723_477.bin,5723,477,testing,1493,0,0,0,100.00%,89
cars.bin,noncars.bin,sample_size_ratio_5962_238.bin,5962,238,testing,1254,0,0,0,100.00%,62
cars.bin,noncars.bin,sample_size_ratio_242_6058.bin,242,6058,testing,3676,2159,0,5593,81.11%,80
cars.bin,noncars.bin,sample_size_ratio_485_5815.bin,485,5815,testing,4890,1188,1,5592,89.81%,84
cars.bin,noncars.bin,sample_size_ratio_727_5573.bin,727,5573,testing,5418,902,7,5586,92.37%,101
cars.bin,noncars.bin,sample_size_ratio_969_5331.bin,969,5331,testing,5614,633,6,5272,94.46%,118
cars.bin,noncars.bin,sample_size_ratio_1212_5088.bin,1212,5088,testing,5629,375,9,4783,96.44%,135
cars.bin,noncars.bin,sample_size_ratio_1454_4846.bin,1454,4846,testing,5442,320,13,4295,96.69%,140
cars.bin,noncars.bin,sample_size_ratio_1696_4604.bin,1696,4604,testing,5316,204,12,3812,97.69%,144
cars.bin,noncars.bin,sample_size_ratio_1938_4362.bin,1938,4362,testing,5144,134,21,3319,98.20%,162
cars.bin,noncars.bin,sample_size_ratio_2181_4119.bin,2181,4119,testing,4939,96,14,2840,98.61%,168
cars.bin,noncars.bin,sample_size_ratio_2423_3877.bin,2423,3877,testing,4722,71,21,2349,98.72%,175
cars.bin,noncars.bin,sample_size_ratio_2665_3635.bin,2665,3635,testing,4501,50,19,1867,98.93%,178
cars.bin,noncars.bin,sample_size_ratio_2908_3392.bin,2908,3392,testing,4268,40,29,1371,98.79%,153
cars.bin,noncars.bin,sample_size_ratio_3150_3150.bin,3150,3150,testing,4045,21,18,898,99.22%,175
cars.bin,noncars.bin,sample_size_ratio_3392_2908.bin,3392,2908,testing,3813,11,10,422,99.51%,164
cars.bin,noncars.bin,sample_size_ratio_3635_2665.bin,3635,2665,testing,3581,0,0,0,100.00%,155
cars.bin,noncars.bin,sample_size_ratio_3877_2423.bin,3877,2423,testing,3339,0,0,0,100.00%,164
cars.bin,noncars.bin,sample_size_ratio_4119_2181.bin,4119,2181,testing,3097,0,0,0,100.00%,138
cars.bin,noncars.bin,sample_size_ratio_4362_1938.bin,4362,1938,testing,2854,0,0,0,100.00%,139
cars.bin,noncars.bin,sample_size_ratio_4604_1696.bin,4604,1696,testing,2612,0,0,0,100.00%,139
cars.bin,noncars.bin,sample_size_ratio_4846_1454.bin,4846,1454,testing,2370,0,0,0,100.00%,138
cars.bin,noncars.bin,sample_size_ratio_5088_1212.bin,5088,1212,testing,2128,0,0,0,100.00%,134
cars.bin,noncars.bin,sample_size_ratio_5331_969.bin,5331,969,testing,1885,0,0,0,100.00%,127
cars.bin,noncars.bin,sample_size_ratio_5573_727.bin,5573,727,testing,1643,0,0,0,100.00%,101
cars.bin,noncars.bin,sample_size_ratio_5815_485.bin,5815,485,testing,1401,0,0,0,100.00%,86
cars.bin,noncars.bin,sample_size_ratio_6058_242.bin,6058,242,testing,1158,0,0,0,100.00%,54
cars.bin,noncars.bin,sample_size_ratio_246_6154.bin,246,6154,testing,3525,2214,0,5493,80.29%,74
cars.bin,noncars.bin,sample_size_ratio_492_5908.bin,492,5908,testing,4832,1153,0,5493,89.95%,104
cars.bin,noncars.bin,sample_size_ratio_738_5662.bin,738,5662,testing,5380,851,4,5489,92.71%,116
cars.bin,noncars.bin,sample_size_ratio_985_5415.bin,985,5415,testing,5599,632,7,5239,94.43%,112
cars.bin,noncars.bin,sample_size_ratio_1231_5169.bin,1231,5169,testing,5609,376,9,4745,96.41%,134
cars.bin,noncars.bin,sample_size_ratio_1477_4923.bin,1477,4923,testing,5447,292,11,4251,96.97%,130
cars.bin,noncars.bin,sample_size_ratio_1723_4677.bin,1723,4677,testing,5296,197,7,3763,97.80%,153
cars.bin,noncars.bin,sample_size_ratio_1969_4431.bin,1969,4431,testing,5098,149,12,3266,98.11%,167
cars.bin,noncars.bin,sample_size_ratio_2215_4185.bin,2215,4185,testing,4885,116,11,2775,98.37%,169
cars.bin,noncars.bin,sample_size_ratio_2462_3938.bin,2462,3938,testing,4682,72,16,2276,98.75%,186
cars.bin,noncars.bin,sample_size_ratio_2708_3692.bin,2708,3692,testing,4467,41,13,1787,99.14%,174
cars.bin,noncars.bin,sample_size_ratio_2954_3446.bin,2954,3446,testing,4237,25,21,1287,99.17%,175
cars.bin,noncars.bin,sample_size_ratio_3200_3200.bin,3200,3200,testing,3994,22,26,790,99.01%,170
cars.bin,noncars.bin,sample_size_ratio_3446_2954.bin,3446,2954,testing,3763,7,16,308,99.44%,144
cars.bin,noncars.bin,sample_size_ratio_3692_2708.bin,3692,2708,testing,3524,0,0,0,100.00%,154
cars.bin,noncars.bin,sample_size_ratio_3938_2462.bin,3938,2462,testing,3278,0,0,0,100.00%,155
cars.bin,noncars.bin,sample_size_ratio_4185_2215.bin,4185,2215,testing,3031,0,0,0,100.00%,159
cars.bin,noncars.bin,sample_size_ratio_4431_1969.bin,4431,1969,testing,2785,0,0,0,100.00%,151
cars.bin,noncars.bin,sample_size_ratio_4677_1723.bin,4677,1723,testing,2539,0,0,0,100.00%,150
cars.bin,noncars.bin,sample_size_ratio_4923_1477.bin,4923,1477,testing,2293,0,0,0,100.00%,141
cars.bin,noncars.bin,sample_size_ratio_5169_1231.bin,5169,1231,testing,2047,0,0,0,100.00%,131
cars.bin,noncars.bin,sample_size_ratio_5415_985.bin,5415,985,testing,1801,0,0,0,100.00%,121
cars.bin,noncars.bin,sample_size_ratio_5662_738.bin,5662,738,testing,1554,0,0,0,100.00%,106
cars.bin,noncars.bin,sample_size_ratio_5908_492.bin,5908,492,testing,1308,0,0,0,100.00%,88
cars.bin,noncars.bin,sample_size_ratio_6154_246.bin,6154,246,testing,1062,0,0,0,100.00%,64
cars.bin,noncars.bin,sample_size_ratio_250_6250.bin,250,6250,testing,3633,2010,0,5393,81.79%,73
cars.bin,noncars.bin,sample_size_ratio_500_6000.bin,500,6000,testing,4842,1051,0,5393,90.69%,98
cars.bin,noncars.bin,sample_size_ratio_750_5750.bin,750,5750,testing,5323,820,1,5392,92.88%,100
cars.bin,noncars.bin,sample_size_ratio_1000_5500.bin,1000,5500,testing,5613,603,4,5212,94.69%,134
cars.bin,noncars.bin,sample_size_ratio_1250_5250.bin,1250,5250,testing,5513,453,7,4709,95.69%,122
cars.bin,noncars.bin,sample_size_ratio_1500_5000.bin,1500,5000,testing,5402,314,9,4207,96.75%,137
cars.bin,noncars.bin,sample_size_ratio_1750_4750.bin,1750,4750,testing,5278,188,10,3706,97.84%,158
cars.bin,noncars.bin,sample_size_ratio_2000_4500.bin,2000,4500,testing,5089,127,10,3206,98.38%,166
cars.bin,noncars.bin,sample_size_ratio_2250_4250.bin,2250,4250,testing,4874,92,9,2707,98.69%,171
cars.bin,noncars.bin,sample_size_ratio_2500_4000.bin,2500,4000,testing,4640,76,17,2199,98.66%,166
cars.bin,noncars.bin,sample_size_ratio_2750_3750.bin,2750,3750,testing,4419,47,23,1693,98.87%,165
cars.bin,noncars.bin,sample_size_ratio_3000_3500.bin,3000,3500,testing,4177,39,16,1200,98.99%,171
cars.bin,noncars.bin,sample_size_ratio_3250_3250.bin,3250,3250,testing,3951,15,21,695,99.23%,172
cars.bin,noncars.bin,sample_size_ratio_3500_3000.bin,3500,3000,testing,3714,2,8,208,99.75%,167
cars.bin,noncars.bin,sample_size_ratio_3750_2750.bin,3750,2750,testing,3466,0,0,0,100.00%,173
cars.bin,noncars.bin,sample_size_ratio_4000_2500.bin,4000,2500,testing,3216,0,0,0,100.00%,160
cars.bin,noncars.bin,sample_size_ratio_4250_2250.bin,4250,2250,testing,2966,0,0,0,100.00%,166
cars.bin,noncars.bin,sample_size_ratio_4500_2000.bin,4500,2000,testing,2716,0,0,0,100.00%,147
cars.bin,noncars.bin,sample_size_ratio_4750_1750.bin,4750,1750,testing,2466,0,0,0,100.00%,158
cars.bin,noncars.bin,sample_size_ratio_5000_1500.bin,5000,1500,testing,2216,0,0,0,100.00%,141
cars.bin,noncars.bin,sample_size_ratio_5250_1250.bin,5250,1250,testing,1966,0,0,0,100.00%,132
cars.bin,noncars.bin,sample_size_ratio_5500_1000.bin,5500,1000,testing,1716,0,0,0,100.00%,122
cars.bin,noncars.bin,sample_size_ratio_5750_750.bin,5750,750,testing,1466,0,0,0,100.00%,108
cars.bin,noncars.bin,sample_size_ratio_6000_500.bin,6000,500,testing,1216,0,0,0,100.00%,85
cars.bin,noncars.bin,sample_size_ratio_6250_250.bin,6250,250,testing,966,0,0,0,100.00%,60
cars.bin,noncars.bin,sample_size_ratio_254_6346.bin,254,6346,testing,3529,2018,0,5293,81.38%,80
cars.bin,noncars.bin,sample_size_ratio_508_6092.bin,508,6092,testing,4638,1163,0,5293,89.52%,97
cars.bin,noncars.bin,sample_size_ratio_762_5838.bin,762,5838,testing,5286,769,1,5292,93.21%,103
cars.bin,noncars.bin,sample_size_ratio_1015_5585.bin,1015,5585,testing,5592,609,6,5180,94.60%,122
cars.bin,noncars.bin,sample_size_ratio_1269_5331.bin,1269,5331,testing,5498,449,6,4672,95.72%,129
cars.bin,noncars.bin,sample_size_ratio_1523_5077.bin,1523,5077,testing,5437,256,9,4161,97.31%,155
cars.bin,noncars.bin,sample_size_ratio_1777_4823.bin,1777,4823,testing,5231,208,7,3655,97.64%,134
cars.bin,noncars.bin,sample_size_ratio_2031_4569.bin,2031,4569,testing,5085,100,4,3150,98.75%,170
cars.bin,noncars.bin,sample_size_ratio_2285_4315.bin,2285,4315,testing,4846,85,11,2635,98.73%,171
cars.bin,noncars.bin,sample_size_ratio_2538_4062.bin,2538,4062,testing,4609,69,16,2124,98.75%,173
cars.bin,noncars.bin,sample_size_ratio_2792_3808.bin,2792,3808,testing,4388,36,12,1620,99.21%,157
cars.bin,noncars.bin,sample_size_ratio_3046_3554.bin,3046,3554,testing,4141,29,19,1105,99.09%,173
cars.bin,noncars.bin,sample_size_ratio_3300_3300.bin,3300,3300,testing,3900,16,19,597,99.23%,170
cars.bin,noncars.bin,sample_size_ratio_3554_3046.bin,3554,3046,testing,3661,1,4,104,99.87%,179
cars.bin,noncars.bin,sample_size_ratio_3808_2792.bin,3808,2792,testing,3408,0,0,0,100.00%,159
cars.bin,noncars.bin,sample_size_ratio_4062_2538.bin,4062,2538,testing,3154,0,0,0,100.00%,162
cars.bin,noncars.bin,sample_size_ratio_4315_2285.bin,4315,2285,testing,2901,0,0,0,100.00%,165
cars.bin,noncars.bin,sample_size_ratio_4569_2031.bin,4569,2031,testing,2647,0,0,0,100.00%,149
cars.bin,noncars.bin,sample_size_ratio_4823_1777.bin,4823,1777,testing,2393,0,0,0,100.00%,156
cars.bin,noncars.bin,sample_size_ratio_5077_1523.bin,5077,1523,testing,2139,0,0,0,100.00%,132
cars.bin,noncars.bin,sample_size_ratio_5331_1269.bin,5331,1269,testing,1885,0,0,0,100.00%,133
cars.bin,noncars.bin,sample_size_ratio_5585_1015.bin,5585,1015,testing,1631,0,0,0,100.00%,125
cars.bin,noncars.bin,sample_size_ratio_5838_762.bin,5838,762,testing,1378,0,0,0,100.00%,118
cars.bin,noncars.bin,sample_size_ratio_6092_508.bin,6092,508,testing,1124,0,0,0,100.00%,86
cars.bin,noncars.bin,sample_size_ratio_6346_254.bin,6346,254,testing,870,0,0,0,100.00%,58
cars.bin,noncars.bin,sample_size_ratio_258_6442.bin,258,6442,testing,3531,1920,0,5193,81.96%,81
cars.bin,noncars.bin,sample_size_ratio_515_6185.bin,515,6185,testing,4618,1090,0,5193,90.00%,93
cars.bin,noncars.bin,sample_size_ratio_773_5927.bin,773,5927,testing,5169,797,0,5193,92.86%,102
cars.bin,noncars.bin,sample_size_ratio_1031_5669.bin,1031,5669,testing,5648,537,5,5149,95.22%,147
cars.bin,noncars.bin,sample_size_ratio_1288_5412.bin,1288,5412,testing,5551,377,4,4636,96.39%,148
cars.bin,noncars.bin,sample_size_ratio_1546_5154.bin,1546,5154,testing,5400,270,6,4118,97.18%,142
cars.bin,noncars.bin,sample_size_ratio_1804_4896.bin,1804,4896,testing,5236,176,7,3601,97.97%,158
cars.bin,noncars.bin,sample_size_ratio_2062_4638.bin,2062,4638,testing,5017,137,8,3084,98.24%,169
cars.bin,noncars.bin,sample_size_ratio_2319_4381.bin,2319,4381,testing,4819,78,10,2568,98.82%,173
cars.bin,noncars.bin,sample_size_ratio_2577_4123.bin,2577,4123,testing,4565,74,8,2054,98.78%,169
cars.bin,noncars.bin,sample_size_ratio_2835_3865.bin,2835,3865,testing,4349,32,12,1534,99.26%,191
cars.bin,noncars.bin,sample_size_ratio_3092_3608.bin,3092,3608,testing,4099,25,9,1023,99.34%,168
cars.bin,noncars.bin,sample_size_ratio_3350_3350.bin,3350,3350,testing,3857,9,17,499,99.41%,194
cars.bin,noncars.bin,sample_size_ratio_3608_3092.bin,3608,3092,testing,3608,0,0,0,100.00%,167
cars.bin,noncars.bin,sample_size_ratio_3865_2835.bin,3865,2835,testing,3351,0,0,0,100.00%,175
cars.bin,noncars.bin,sample_size_ratio_4123_2577.bin,4123,2577,testing,3093,0,0,0,100.00%,168
cars.bin,noncars.bin,sample_size_ratio_4381_2319.bin,4381,2319,testing,2835,0,0,0,100.00%,145
cars.bin,noncars.bin,sample_size_ratio_4638_2062.bin,4638,2062,testing,2578,0,0,0,100.00%,149
cars.bin,noncars.bin,sample_size_ratio_4896_1804.bin,4896,1804,testing,2320,0,0,0,100.00%,159
cars.bin,noncars.bin,sample_size_ratio_5154_1546.bin,5154,1546,testing,2062,0,0,0,100.00%,133
cars.bin,noncars.bin,sample_size_ratio_5412_1288.bin,5412,1288,testing,1804,0,0,0,100.00%,138
cars.bin,noncars.bin,sample_size_ratio_5669_1031.bin,5669,1031,testing,1547,0,0,0,100.00%,126
cars.bin,noncars.bin,sample_size_ratio_5927_773.bin,5927,773,testing,1289,0,0,0,100.00%,113
cars.bin,noncars.bin,sample_size_ratio_6185_515.bin,6185,515,testing,1031,0,0,0,100.00%,92
cars.bin,noncars.bin,sample_size_ratio_6442_258.bin,6442,258,testing,774,0,0,0,100.00%,67
cars.bin,noncars.bin,sample_size_ratio_262_6538.bin,262,6538,testing,3455,1900,0,5093,81.81%,85
cars.bin,noncars.bin,sample_size_ratio_523_6277.bin,523,6277,testing,4585,1031,0,5093,90.37%,99
cars.bin,noncars.bin,sample_size_ratio_785_6015.bin,785,6015,testing,5074,804,0,5093,92.67%,107
cars.bin,noncars.bin,sample_size_ratio_1046_5754.bin,1046,5754,testing,5580,559,2,5091,95.01%,122
cars.bin,noncars.bin,sample_size_ratio_1308_5492.bin,1308,5492,testing,5475,433,4,4596,95.84%,125
cars.bin,noncars.bin,sample_size_ratio_1569_5231.bin,1569,5231,testing,5408,239,3,4075,97.51%,154
cars.bin,noncars.bin,sample_size_ratio_1831_4969.bin,1831,4969,testing,5232,153,5,3549,98.23%,165
cars.bin,noncars.bin,sample_size_ratio_2092_4708.bin,2092,4708,testing,5011,113,4,3028,98.57%,169
cars.bin,noncars.bin,sample_size_ratio_2354_4446.bin,2354,4446,testing,4765,97,6,2502,98.60%,174
cars.bin,noncars.bin,sample_size_ratio_2615_4185.bin,2615,4185,testing,4530,71,11,1975,98.76%,169
cars.bin,noncars.bin,sample_size_ratio_2877_3923.bin,2877,3923,testing,4300,39,11,1451,99.14%,179
cars.bin,noncars.bin,sample_size_ratio_3138_3662.bin,3138,3662,testing,4057,21,11,929,99.36%,169
cars.bin,noncars.bin,sample_size_ratio_3400_3400.bin,3400,3400,testing,3809,7,16,400,99.46%,164
cars.bin,noncars.bin,sample_size_ratio_3662_3138.bin,3662,3138,testing,3554,0,0,0,100.00%,178
cars.bin,noncars.bin,sample_size_ratio_3923_2877.bin,3923,2877,testing,3293,0,0,0,100.00%,175
cars.bin,noncars.bin,sample_size_ratio_4185_2615.bin,4185,2615,testing,3031,0,0,0,100.00%,169
cars.bin,noncars.bin,sample_size_ratio_4446_2354.bin,4446,2354,testing,2770,0,0,0,100.00%,167
cars.bin,noncars.bin,sample_size_ratio_4708_2092.bin,4708,2092,testing,2508,0,0,0,100.00%,150
cars.bin,noncars.bin,sample_size_ratio_4969_1831.bin,4969,1831,testing,2247,0,0,0,100.00%,159
cars.bin,noncars.bin,sample_size_ratio_5231_1569.bin,5231,1569,testing,1985,0,0,0,100.00%,143
cars.bin,noncars.bin,sample_size_ratio_5492_1308.bin,5492,1308,testing,1724,0,0,0,100.00%,138
cars.bin,noncars.bin,sample_size_ratio_5754_1046.bin,5754,1046,testing,1462,0,0,0,100.00%,122
cars.bin,noncars.bin,sample_size_ratio_6015_785.bin,6015,785,testing,1201,0,0,0,100.00%,115
cars.bin,noncars.bin,sample_size_ratio_6277_523.bin,6277,523,testing,939,0,0,0,100.00%,81
cars.bin,noncars.bin,sample_size_ratio_6538_262.bin,6538,262,testing,678,0,0,0,100.00%,57
cars.bin,noncars.bin,sample_size_ratio_265_6635.bin,265,6635,testing,3457,1801,0,4993,82.43%,83
cars.bin,noncars.bin,sample_size_ratio_531_6369.bin,531,6369,testing,4400,1124,0,4993,89.31%,84
cars.bin,noncars.bin,sample_size_ratio_796_6104.bin,796,6104,testing,5060,729,0,4993,93.24%,105
cars.bin,noncars.bin,sample_size_ratio_1062_5838.bin,1062,5838,testing,5524,531,0,4993,95.19%,127
cars.bin,noncars.bin,sample_size_ratio_1327_5573.bin,1327,5573,testing,5510,379,3,4559,96.34%,148
cars.bin,noncars.bin,sample_size_ratio_1592_5308.bin,1592,5308,testing,5381,243,5,4027,97.43%,160
cars.bin,noncars.bin,sample_size_ratio_1858_5042.bin,1858,5042,testing,5208,150,2,3498,98.28%,171
cars.bin,noncars.bin,sample_size_ratio_2123_4777.bin,2123,4777,testing,4970,123,4,2966,98.42%,177
cars.bin,noncars.bin,sample_size_ratio_2388_4512.bin,2388,4512,testing,4753,75,9,2431,98.84%,187
cars.bin,noncars.bin,sample_size_ratio_2654_4246.bin,2654,4246,testing,4507,55,5,1903,99.07%,171
cars.bin,noncars.bin,sample_size_ratio_2919_3981.bin,2919,3981,testing,4265,32,9,1369,99.28%,171
cars.bin,noncars.bin,sample_size_ratio_3185_3715.bin,3185,3715,testing,3999,32,6,840,99.22%,183
cars.bin,noncars.bin,sample_size_ratio_3450_3450.bin,3450,3450,testing,3760,6,14,302,99.51%,171
cars.bin,noncars.bin,sample_size_ratio_3715_3185.bin,3715,3185,testing,3501,0,0,0,100.00%,162
cars.bin,noncars.bin,sample_size_ratio_3981_2919.bin,3981,2919,testing,3235,0,0,0,100.00%,191
cars.bin,noncars.bin,sample_size_ratio_4246_2654.bin,4246,2654,testing,2970,0,0,0,100.00%,178
cars.bin,noncars.bin,sample_size_ratio_4512_2388.bin,4512,2388,testing,2704,0,0,0,100.00%,171
cars.bin,noncars.bin,sample_size_ratio_4777_2123.bin,4777,2123,testing,2439,0,0,0,100.00%,147
cars.bin,noncars.bin,sample_size_ratio_5042_1858.bin,5042,1858,testing,2174,0,0,0,100.00%,142
cars.bin,noncars.bin,sample_size_ratio_5308_1592.bin,5308,1592,testing,1908,0,0,0,100.00%,151
cars.bin,noncars.bin,sample_size_ratio_5573_1327.bin,5573,1327,testing,1643,0,0,0,100.00%,142
cars.bin,noncars.bin,sample_size_ratio_5838_1062.bin,5838,1062,testing,1378,0,0,0,100.00%,129
cars.bin,noncars.bin,sample_size_ratio_6104_796.bin,6104,796,testing,1112,0,0,0,100.00%,111
cars.bin,noncars.bin,sample_size_ratio_6369_531.bin,6369,531,testing,847,0,0,0,100.00%,93
cars.bin,noncars.bin,sample_size_ratio_6635_265.bin,6635,265,testing,581,0,0,0,100.00%,64
cars.bin,noncars.bin,sample_size_ratio_269_6731.bin,269,6731,testing,3385,1777,0,4893,82.33%,78
cars.bin,noncars.bin,sample_size_ratio_538_6462.bin,538,6462,testing,4451,980,0,4893,90.51%,101
cars.bin,noncars.bin,sample_size_ratio_808_6192.bin,808,6192,testing,4973,728,0,4893,93.13%,108
cars.bin,noncars.bin,sample_size_ratio_1077_5923.bin,1077,5923,testing,5447,523,0,4893,95.19%,120
cars.bin,noncars.bin,sample_size_ratio_1346_5654.bin,1346,5654,testing,5513,357,3,4521,96.54%,136
cars.bin,noncars.bin,sample_size_ratio_1615_5385.bin,1615,5385,testing,5341,260,0,3986,97.29%,158
cars.bin,noncars.bin,sample_size_ratio_1885_5115.bin,1885,5115,testing,5162,169,3,3443,98.04%,158
cars.bin,noncars.bin,sample_size_ratio_2154_4846.bin,2154,4846,testing,4931,131,1,2907,98.34%,168
cars.bin,noncars.bin,sample_size_ratio_2423_4577.bin,2423,4577,testing,4701,92,6,2364,98.63%,170
cars.bin,noncars.bin,sample_size_ratio_2692_4308.bin,2692,4308,testing,4472,52,5,1827,99.10%,185
cars.bin,noncars.bin,sample_size_ratio_2962_4038.bin,2962,4038,testing,4229,25,2,1290,99.51%,188
cars.bin,noncars.bin,sample_size_ratio_3231_3769.bin,3231,3769,testing,3966,19,4,750,99.51%,185
cars.bin,noncars.bin,sample_size_ratio_3500_3500.bin,3500,3500,testing,3713,3,8,208,99.72%,162
cars.bin,noncars.bin,sample_size_ratio_3769_3231.bin,3769,3231,testing,3447,0,0,0,100.00%,174
cars.bin,noncars.bin,sample_size_ratio_4038_2962.bin,4038,2962,testing,3178,0,0,0,100.00%,187
cars.bin,noncars.bin,sample_size_ratio_4308_2692.bin,4308,2692,testing,2908,0,0,0,100.00%,180
cars.bin,noncars.bin,sample_size_ratio_4577_2423.bin,4577,2423,testing,2639,0,0,0,100.00%,154
cars.bin,noncars.bin,sample_size_ratio_4846_2154.bin,4846,2154,testing,2370,0,0,0,100.00%,164
cars.bin,noncars.bin,sample_size_ratio_5115_1885.bin,5115,1885,testing,2101,0,0,0,100.00%,151
cars.bin,noncars.bin,sample_size_ratio_5385_1615.bin,5385,1615,testing,1831,0,0,0,100.00%,140
cars.bin,noncars.bin,sample_size_ratio_5654_1346.bin,5654,1346,testing,1562,0,0,0,100.00%,130
cars.bin,noncars.bin,sample_size_ratio_5923_1077.bin,5923,1077,testing,1293,0,0,0,100.00%,130
cars.bin,noncars.bin,sample_size_ratio_6192_808.bin,6192,808,testing,1024,0,0,0,100.00%,113
cars.bin,noncars.bin,sample_size_ratio_6462_538.bin,6462,538,testing,754,0,0,0,100.00%,95
cars.bin,noncars.bin,sample_size_ratio_6731_269.bin,6731,269,testing,485,0,0,0,100.00%,62
cars.bin,noncars.bin,sample_size_ratio_273_6827.bin,273,6827,testing,3309,1757,0,4793,82.18%,80
cars.bin,noncars.bin,sample_size_ratio_546_6554.bin,546,6554,testing,4337,1002,0,4793,90.11%,90
cars.bin,noncars.bin,sample_size_ratio_819_6281.bin,819,6281,testing,4874,738,0,4793,92.91%,107
cars.bin,noncars.bin,sample_size_ratio_1092_6008.bin,1092,6008,testing,5371,514,0,4793,95.19%,125
cars.bin,noncars.bin,sample_size_ratio_1365_5735.bin,1365,5735,testing,5509,342,1,4485,96.68%,148
cars.bin,noncars.bin,sample_size_ratio_1638_5462.bin,1638,5462,testing,5331,247,1,3939,97.39%,150
cars.bin,noncars.bin,sample_size_ratio_1912_5188.bin,1912,5188,testing,5148,156,2,3390,98.18%,183
cars.bin,noncars.bin,sample_size_ratio_2185_4915.bin,2185,4915,testing,4915,116,2,2844,98.50%,156
cars.bin,noncars.bin,sample_size_ratio_2458_4642.bin,2458,4642,testing,4684,74,2,2298,98.92%,180
cars.bin,noncars.bin,sample_size_ratio_2731_4369.bin,2731,4369,testing,4440,45,1,1753,99.26%,195
cars.bin,noncars.bin,sample_size_ratio_3004_4096.bin,3004,4096,testing,4179,33,1,1207,99.37%,176
cars.bin,noncars.bin,sample_size_ratio_3277_3823.bin,3277,3823,testing,3919,20,2,660,99.52%,158
cars.bin,noncars.bin,sample_size_ratio_3550_3550.bin,3550,3550,testing,3664,2,8,108,99.74%,166
cars.bin,noncars.bin,sample_size_ratio_3823_3277.bin,3823,3277,testing,3393,0,0,0,100.00%,191
cars.bin,noncars.bin,sample_size_ratio_4096_3004.bin,4096,3004,testing,3120,0,0,0,100.00%,175
cars.bin,noncars.bin,sample_size_ratio_4369_2731.bin,4369,2731,testing,2847,0,0,0,100.00%,164
cars.bin,noncars.bin,sample_size_ratio_4642_2458.bin,4642,2458,testing,2574,0,0,0,100.00%,162
cars.bin,noncars.bin,sample_size_ratio_4915_2185.bin,4915,2185,testing,2301,0,0,0,100.00%,150
cars.bin,noncars.bin,sample_size_ratio_5188_1912.bin,5188,1912,testing,2028,0,0,0,100.00%,163
cars.bin,noncars.bin,sample_size_ratio_5462_1638.bin,5462,1638,testing,1754,0,0,0,100.00%,147
cars.bin,noncars.bin,sample_size_ratio_5735_1365.bin,5735,1365,testing,1481,0,0,0,100.00%,129
cars.bin,noncars.bin,sample_size_ratio_6008_1092.bin,6008,1092,testing,1208,0,0,0,100.00%,128
cars.bin,noncars.bin,sample_size_ratio_6281_819.bin,6281,819,testing,935,0,0,0,100.00%,110
cars.bin,noncars.bin,sample_size_ratio_6554_546.bin,6554,546,testing,662,0,0,0,100.00%,86
cars.bin,noncars.bin,sample_size_ratio_6827_273.bin,6827,273,testing,389,0,0,0,100.00%,67
cars.bin,noncars.bin,sample_size_ratio_277_6923.bin,277,6923,testing,3164,1806,0,4693,81.31%,73
cars.bin,noncars.bin,sample_size_ratio_554_6646.bin,554,6646,testing,4332,915,0,4693,90.79%,105
cars.bin,noncars.bin,sample_size_ratio_831_6369.bin,831,6369,testing,4848,676,0,4693,93.38%,116
cars.bin,noncars.bin,sample_size_ratio_1108_6092.bin,1108,6092,testing,5333,468,0,4693,95.54%,140
cars.bin,noncars.bin,sample_size_ratio_1385_5815.bin,1385,5815,testing,5488,343,1,4445,96.65%,148
cars.bin,noncars.bin,sample_size_ratio_1662_5538.bin,1662,5538,testing,5322,232,0,3892,97.54%,153
cars.bin,noncars.bin,sample_size_ratio_1938_5262.bin,1938,5262,testing,5132,146,0,3340,98.31%,177
cars.bin,noncars.bin,sample_size_ratio_2215_4985.bin,2215,4985,testing,4900,101,1,2785,98.69%,182
cars.bin,noncars.bin,sample_size_ratio_2492_4708.bin,2492,4708,testing,4660,64,1,2231,99.07%,194
cars.bin,noncars.bin,sample_size_ratio_2769_4431.bin,2769,4431,testing,4397,50,0,1678,99.18%,175
cars.bin,noncars.bin,sample_size_ratio_3046_4154.bin,3046,4154,testing,4137,33,0,1124,99.38%,183
cars.bin,noncars.bin,sample_size_ratio_3323_3877.bin,3323,3877,testing,3878,15,0,570,99.66%,189
cars.bin,noncars.bin,sample_size_ratio_3600_3600.bin,3600,3600,testing,3616,0,0,16,100.00%,170
cars.bin,noncars.bin,sample_size_ratio_3877_3323.bin,3877,3323,testing,3339,0,0,0,100.00%,168
cars.bin,noncars.bin,sample_size_ratio_4154_3046.bin,4154,3046,testing,3062,0,0,0,100.00%,191
cars.bin,noncars.bin,sample_size_ratio_4431_2769.bin,4431,2769,testing,2785,0,0,0,100.00%,186
cars.bin,noncars.bin,sample_size_ratio_4708_2492.bin,4708,2492,testing,2508,0,0,0,100.00%,186
cars.bin,noncars.bin,sample_size_ratio_4985_2215.bin,4985,2215,testing,2231,0,0,0,100.00%,171
cars.bin,noncars.bin,sample_size_ratio_5262_1938.bin,5262,1938,testing,1954,0,0,0,100.00%,153
cars.bin,noncars.bin,sample_size_ratio_5538_1662.bin,5538,1662,testing,1678,0,0,0,100.00%,152
cars.bin,noncars.bin,sample_size_ratio_5815_1385.bin,5815,1385,testing,1401,0,0,0,100.00%,137
cars.bin,noncars.bin,sample_size_ratio_6092_1108.bin,6092,1108,testing,1124,0,0,0,100.00%,124
cars.bin,noncars.bin,sample_size_ratio_6369_831.bin,6369,831,testing,847,0,0,0,100.00%,110
cars.bin,noncars.bin,sample_size_ratio_6646_554.bin,6646,554,testing,570,0,0,0,100.00%,84
cars.bin,noncars.bin,sample_size_ratio_6923_277.bin,6923,277,testing,293,0,0,0,100.00%,64
cars.bin,noncars.bin,sample_size_ratio_281_7019.bin,281,7019,testing,3140,1734,0,4593,81.68%,74
cars.bin,noncars.bin,sample_size_ratio_562_6738.bin,562,6738,testing,4259,896,0,4593,90.81%,101
cars.bin,noncars.bin,sample_size_ratio_842_6458.bin,842,6458,testing,4890,545,0,4593,94.57%,135
cars.bin,noncars.bin,sample_size_ratio_1123_6177.bin,1123,6177,testing,5301,415,0,4593,95.97%,152
cars.bin,noncars.bin,sample_size_ratio_1404_5896.bin,1404,5896,testing,5444,368,0,4408,96.40%,139
cars.bin,noncars.bin,sample_size_ratio_1685_5615.bin,1685,5615,testing,5296,235,0,3846,97.49%,150
cars.bin,noncars.bin,sample_size_ratio_1965_5335.bin,1965,5335,testing,5103,148,0,3286,98.27%,188
cars.bin,noncars.bin,sample_size_ratio_2246_5054.bin,2246,5054,testing,4882,88,0,2724,98.86%,182
cars.bin,noncars.bin,sample_size_ratio_2527_4773.bin,2527,4773,testing,4627,62,0,2162,99.10%,181
cars.bin,noncars.bin,sample_size_ratio_2808_4492.bin,2808,4492,testing,4359,49,0,1600,99.18%,184
cars.bin,noncars.bin,sample_size_ratio_3088_4212.bin,3088,4212,testing,4106,22,0,1040,99.57%,203
cars.bin,noncars.bin,sample_size_ratio_3369_3931.bin,3369,3931,testing,3833,14,0,478,99.68%,170
cars.bin,noncars.bin,sample_size_ratio_3650_3650.bin,3650,3650,testing,3566,0,0,0,100.00%,178
cars.bin,noncars.bin,sample_size_ratio_3931_3369.bin,3931,3369,testing,3285,0,0,0,100.00%,186
cars.bin,noncars.bin,sample_size_ratio_4212_3088.bin,4212,3088,testing,3004,0,0,0,100.00%,184
cars.bin,noncars.bin,sample_size_ratio_4492_2808.bin,4492,2808,testing,2724,0,0,0,100.00%,182
cars.bin,noncars.bin,sample_size_ratio_4773_2527.bin,4773,2527,testing,2443,0,0,0,100.00%,166
cars.bin,noncars.bin,sample_size_ratio_5054_2246.bin,5054,2246,testing,2162,0,0,0,100.00%,172
cars.bin,noncars.bin,sample_size_ratio_5335_1965.bin,5335,1965,testing,1881,0,0,0,100.00%,155
cars.bin,noncars.bin,sample_size_ratio_5615_1685.bin,5615,1685,testing,1601,0,0,0,100.00%,139
cars.bin,noncars.bin,sample_size_ratio_5896_1404.bin,5896,1404,testing,1320,0,0,0,100.00%,137
cars.bin,noncars.bin,sample_size_ratio_6177_1123.bin,6177,1123,testing,1039,0,0,0,100.00%,127
cars.bin,noncars.bin,sample_size_ratio_6458_842.bin,6458,842,testing,758,0,0,0,100.00%,109
cars.bin,noncars.bin,sample_size_ratio_6738_562.bin,6738,562,testing,478,0,0,0,100.00%,91
cars.bin,noncars.bin,sample_size_ratio_7019_281.bin,7019,281,testing,197,0,0,0,100.00%,64
cars.bin,noncars.bin,sample_size_ratio_285_7115.bin,285,7115,testing,3153,1625,0,4493,82.47%,83
cars.bin,noncars.bin,sample_size_ratio_569_6831.bin,569,6831,testing,4179,883,0,4493,90.76%,109
cars.bin,noncars.bin,sample_size_ratio_854_6546.bin,854,6546,testing,4743,604,0,4493,93.86%,108
cars.bin,noncars.bin,sample_size_ratio_1138_6262.bin,1138,6262,testing,5176,455,0,4493,95.51%,144
cars.bin,noncars.bin,sample_size_ratio_1423_5977.bin,1423,5977,testing,5440,353,0,4370,96.53%,134
cars.bin,noncars.bin,sample_size_ratio_1708_5692.bin,1708,5692,testing,5242,266,0,3800,97.14%,127
cars.bin,noncars.bin,sample_size_ratio_1992_5408.bin,1992,5408,testing,5103,121,0,3232,98.57%,201
cars.bin,noncars.bin,sample_size_ratio_2277_5123.bin,2277,5123,testing,4826,113,0,2662,98.51%,169
cars.bin,noncars.bin,sample_size_ratio_2562_4838.bin,2562,4838,testing,4588,66,0,2092,99.02%,170
cars.bin,noncars.bin,sample_size_ratio_2846_4554.bin,2846,4554,testing,4327,43,0,1524,99.27%,190
cars.bin,noncars.bin,sample_size_ratio_3131_4269.bin,3131,4269,testing,4052,33,0,954,99.35%,184
cars.bin,noncars.bin,sample_size_ratio_3415_3985.bin,3415,3985,testing,3796,5,0,386,99.88%,202
cars.bin,noncars.bin,sample_size_ratio_3700_3700.bin,3700,3700,testing,3516,0,0,0,100.00%,184
cars.bin,noncars.bin,sample_size_ratio_3985_3415.bin,3985,3415,testing,3231,0,0,0,100.00%,182
cars.bin,noncars.bin,sample_size_ratio_4269_3131.bin,4269,3131,testing,2947,0,0,0,100.00%,164
cars.bin,noncars.bin,sample_size_ratio_4554_2846.bin,4554,2846,testing,2662,0,0,0,100.00%,181
cars.bin,noncars.bin,sample_size_ratio_4838_2562.bin,4838,2562,testing,2378,0,0,0,100.00%,163
cars.bin,noncars.bin,sample_size_ratio_5123_2277.bin,5123,2277,testing,2093,0,0,0,100.00%,150
cars.bin,noncars.bin,sample_size_ratio_5408_1992.bin,5408,1992,testing,1808,0,0,0,100.00%,168
cars.bin,noncars.bin,sample_size_ratio_5692_1708.bin,5692,1708,testing,1524,0,0,0,100.00%,160
cars.bin,noncars.bin,sample_size_ratio_5977_1423.bin,5977,1423,testing,1239,0,0,0,100.00%,153
cars.bin,noncars.bin,sample_size_ratio_6262_1138.bin,6262,1138,testing,954,0,0,0,100.00%,131
cars.bin,noncars.bin,sample_size_ratio_6546_854.bin,6546,854,testing,670,0,0,0,100.00%,116
cars.bin,noncars.bin,sample_size_ratio_6831_569.bin,6831,569,testing,385,0,0,0,100.00%,99
cars.bin,noncars.bin,sample_size_ratio_7115_285.bin,7115,285,testing,101,0,0,0,100.00%,67
cars.bin,noncars.bin,sample_size_ratio_288_7212.bin,288,7212,testing,2996,1685,0,4393,81.43%,79
cars.bin,noncars.bin,sample_size_ratio_577_6923.bin,577,6923,testing,4111,859,0,4393,90.83%,97
cars.bin,noncars.bin,sample_size_ratio_865_6635.bin,865,6635,testing,4624,634,0,4393,93.43%,117
cars.bin,noncars.bin,sample_size_ratio_1154_6346.bin,1154,6346,testing,5058,489,0,4393,95.08%,122
cars.bin,noncars.bin,sample_size_ratio_1442_6058.bin,1442,6058,testing,5425,349,0,4332,96.55%,146
cars.bin,noncars.bin,sample_size_ratio_1731_5769.bin,1731,5769,testing,5259,226,0,3754,97.55%,158
cars.bin,noncars.bin,sample_size_ratio_2019_5481.bin,2019,5481,testing,5070,127,0,3178,98.48%,193
cars.bin,noncars.bin,sample_size_ratio_2308_5192.bin,2308,5192,testing,4819,89,0,2600,98.81%,191
cars.bin,noncars.bin,sample_size_ratio_2596_4904.bin,2596,4904,testing,4557,63,0,2024,99.05%,183
cars.bin,noncars.bin,sample_size_ratio_2885_4615.bin,2885,4615,testing,4281,50,0,1446,99.13%,177
cars.bin,noncars.bin,sample_size_ratio_3173_4327.bin,3173,4327,testing,4017,26,0,870,99.47%,199
cars.bin,noncars.bin,sample_size_ratio_3462_4038.bin,3462,4038,testing,3748,6,0,292,99.85%,180
cars.bin,noncars.bin,sample_size_ratio_3750_3750.bin,3750,3750,testing,3466,0,0,0,100.00%,169
cars.bin,noncars.bin,sample_size_ratio_4038_3462.bin,4038,3462,testing,3178,0,0,0,100.00%,186
cars.bin,noncars.bin,sample_size_ratio_4327_3173.bin,4327,3173,testing,2889,0,0,0,100.00%,154
cars.bin,noncars.bin,sample_size_ratio_4615_2885.bin,4615,2885,testing,2601,0,0,0,100.00%,165
cars.bin,noncars.bin,sample_size_ratio_4904_2596.bin,4904,2596,testing,2312,0,0,0,100.00%,172
cars.bin,noncars.bin,sample_size_ratio_5192_2308.bin,5192,2308,testing,2024,0,0,0,100.00%,172
cars.bin,noncars.bin,sample_size_ratio_5481_2019.bin,5481,2019,testing,1735,0,0,0,100.00%,148
cars.bin,noncars.bin,sample_size_ratio_5769_1731.bin,5769,1731,testing,1447,0,0,0,100.00%,163
cars.bin,noncars.bin,sample_size_ratio_6058_1442.bin,6058,1442,testing,1158,0,0,0,100.00%,147
cars.bin,noncars.bin,sample_size_ratio_6346_1154.bin,6346,1154,testing,870,0,0,0,100.00%,118
cars.bin,noncars.bin,sample_size_ratio_6635_865.bin,6635,865,testing,581,0,0,0,100.00%,126
cars.bin,noncars.bin,sample_size_ratio_6923_577.bin,6923,577,testing,293,0,0,0,100.00%,95
cars.bin,noncars.bin,sample_size_ratio_7212_288.bin,7212,288,testing,4,0,0,0,100.00%,69
cars.bin,noncars.bin,sample_size_ratio_292_7308.bin,292,7308,testing,3123,1462,0,4293,83.53%,86
cars.bin,noncars.bin,sample_size_ratio_585_7015.bin,585,7015,testing,4026,852,0,4293,90.71%,100
cars.bin,noncars.bin,sample_size_ratio_877_6723.bin,877,6723,testing,4601,569,0,4293,93.99%,114
cars.bin,noncars.bin,sample_size_ratio_1169_6431.bin,1169,6431,testing,5033,429,0,4293,95.60%,142
cars.bin,noncars.bin,sample_size_ratio_1462_6138.bin,1462,6138,testing,5404,350,0,4292,96.52%,132
cars.bin,noncars.bin,sample_size_ratio_1754_5846.bin,1754,5846,testing,5251,211,0,3708,97.70%,156
cars.bin,noncars.bin,sample_size_ratio_2046_5554.bin,2046,5554,testing,5033,137,0,3124,98.35%,163
cars.bin,noncars.bin,sample_size_ratio_2338_5262.bin,2338,5262,testing,4779,99,0,2540,98.67%,182
cars.bin,noncars.bin,sample_size_ratio_2631_4969.bin,2631,4969,testing,4527,58,0,1954,99.11%,186
cars.bin,noncars.bin,sample_size_ratio_2923_4677.bin,2923,4677,testing,4259,34,0,1370,99.40%,202
cars.bin,noncars.bin,sample_size_ratio_3215_4385.bin,3215,4385,testing,3974,27,0,786,99.44%,202
cars.bin,noncars.bin,sample_size_ratio_3508_4092.bin,3508,4092,testing,3706,2,0,200,99.95%,203
cars.bin,noncars.bin,sample_size_ratio_3800_3800.bin,3800,3800,testing,3416,0,0,0,100.00%,209
cars.bin,noncars.bin,sample_size_ratio_4092_3508.bin,4092,3508,testing,3124,0,0,0,100.00%,181
cars.bin,noncars.bin,sample_size_ratio_4385_3215.bin,4385,3215,testing,2831,0,0,0,100.00%,168
cars.bin,noncars.bin,sample_size_ratio_4677_2923.bin,4677,2923,testing,2539,0,0,0,100.00%,191
cars.bin,noncars.bin,sample_size_ratio_4969_2631.bin,4969,2631,testing,2247,0,0,0,100.00%,172
cars.bin,noncars.bin,sample_size_ratio_5262_2338.bin,5262,2338,testing,1954,0,0,0,100.00%,176
cars.bin,noncars.bin,sample_size_ratio_5554_2046.bin,5554,2046,testing,1662,0,0,0,100.00%,164
cars.bin,noncars.bin,sample_size_ratio_5846_1754.bin,5846,1754,testing,1370,0,0,0,100.00%,154
cars.bin,noncars.bin,sample_size_ratio_6138_1462.bin,6138,1462,testing,1078,0,0,0,100.00%,143
cars.bin,noncars.bin,sample_size_ratio_6431_1169.bin,6431,1169,testing,785,0,0,0,100.00%,146
cars.bin,noncars.bin,sample_size_ratio_6723_877.bin,6723,877,testing,493,0,0,0,100.00%,112
cars.bin,noncars.bin,sample_size_ratio_7015_585.bin,7015,585,testing,201,0,0,0,100.00%,91
cars.bin,noncars.bin,sample_size_ratio_296_7404.bin,296,7404,testing,3034,1455,0,4193,83.24%,82
cars.bin,noncars.bin,sample_size_ratio_592_7108.bin,592,7108,testing,3936,849,0,4193,90.54%,96
cars.bin,noncars.bin,sample_size_ratio_888_6812.bin,888,6812,testing,4558,523,0,4193,94.36%,115
cars.bin,noncars.bin,sample_size_ratio_1185_6515.bin,1185,6515,testing,4976,402,0,4193,95.80%,142
cars.bin,noncars.bin,sample_size_ratio_1481_6219.bin,1481,6219,testing,5364,310,0,4193,96.86%,146
cars.bin,noncars.bin,sample_size_ratio_1777_5923.bin,1777,5923,testing,5234,205,0,3662,97.75%,138
cars.bin,noncars.bin,sample_size_ratio_2073_5627.bin,2073,5627,testing,5006,137,0,3070,98.33%,185
cars.bin,noncars.bin,sample_size_ratio_2369_5331.bin,2369,5331,testing,4749,98,0,2478,98.66%,198
cars.bin,noncars.bin,sample_size_ratio_2665_5035.bin,2665,5035,testing,4489,62,0,1886,99.04%,192
cars.bin,noncars.bin,sample_size_ratio_2962_4738.bin,2962,4738,testing,4207,47,0,1292,99.15%,172
cars.bin,noncars.bin,sample_size_ratio_3258_4442.bin,3258,4442,testing,3935,23,0,700,99.51%,196
cars.bin,noncars.bin,sample_size_ratio_3554_4146.bin,3554,4146,testing,3661,1,0,108,99.97%,206
cars.bin,noncars.bin,sample_size_ratio_3850_3850.bin,3850,3850,testing,3366,0,0,0,100.00%,195
cars.bin,noncars.bin,sample_size_ratio_4146_3554.bin,4146,3554,testing,3070,0,0,0,100.00%,175
cars.bin,noncars.bin,sample_size_ratio_4442_3258.bin,4442,3258,testing,2774,0,0,0,100.00%,172
cars.bin,noncars.bin,sample_size_ratio_4738_2962.bin,4738,2962,testing,2478,0,0,0,100.00%,182
cars.bin,noncars.bin,sample_size_ratio_5035_2665.bin,5035,2665,testing,2181,0,0,0,100.00%,183
cars.bin,noncars.bin,sample_size_ratio_5331_2369.bin,5331,2369,testing,1885,0,0,0,100.00%,171
cars.bin,noncars.bin,sample_size_ratio_5627_2073.bin,5627,2073,testing,1589,0,0,0,100.00%,162
cars.bin,noncars.bin,sample_size_ratio_5923_1777.bin,5923,1777,testing,1293,0,0,0,100.00%,154
cars.bin,noncars.bin,sample_size_ratio_6219_1481.bin,6219,1481,testing,997,0,0,0,100.00%,144
cars.bin,noncars.bin,sample_size_ratio_6515_1185.bin,6515,1185,testing,701,0,0,0,100.00%,125
cars.bin,noncars.bin,sample_size_ratio_6812_888.bin,6812,888,testing,404,0,0,0,100.00%,119
cars.bin,noncars.bin,sample_size_ratio_7108_592.bin,7108,592,testing,108,0,0,0,100.00%,97
cars.bin,noncars.bin,sample_size_ratio_300_7500.bin,300,7500,testing,2951,1442,0,4093,83.01%,83
cars.bin,noncars.bin,sample_size_ratio_600_7200.bin,600,7200,testing,3879,814,0,4093,90.74%,92
cars.bin,noncars.bin,sample_size_ratio_900_6900.bin,900,6900,testing,4436,557,0,4093,93.87%,124
cars.bin,noncars.bin,sample_size_ratio_1200_6600.bin,1200,6600,testing,4943,350,0,4093,96.27%,147
cars.bin,noncars.bin,sample_size_ratio_1500_6300.bin,1500,6300,testing,5294,299,0,4093,96.91%,146
cars.bin,noncars.bin,sample_size_ratio_1800_6000.bin,1800,6000,testing,5205,211,0,3616,97.66%,150
cars.bin,noncars.bin,sample_size_ratio_2100_5700.bin,2100,5700,testing,4995,121,0,3016,98.51%,189
cars.bin,noncars.bin,sample_size_ratio_2400_5400.bin,2400,5400,testing,4731,85,0,2416,98.82%,194
cars.bin,noncars.bin,sample_size_ratio_2700_5100.bin,2700,5100,testing,4469,47,0,1816,99.26%,210
cars.bin,noncars.bin,sample_size_ratio_3000_4800.bin,3000,4800,testing,4176,40,0,1216,99.26%,191
cars.bin,noncars.bin,sample_size_ratio_3300_4500.bin,3300,4500,testing,3901,15,0,616,99.67%,198
cars.bin,noncars.bin,sample_size_ratio_3600_4200.bin,3600,4200,testing,3616,0,0,16,100.00%,196
cars.bin,noncars.bin,sample_size_ratio_3900_3900.bin,3900,3900,testing,3316,0,0,0,100.00%,190
cars.bin,noncars.bin,sample_size_ratio_4200_3600.bin,4200,3600,testing,3016,0,0,0,100.00%,194
cars.bin,noncars.bin,sample_size_ratio_4500_3300.bin,4500,3300,testing,2716,0,0,0,100.00%,193
cars.bin,noncars.bin,sample_size_ratio_4800_3000.bin,4800,3000,testing,2416,0,0,0,100.00%,181
cars.bin,noncars.bin,sample_size_ratio_5100_2700.bin,5100,2700,testing,2116,0,0,0,100.00%,162
cars.bin,noncars.bin,sample_size_ratio_5400_2400.bin,5400,2400,testing,1816,0,0,0,100.00%,147
cars.bin,noncars.bin,sample_size_ratio_5700_2100.bin,5700,2100,testing,1516,0,0,0,100.00%,159
cars.bin,noncars.bin,sample_size_ratio_6000_1800.bin,6000,1800,testing,1216,0,0,0,100.00%,144
cars.bin,noncars.bin,sample_size_ratio_6300_1500.bin,6300,1500,testing,916,0,0,0,100.00%,145
cars.bin,noncars.bin,sample_size_ratio_6600_1200.bin,6600,1200,testing,616,0,0,0,100.00%,142
cars.bin,noncars.bin,sample_size_ratio_6900_900.bin,6900,900,testing,316,0,0,0,100.00%,112
cars.bin,noncars.bin,sample_size_ratio_7200_600.bin,7200,600,testing,16,0,0,0,100.00%,89
cars.bin,noncars.bin,sample_size_ratio_304_7596.bin,304,7596,testing,2957,1340,0,3993,83.84%,79
cars.bin,noncars.bin,sample_size_ratio_608_7292.bin,608,7292,testing,3812,789,0,3993,90.82%,104
cars.bin,noncars.bin,sample_size_ratio_912_6988.bin,912,6988,testing,4400,505,0,3993,94.32%,118
cars.bin,noncars.bin,sample_size_ratio_1215_6685.bin,1215,6685,testing,4766,442,0,3993,95.20%,126
cars.bin,noncars.bin,sample_size_ratio_1519_6381.bin,1519,6381,testing,5210,302,0,3993,96.82%,153
cars.bin,noncars.bin,sample_size_ratio_1823_6077.bin,1823,6077,testing,5210,183,0,3570,97.96%,181
cars.bin,noncars.bin,sample_size_ratio_2127_5773.bin,2127,5773,testing,4973,116,0,2962,98.56%,184
cars.bin,noncars.bin,sample_size_ratio_2431_5469.bin,2431,5469,testing,4711,74,0,2354,98.96%,196
cars.bin,noncars.bin,sample_size_ratio_2735_5165.bin,2735,5165,testing,4430,51,0,1746,99.18%,197
cars.bin,noncars.bin,sample_size_ratio_3038_4862.bin,3038,4862,testing,4150,28,0,1140,99.47%,207
cars.bin,noncars.bin,sample_size_ratio_3342_4558.bin,3342,4558,testing,3857,17,0,532,99.61%,181
cars.bin,noncars.bin,sample_size_ratio_3646_4254.bin,3646,4254,testing,3570,0,0,0,100.00%,185
cars.bin,noncars.bin,sample_size_ratio_3950_3950.bin,3950,3950,testing,3266,0,0,0,100.00%,191
cars.bin,noncars.bin,sample_size_ratio_4254_3646.bin,4254,3646,testing,2962,0,0,0,100.00%,187
cars.bin,noncars.bin,sample_size_ratio_4558_3342.bin,4558,3342,testing,2658,0,0,0,100.00%,205
cars.bin,noncars.bin,sample_size_ratio_4862_3038.bin,4862,3038,testing,2354,0,0,0,100.00%,179
cars.bin,noncars.bin,sample_size_ratio_5165_2735.bin,5165,2735,testing,2051,0,0,0,100.00%,194
cars.bin,noncars.bin,sample_size_ratio_5469_2431.bin,5469,2431,testing,1747,0,0,0,100.00%,176
cars.bin,noncars.bin,sample_size_ratio_5773_2127.bin,5773,2127,testing,1443,0,0,0,100.00%,170
cars.bin,noncars.bin,sample_size_ratio_6077_1823.bin,6077,1823,testing,1139,0,0,0,100.00%,164
cars.bin,noncars.bin,sample_size_ratio_6381_1519.bin,6381,1519,testing,835,0,0,0,100.00%,137
cars.bin,noncars.bin,sample_size_ratio_6685_1215.bin,6685,1215,testing,531,0,0,0,100.00%,135
cars.bin,noncars.bin,sample_size_ratio_6988_912.bin,6988,912,testing,228,0,0,0,100.00%,117
cars.bin,noncars.bin,sample_size_ratio_308_7692.bin,308,7692,testing,2930,1271,0,3893,84.30%,92
cars.bin,noncars.bin,sample_size_ratio_615_7385.bin,615,7385,testing,3801,707,0,3893,91.58%,119
cars.bin,noncars.bin,sample_size_ratio_923_7077.bin,923,7077,testing,4330,486,0,3893,94.42%,123
cars.bin,noncars.bin,sample_size_ratio_1231_6769.bin,1231,6769,testing,4749,375,0,3893,95.84%,131
cars.bin,noncars.bin,sample_size_ratio_1538_6462.bin,1538,6462,testing,5153,278,0,3893,97.02%,160
cars.bin,noncars.bin,sample_size_ratio_1846_6154.bin,1846,6154,testing,5190,180,0,3524,97.98%,175
cars.bin,noncars.bin,sample_size_ratio_2154_5846.bin,2154,5846,testing,4941,121,0,2908,98.48%,184
cars.bin,noncars.bin,sample_size_ratio_2462_5538.bin,2462,5538,testing,4684,70,0,2292,99.01%,202
cars.bin,noncars.bin,sample_size_ratio_2769_5231.bin,2769,5231,testing,4402,45,0,1678,99.27%,212
cars.bin,noncars.bin,sample_size_ratio_3077_4923.bin,3077,4923,testing,4107,32,0,1062,99.38%,192
cars.bin,noncars.bin,sample_size_ratio_3385_4615.bin,3385,4615,testing,3813,18,0,446,99.58%,179
cars.bin,noncars.bin,sample_size_ratio_3692_4308.bin,3692,4308,testing,3524,0,0,0,100.00%,209
cars.bin,noncars.bin,sample_size_ratio_4000_4000.bin,4000,4000,testing,3216,0,0,0,100.00%,206
cars.bin,noncars.bin,sample_size_ratio_4308_3692.bin,4308,3692,testing,2908,0,0,0,100.00%,190
cars.bin,noncars.bin,sample_size_ratio_4615_3385.bin,4615,3385,testing,2601,0,0,0,100.00%,203
cars.bin,noncars.bin,sample_size_ratio_4923_3077.bin,4923,3077,testing,2293,0,0,0,100.00%,191
cars.bin,noncars.bin,sample_size_ratio_5231_2769.bin,5231,2769,testing,1985,0,0,0,100.00%,183
cars.bin,noncars.bin,sample_size_ratio_5538_2462.bin,5538,2462,testing,1678,0,0,0,100.00%,162
cars.bin,noncars.bin,sample_size_ratio_5846_2154.bin,5846,2154,testing,1370,0,0,0,100.00%,171
cars.bin,noncars.bin,sample_size_ratio_6154_1846.bin,6154,1846,testing,1062,0,0,0,100.00%,156
cars.bin,noncars.bin,sample_size_ratio_6462_1538.bin,6462,1538,testing,754,0,0,0,100.00%,156
cars.bin,noncars.bin,sample_size_ratio_6769_1231.bin,6769,1231,testing,447,0,0,0,100.00%,130
cars.bin,noncars.bin,sample_size_ratio_7077_923.bin,7077,923,testing,139,0,0,0,100.00%,123
cars.bin,noncars.bin,sample_size_ratio_312_7788.bin,312,7788,testing,2772,1333,0,3793,83.12%,85
cars.bin,noncars.bin,sample_size_ratio_623_7477.bin,623,7477,testing,3721,695,0,3793,91.53%,107
cars.bin,noncars.bin,sample_size_ratio_935_7165.bin,935,7165,testing,4258,470,0,3793,94.48%,124
cars.bin,noncars.bin,sample_size_ratio_1246_6854.bin,1246,6854,testing,4709,330,0,3793,96.26%,133
cars.bin,noncars.bin,sample_size_ratio_1558_6542.bin,1558,6542,testing,5047,304,0,3793,96.68%,142
cars.bin,noncars.bin,sample_size_ratio_1869_6231.bin,1869,6231,testing,5159,188,0,3478,97.87%,185
cars.bin,noncars.bin,sample_size_ratio_2181_5919.bin,2181,5919,testing,4919,116,0,2854,98.53%,173
cars.bin,noncars.bin,sample_size_ratio_2492_5608.bin,2492,5608,testing,4638,86,0,2232,98.76%,194
cars.bin,noncars.bin,sample_size_ratio_2804_5296.bin,2804,5296,testing,4367,45,0,1608,99.25%,201
cars.bin,noncars.bin,sample_size_ratio_3115_4985.bin,3115,4985,testing,4074,27,0,986,99.47%,194
cars.bin,noncars.bin,sample_size_ratio_3427_4673.bin,3427,4673,testing,3777,12,0,362,99.71%,192
cars.bin,noncars.bin,sample_size_ratio_3738_4362.bin,3738,4362,testing,3478,0,0,0,100.00%,196
cars.bin,noncars.bin,sample_size_ratio_4050_4050.bin,4050,4050,testing,3166,0,0,0,100.00%,197
cars.bin,noncars.bin,sample_size_ratio_4362_3738.bin,4362,3738,testing,2854,0,0,0,100.00%,191
cars.bin,noncars.bin,sample_size_ratio_4673_3427.bin,4673,3427,testing,2543,0,0,0,100.00%,176
cars.bin,noncars.bin,sample_size_ratio_4985_3115.bin,4985,3115,testing,2231,0,0,0,100.00%,190
cars.bin,noncars.bin,sample_size_ratio_5296_2804.bin,5296,2804,testing,1920,0,0,0,100.00%,194
cars.bin,noncars.bin,sample_size_ratio_5608_2492.bin,5608,2492,testing,1608,0,0,0,100.00%,182
cars.bin,noncars.bin,sample_size_ratio_5919_2181.bin,5919,2181,testing,1297,0,0,0,100.00%,157
cars.bin,noncars.bin,sample_size_ratio_6231_1869.bin,6231,1869,testing,985,0,0,0,100.00%,160
cars.bin,noncars.bin,sample_size_ratio_6542_1558.bin,6542,1558,testing,674,0,0,0,100.00%,153
cars.bin,noncars.bin,sample_size_ratio_6854_1246.bin,6854,1246,testing,362,0,0,0,100.00%,134
cars.bin,noncars.bin,sample_size_ratio_7165_935.bin,7165,935,testing,50,1,0,0,98.04%,106
cars.bin,noncars.bin,sample_size_ratio_315_7885.bin,315,7885,testing,2722,1286,0,3693,83.30%,81
cars.bin,noncars.bin,sample_size_ratio_631_7569.bin,631,7569,testing,3628,696,0,3693,91.32%,107
cars.bin,noncars.bin,sample_size_ratio_946_7254.bin,946,7254,testing,4165,474,0,3693,94.31%,125
cars.bin,noncars.bin,sample_size_ratio_1262_6938.bin,1262,6938,testing,4579,376,0,3693,95.65%,149
cars.bin,noncars.bin,sample_size_ratio_1577_6623.bin,1577,6623,testing,5014,256,0,3693,97.14%,160
cars.bin,noncars.bin,sample_size_ratio_1892_6308.bin,1892,6308,testing,5139,185,0,3432,97.89%,178
cars.bin,noncars.bin,sample_size_ratio_2208_5992.bin,2208,5992,testing,4891,117,0,2800,98.50%,179
cars.bin,noncars.bin,sample_size_ratio_2523_5677.bin,2523,5677,testing,4625,68,0,2170,99.01%,198
cars.bin,noncars.bin,sample_size_ratio_2838_5362.bin,2838,5362,testing,4326,52,0,1540,99.12%,207
cars.bin,noncars.bin,sample_size_ratio_3154_5046.bin,3154,5046,testing,4036,26,0,908,99.48%,191
cars.bin,noncars.bin,sample_size_ratio_3469_4731.bin,3469,4731,testing,3741,6,0,278,99.85%,201
cars.bin,noncars.bin,sample_size_ratio_3785_4415.bin,3785,4415,testing,3431,0,0,0,100.00%,217
cars.bin,noncars.bin,sample_size_ratio_4100_4100.bin,4100,4100,testing,3116,0,0,0,100.00%,210
cars.bin,noncars.bin,sample_size_ratio_4415_3785.bin,4415,3785,testing,2801,0,0,0,100.00%,186
cars.bin,noncars.bin,sample_size_ratio_4731_3469.bin,4731,3469,testing,2485,0,0,0,100.00%,185
cars.bin,noncars.bin,sample_size_ratio_5046_3154.bin,5046,3154,testing,2170,0,0,0,100.00%,187
cars.bin,noncars.bin,sample_size_ratio_5362_2838.bin,5362,2838,testing,1854,0,0,0,100.00%,181
cars.bin,noncars.bin,sample_size_ratio_5677_2523.bin,5677,2523,testing,1539,0,0,0,100.00%,178
cars.bin,noncars.bin,sample_size_ratio_5992_2208.bin,5992,2208,testing,1224,0,0,0,100.00%,180
cars.bin,noncars.bin,sample_size_ratio_6308_1892.bin,6308,1892,testing,908,0,0,0,100.00%,166
cars.bin,noncars.bin,sample_size_ratio_6623_1577.bin,6623,1577,testing,593,0,0,0,100.00%,144
cars.bin,noncars.bin,sample_size_ratio_6938_1262.bin,6938,1262,testing,278,0,0,0,100.00%,129
cars.bin,noncars.bin,sample_size_ratio_319_7981.bin,319,7981,testing,2735,1177,0,3593,84.32%,89
cars.bin,noncars.bin,sample_size_ratio_638_7662.bin,638,7662,testing,3547,684,0,3593,91.26%,108
cars.bin,noncars.bin,sample_size_ratio_958_7342.bin,958,7342,testing,4109,442,0,3593,94.57%,129
cars.bin,noncars.bin,sample_size_ratio_1277_7023.bin,1277,7023,testing,4559,311,0,3593,96.33%,155
cars.bin,noncars.bin,sample_size_ratio_1596_6704.bin,1596,6704,testing,4949,240,0,3593,97.27%,156
cars.bin,noncars.bin,sample_size_ratio_1915_6385.bin,1915,6385,testing,5147,154,0,3386,98.23%,182
cars.bin,noncars.bin,sample_size_ratio_2235_6065.bin,2235,6065,testing,4867,114,0,2746,98.52%,198
cars.bin,noncars.bin,sample_size_ratio_2554_5746.bin,2554,5746,testing,4592,70,0,2108,98.97%,178
cars.bin,noncars.bin,sample_size_ratio_2873_5427.bin,2873,5427,testing,4297,46,0,1470,99.21%,182
cars.bin,noncars.bin,sample_size_ratio_3192_5108.bin,3192,5108,testing,3993,31,0,832,99.36%,219
cars.bin,noncars.bin,sample_size_ratio_3512_4788.bin,3512,4788,testing,3700,4,0,192,99.90%,199
cars.bin,noncars.bin,sample_size_ratio_3831_4469.bin,3831,4469,testing,3385,0,0,0,100.00%,212
cars.bin,noncars.bin,sample_size_ratio_4150_4150.bin,4150,4150,testing,3066,0,0,0,100.00%,207
cars.bin,noncars.bin,sample_size_ratio_4469_3831.bin,4469,3831,testing,2747,0,0,0,100.00%,188
cars.bin,noncars.bin,sample_size_ratio_4788_3512.bin,4788,3512,testing,2428,0,0,0,100.00%,185
cars.bin,noncars.bin,sample_size_ratio_5108_3192.bin,5108,3192,testing,2108,0,0,0,100.00%,178
cars.bin,noncars.bin,sample_size_ratio_5427_2873.bin,5427,2873,testing,1789,0,0,0,100.00%,176
cars.bin,noncars.bin,sample_size_ratio_5746_2554.bin,5746,2554,testing,1470,0,0,0,100.00%,153
cars.bin,noncars.bin,sample_size_ratio_6065_2235.bin,6065,2235,testing,1151,0,0,0,100.00%,164
cars.bin,noncars.bin,sample_size_ratio_6385_1915.bin,6385,1915,testing,831,0,0,0,100.00%,172
cars.bin,noncars.bin,sample_size_ratio_6704_1596.bin,6704,1596,testing,512,0,0,0,100.00%,140
cars.bin,noncars.bin,sample_size_ratio_7023_1277.bin,7023,1277,testing,193,0,0,0,100.00%,139
cars.bin,noncars.bin,sample_size_ratio_323_8077.bin,323,8077,testing,2657,1159,0,3493,84.14%,87
cars.bin,noncars.bin,sample_size_ratio_646_7754.bin,646,7754,testing,3447,692,0,3493,90.93%,106
cars.bin,noncars.bin,sample_size_ratio_969_7431.bin,969,7431,testing,4070,392,0,3493,95.07%,130
cars.bin,noncars.bin,sample_size_ratio_1292_7108.bin,1292,7108,testing,4455,330,0,3493,96.01%,134
cars.bin,noncars.bin,sample_size_ratio_1615_6785.bin,1615,6785,testing,4874,234,0,3493,97.28%,146
cars.bin,noncars.bin,sample_size_ratio_1938_6462.bin,1938,6462,testing,5089,189,0,3340,97.81%,151
cars.bin,noncars.bin,sample_size_ratio_2262_6138.bin,2262,6138,testing,4848,106,0,2692,98.61%,180
cars.bin,noncars.bin,sample_size_ratio_2585_5815.bin,2585,5815,testing,4562,69,0,2046,98.97%,188
cars.bin,noncars.bin,sample_size_ratio_2908_5492.bin,2908,5492,testing,4265,43,0,1400,99.25%,210
cars.bin,noncars.bin,sample_size_ratio_3231_5169.bin,3231,5169,testing,3963,22,0,754,99.54%,193
cars.bin,noncars.bin,sample_size_ratio_3554_4846.bin,3554,4846,testing,3661,1,0,108,99.97%,204
cars.bin,noncars.bin,sample_size_ratio_3877_4523.bin,3877,4523,testing,3339,0,0,0,100.00%,199
cars.bin,noncars.bin,sample_size_ratio_4200_4200.bin,4200,4200,testing,3016,0,0,0,100.00%,201
cars.bin,noncars.bin,sample_size_ratio_4523_3877.bin,4523,3877,testing,2693,0,0,0,100.00%,190
cars.bin,noncars.bin,sample_size_ratio_4846_3554.bin,4846,3554,testing,2370,0,0,0,100.00%,170
cars.bin,noncars.bin,sample_size_ratio_5169_3231.bin,5169,3231,testing,2047,0,0,0,100.00%,203
cars.bin,noncars.bin,sample_size_ratio_5492_2908.bin,5492,2908,testing,1724,0,0,0,100.00%,182
cars.bin,noncars.bin,sample_size_ratio_5815_2585.bin,5815,2585,testing,1401,0,0,0,100.00%,176
cars.bin,noncars.bin,sample_size_ratio_6138_2262.bin,6138,2262,testing,1078,0,0,0,100.00%,160
cars.bin,noncars.bin,sample_size_ratio_6462_1938.bin,6462,1938,testing,754,0,0,0,100.00%,167
cars.bin,noncars.bin,sample_size_ratio_6785_1615.bin,6785,1615,testing,431,0,0,0,100.00%,141
cars.bin,noncars.bin,sample_size_ratio_7108_1292.bin,7108,1292,testing,108,0,0,0,100.00%,136
cars.bin,noncars.bin,sample_size_ratio_327_8173.bin,327,8173,testing,2666,1054,0,3393,85.18%,93
cars.bin,noncars.bin,sample_size_ratio_654_7846.bin,654,7846,testing,3453,594,0,3393,92.02%,107
cars.bin,noncars.bin,sample_size_ratio_981_7519.bin,981,7519,testing,3988,386,0,3393,95.03%,136
cars.bin,noncars.bin,sample_size_ratio_1308_7192.bin,1308,7192,testing,4408,293,0,3393,96.38%,152
cars.bin,noncars.bin,sample_size_ratio_1635_6865.bin,1635,6865,testing,4804,224,0,3393,97.34%,152
cars.bin,noncars.bin,sample_size_ratio_1962_6538.bin,1962,6538,testing,5072,182,0,3292,97.87%,184
cars.bin,noncars.bin,sample_size_ratio_2288_6212.bin,2288,6212,testing,4828,100,0,2640,98.68%,174
cars.bin,noncars.bin,sample_size_ratio_2615_5885.bin,2615,5885,testing,4528,73,0,1986,98.89%,220
cars.bin,noncars.bin,sample_size_ratio_2942_5558.bin,2942,5558,testing,4229,45,0,1332,99.20%,202
cars.bin,noncars.bin,sample_size_ratio_3269_5231.bin,3269,5231,testing,3926,21,0,678,99.55%,192
cars.bin,noncars.bin,sample_size_ratio_3596_4904.bin,3596,4904,testing,3620,0,0,24,100.00%,212
cars.bin,noncars.bin,sample_size_ratio_3923_4577.bin,3923,4577,testing,3293,0,0,0,100.00%,202
cars.bin,noncars.bin,sample_size_ratio_4250_4250.bin,4250,4250,testing,2966,0,0,0,100.00%,212
cars.bin,noncars.bin,sample_size_ratio_4577_3923.bin,4577,3923,testing,2639,0,0,0,100.00%,200
cars.bin,noncars.bin,sample_size_ratio_4904_3596.bin,4904,3596,testing,2312,0,0,0,100.00%,173
cars.bin,noncars.bin,sample_size_ratio_5231_3269.bin,5231,3269,testing,1985,0,0,0,100.00%,195
cars.bin,noncars.bin,sample_size_ratio_5558_2942.bin,5558,2942,testing,1658,0,0,0,100.00%,187
cars.bin,noncars.bin,sample_size_ratio_5885_2615.bin,5885,2615,testing,1331,0,0,0,100.00%,179
cars.bin,noncars.bin,sample_size_ratio_6212_2288.bin,6212,2288,testing,1004,0,0,0,100.00%,172
cars.bin,noncars.bin,sample_size_ratio_6538_1962.bin,6538,1962,testing,678,0,0,0,100.00%,161
cars.bin,noncars.bin,sample_size_ratio_6865_1635.bin,6865,1635,testing,351,0,0,0,100.00%,158
cars.bin,noncars.bin,sample_size_ratio_7192_1308.bin,7192,1308,testing,22,2,0,0,91.67%,148
cars.bin,noncars.bin,sample_size_ratio_331_8269.bin,331,8269,testing,2577,1047,0,3293,84.86%,85
cars.bin,noncars.bin,sample_size_ratio_662_7938.bin,662,7938,testing,3336,619,0,3293,91.46%,114
cars.bin,noncars.bin,sample_size_ratio_992_7608.bin,992,7608,testing,3902,383,0,3293,94.95%,134
cars.bin,noncars.bin,sample_size_ratio_1323_7277.bin,1323,7277,testing,4313,303,0,3293,96.17%,143
cars.bin,noncars.bin,sample_size_ratio_1654_6946.bin,1654,6946,testing,4716,231,0,3293,97.20%,153
cars.bin,noncars.bin,sample_size_ratio_1985_6615.bin,1985,6615,testing,5070,161,0,3246,98.10%,192
cars.bin,noncars.bin,sample_size_ratio_2315_6285.bin,2315,6285,testing,4803,98,0,2586,98.69%,193
cars.bin,noncars.bin,sample_size_ratio_2646_5954.bin,2646,5954,testing,4499,71,0,1924,98.91%,179
cars.bin,noncars.bin,sample_size_ratio_2977_5623.bin,2977,5623,testing,4192,47,0,1262,99.15%,199
cars.bin,noncars.bin,sample_size_ratio_3308_5292.bin,3308,5292,testing,3887,21,0,600,99.53%,211
cars.bin,noncars.bin,sample_size_ratio_3638_4962.bin,3638,4962,testing,3578,0,0,0,100.00%,205
cars.bin,noncars.bin,sample_size_ratio_3969_4631.bin,3969,4631,testing,3247,0,0,0,100.00%,199
cars.bin,noncars.bin,sample_size_ratio_4300_4300.bin,4300,4300,testing,2916,0,0,0,100.00%,200
cars.bin,noncars.bin,sample_size_ratio_4631_3969.bin,4631,3969,testing,2585,0,0,0,100.00%,181
cars.bin,noncars.bin,sample_size_ratio_4962_3638.bin,4962,3638,testing,2254,0,0,0,100.00%,206
cars.bin,noncars.bin,sample_size_ratio_5292_3308.bin,5292,3308,testing,1924,0,0,0,100.00%,192
cars.bin,noncars.bin,sample_size_ratio_5623_2977.bin,5623,2977,testing,1593,0,0,0,100.00%,187
cars.bin,noncars.bin,sample_size_ratio_5954_2646.bin,5954,2646,testing,1262,0,0,0,100.00%,181
cars.bin,noncars.bin,sample_size_ratio_6285_2315.bin,6285,2315,testing,931,0,0,0,100.00%,161
cars.bin,noncars.bin,sample_size_ratio_6615_1985.bin,6615,1985,testing,601,0,0,0,100.00%,160
cars.bin,noncars.bin,sample_size_ratio_6946_1654.bin,6946,1654,testing,270,0,0,0,100.00%,158
cars.bin,noncars.bin,sample_size_ratio_335_8365.bin,335,8365,testing,2498,1030,0,3193,84.67%,89
cars.bin,noncars.bin,sample_size_ratio_669_8031.bin,669,8031,testing,3223,639,0,3193,90.94%,112
cars.bin,noncars.bin,sample_size_ratio_1004_7696.bin,1004,7696,testing,3821,376,0,3193,94.91%,142
cars.bin,noncars.bin,sample_size_ratio_1338_7362.bin,1338,7362,testing,4215,316,0,3193,95.91%,140
cars.bin,noncars.bin,sample_size_ratio_1673_7027.bin,1673,7027,testing,4641,225,0,3193,97.21%,161
cars.bin,noncars.bin,sample_size_ratio_2008_6692.bin,2008,6692,testing,5050,151,0,3193,98.20%,191
cars.bin,noncars.bin,sample_size_ratio_2342_6358.bin,2342,6358,testing,4765,109,0,2532,98.53%,201
cars.bin,noncars.bin,sample_size_ratio_2677_6023.bin,2677,6023,testing,4485,54,0,1862,99.16%,221
cars.bin,noncars.bin,sample_size_ratio_3012_5688.bin,3012,5688,testing,4169,35,0,1192,99.35%,196
cars.bin,noncars.bin,sample_size_ratio_3346_5354.bin,3346,5354,testing,3858,12,0,524,99.73%,202
cars.bin,noncars.bin,sample_size_ratio_3681_5019.bin,3681,5019,testing,3535,0,0,0,100.00%,226
cars.bin,noncars.bin,sample_size_ratio_4015_4685.bin,4015,4685,testing,3201,0,0,0,100.00%,207
cars.bin,noncars.bin,sample_size_ratio_4350_4350.bin,4350,4350,testing,2866,0,0,0,100.00%,177
cars.bin,noncars.bin,sample_size_ratio_4685_4015.bin,4685,4015,testing,2531,0,0,0,100.00%,199
cars.bin,noncars.bin,sample_size_ratio_5019_3681.bin,5019,3681,testing,2197,0,0,0,100.00%,198
cars.bin,noncars.bin,sample_size_ratio_5354_3346.bin,5354,3346,testing,1862,0,0,0,100.00%,185
cars.bin,noncars.bin,sample_size_ratio_5688_3012.bin,5688,3012,testing,1528,0,0,0,100.00%,189
cars.bin,noncars.bin,sample_size_ratio_6023_2677.bin,6023,2677,testing,1193,0,0,0,100.00%,169
cars.bin,noncars.bin,sample_size_ratio_6358_2342.bin,6358,2342,testing,858,0,0,0,100.00%,162
cars.bin,noncars.bin,sample_size_ratio_6692_2008.bin,6692,2008,testing,524,0,0,0,100.00%,160
cars.bin,noncars.bin,sample_size_ratio_7027_1673.bin,7027,1673,testing,189,0,0,0,100.00%,140
cars.bin,noncars.bin,sample_size_ratio_338_8462.bin,338,8462,testing,2418,1013,0,3093,84.47%,88
cars.bin,noncars.bin,sample_size_ratio_677_8123.bin,677,8123,testing,3218,552,0,3093,91.96%,116
cars.bin,noncars.bin,sample_size_ratio_1015_7785.bin,1015,7785,testing,3730,378,0,3093,94.75%,142
cars.bin,noncars.bin,sample_size_ratio_1354_7446.bin,1354,7446,testing,4175,272,0,3093,96.39%,152
cars.bin,noncars.bin,sample_size_ratio_1692_7108.bin,1692,7108,testing,4579,206,0,3093,97.39%,166
cars.bin,noncars.bin,sample_size_ratio_2031_6769.bin,2031,6769,testing,4982,142,0,3093,98.27%,189
cars.bin,noncars.bin,sample_size_ratio_2369_6431.bin,2369,6431,testing,4751,96,0,2478,98.69%,201
cars.bin,noncars.bin,sample_size_ratio_2708_6092.bin,2708,6092,testing,4452,56,0,1800,99.11%,208
cars.bin,noncars.bin,sample_size_ratio_3046_5754.bin,3046,5754,testing,4128,42,0,1124,99.21%,193
cars.bin,noncars.bin,sample_size_ratio_3385_5415.bin,3385,5415,testing,3816,15,0,446,99.65%,203
cars.bin,noncars.bin,sample_size_ratio_3723_5077.bin,3723,5077,testing,3493,0,0,0,100.00%,202
cars.bin,noncars.bin,sample_size_ratio_4062_4738.bin,4062,4738,testing,3154,0,0,0,100.00%,204
cars.bin,noncars.bin,sample_size_ratio_4400_4400.bin,4400,4400,testing,2816,0,0,0,100.00%,214
cars.bin,noncars.bin,sample_size_ratio_4738_4062.bin,4738,4062,testing,2478,0,0,0,100.00%,218
cars.bin,noncars.bin,sample_size_ratio_5077_3723.bin,5077,3723,testing,2139,0,0,0,100.00%,227
cars.bin,noncars.bin,sample_size_ratio_5415_3385.bin,5415,3385,testing,1801,0,0,0,100.00%,225
cars.bin,noncars.bin,sample_size_ratio_5754_3046.bin,5754,3046,testing,1462,0,0,0,100.00%,213
cars.bin,noncars.bin,sample_size_ratio_6092_2708.bin,6092,2708,testing,1124,0,0,0,100.00%,193
cars.bin,noncars.bin,sample_size_ratio_6431_2369.bin,6431,2369,testing,785,0,0,0,100.00%,167
cars.bin,noncars.bin,sample_size_ratio_6769_2031.bin,6769,2031,testing,447,0,0,0,100.00%,150
cars.bin,noncars.bin,sample_size_ratio_7108_1692.bin,7108,1692,testing,107,1,0,0,99.07%,159
cars.bin,noncars.bin,sample_size_ratio_342_8558.bin,342,8558,testing,2372,963,0,2993,84.78%,91
cars.bin,noncars.bin,sample_size_ratio_685_8215.bin,685,8215,testing,3142,536,0,2993,91.97%,123
cars.bin,noncars.bin,sample_size_ratio_1027_7873.bin,1027,7873,testing,3666,354,0,2993,94.95%,134
cars.bin,noncars.bin,sample_size_ratio_1369_7531.bin,1369,7531,testing,4087,275,0,2993,96.26%,142
cars.bin,noncars.bin,sample_size_ratio_1712_7188.bin,1712,7188,testing,4515,190,0,2993,97.53%,166
cars.bin,noncars.bin,sample_size_ratio_2054_6846.bin,2054,6846,testing,4903,144,0,2993,98.21%,171
cars.bin,noncars.bin,sample_size_ratio_2396_6504.bin,2396,6504,testing,4714,106,0,2424,98.54%,203
cars.bin,noncars.bin,sample_size_ratio_2738_6162.bin,2738,6162,testing,4420,58,0,1740,99.07%,205
cars.bin,noncars.bin,sample_size_ratio_3081_5819.bin,3081,5819,testing,4104,31,0,1054,99.40%,216
cars.bin,noncars.bin,sample_size_ratio_3423_5477.bin,3423,5477,testing,3787,6,0,370,99.86%,195
cars.bin,noncars.bin,sample_size_ratio_3765_5135.bin,3765,5135,testing,3451,0,0,0,100.00%,204
cars.bin,noncars.bin,sample_size_ratio_4108_4792.bin,4108,4792,testing,3108,0,0,0,100.00%,218
cars.bin,noncars.bin,sample_size_ratio_4450_4450.bin,4450,4450,testing,2766,0,0,0,100.00%,202
cars.bin,noncars.bin,sample_size_ratio_4792_4108.bin,4792,4108,testing,2424,0,0,0,100.00%,194
cars.bin,noncars.bin,sample_size_ratio_5135_3765.bin,5135,3765,testing,2081,0,0,0,100.00%,202
cars.bin,noncars.bin,sample_size_ratio_5477_3423.bin,5477,3423,testing,1739,0,0,0,100.00%,210
cars.bin,noncars.bin,sample_size_ratio_5819_3081.bin,5819,3081,testing,1397,0,0,0,100.00%,206
cars.bin,noncars.bin,sample_size_ratio_6162_2738.bin,6162,2738,testing,1054,0,0,0,100.00%,176
cars.bin,noncars.bin,sample_size_ratio_6504_2396.bin,6504,2396,testing,712,0,0,0,100.00%,193
cars.bin,noncars.bin,sample_size_ratio_6846_2054.bin,6846,2054,testing,370,0,0,0,100.00%,157
cars.bin,noncars.bin,sample_size_ratio_7188_1712.bin,7188,1712,testing,27,1,0,0,96.43%,170
cars.bin,noncars.bin,sample_size_ratio_346_8654.bin,346,8654,testing,2328,911,0,2893,85.14%,89
cars.bin,noncars.bin,sample_size_ratio_692_8308.bin,692,8308,testing,3070,515,0,2893,92.05%,122
cars.bin,noncars.bin,sample_size_ratio_1038_7962.bin,1038,7962,testing,3595,336,0,2893,95.08%,152
cars.bin,noncars.bin,sample_size_ratio_1385_7615.bin,1385,7615,testing,4061,217,0,2893,96.97%,170
cars.bin,noncars.bin,sample_size_ratio_1731_7269.bin,1731,7269,testing,4445,179,0,2893,97.62%,170
cars.bin,noncars.bin,sample_size_ratio_2077_6923.bin,2077,6923,testing,4834,136,0,2893,98.27%,178
cars.bin,noncars.bin,sample_size_ratio_2423_6577.bin,2423,6577,testing,4705,88,0,2370,98.77%,200
cars.bin,noncars.bin,sample_size_ratio_2769_6231.bin,2769,6231,testing,4387,60,0,1678,99.02%,204
cars.bin,noncars.bin,sample_size_ratio_3115_5885.bin,3115,5885,testing,4075,26,0,986,99.49%,220
cars.bin,noncars.bin,sample_size_ratio_3462_5538.bin,3462,5538,testing,3746,8,0,292,99.80%,194
cars.bin,noncars.bin,sample_size_ratio_3808_5192.bin,3808,5192,testing,3408,0,0,0,100.00%,181
cars.bin,noncars.bin,sample_size_ratio_4154_4846.bin,4154,4846,testing,3062,0,0,0,100.00%,200
cars.bin,noncars.bin,sample_size_ratio_4500_4500.bin,4500,4500,testing,2716,0,0,0,100.00%,204
cars.bin,noncars.bin,sample_size_ratio_4846_4154.bin,4846,4154,testing,2370,0,0,0,100.00%,201
cars.bin,noncars.bin,sample_size_ratio_5192_3808.bin,5192,3808,testing,2024,0,0,0,100.00%,208
cars.bin,noncars.bin,sample_size_ratio_5538_3462.bin,5538,3462,testing,1678,0,0,0,100.00%,196
cars.bin,noncars.bin,sample_size_ratio_5885_3115.bin,5885,3115,testing,1331,0,0,0,100.00%,172
cars.bin,noncars.bin,sample_size_ratio_6231_2769.bin,6231,2769,testing,985,0,0,0,100.00%,200
cars.bin,noncars.bin,sample_size_ratio_6577_2423.bin,6577,2423,testing,639,0,0,0,100.00%,177
cars.bin,noncars.bin,sample_size_ratio_6923_2077.bin,6923,2077,testing,293,0,0,0,100.00%,184
cars.bin,noncars.bin,sample_size_ratio_350_8750.bin,350,8750,testing,2294,849,0,2793,85.70%,94
cars.bin,noncars.bin,sample_size_ratio_700_8400.bin,700,8400,testing,3008,485,0,2793,92.28%,108
cars.bin,noncars.bin,sample_size_ratio_1050_8050.bin,1050,8050,testing,3513,330,0,2793,95.03%,140
cars.bin,noncars.bin,sample_size_ratio_1400_7700.bin,1400,7700,testing,3937,256,0,2793,96.34%,158
cars.bin,noncars.bin,sample_size_ratio_1750_7350.bin,1750,7350,testing,4380,163,0,2793,97.78%,165
cars.bin,noncars.bin,sample_size_ratio_2100_7000.bin,2100,7000,testing,4763,130,0,2793,98.31%,202
cars.bin,noncars.bin,sample_size_ratio_2450_6650.bin,2450,6650,testing,4688,78,0,2316,98.90%,208
cars.bin,noncars.bin,sample_size_ratio_2800_6300.bin,2800,6300,testing,4347,69,0,1616,98.86%,193
cars.bin,noncars.bin,sample_size_ratio_3150_5950.bin,3150,5950,testing,4042,24,0,916,99.52%,213
cars.bin,noncars.bin,sample_size_ratio_3500_5600.bin,3500,5600,testing,3713,3,0,216,99.92%,205
cars.bin,noncars.bin,sample_size_ratio_3850_5250.bin,3850,5250,testing,3366,0,0,0,100.00%,222
cars.bin,noncars.bin,sample_size_ratio_4200_4900.bin,4200,4900,testing,3016,0,0,0,100.00%,214
cars.bin,noncars.bin,sample_size_ratio_4550_4550.bin,4550,4550,testing,2666,0,0,0,100.00%,229
cars.bin,noncars.bin,sample_size_ratio_4900_4200.bin,4900,4200,testing,2316,0,0,0,100.00%,229
cars.bin,noncars.bin,sample_size_ratio_5250_3850.bin,5250,3850,testing,1966,0,0,0,100.00%,196
cars.bin,noncars.bin,sample_size_ratio_5600_3500.bin,5600,3500,testing,1616,0,0,0,100.00%,220
cars.bin,noncars.bin,sample_size_ratio_5950_3150.bin,5950,3150,testing,1266,0,0,0,100.00%,190
cars.bin,noncars.bin,sample_size_ratio_6300_2800.bin,6300,2800,testing,916,0,0,0,100.00%,189
cars.bin,noncars.bin,sample_size_ratio_6650_2450.bin,6650,2450,testing,566,0,0,0,100.00%,177
cars.bin,noncars.bin,sample_size_ratio_7000_2100.bin,7000,2100,testing,216,0,0,0,100.00%,177
cars.bin,noncars.bin,sample_size_ratio_354_8846.bin,354,8846,testing,2193,854,0,2693,85.12%,87
cars.bin,noncars.bin,sample_size_ratio_708_8492.bin,708,8492,testing,2873,528,0,2693,91.34%,104
cars.bin,noncars.bin,sample_size_ratio_1062_8138.bin,1062,8138,testing,3426,329,0,2693,94.90%,137
cars.bin,noncars.bin,sample_size_ratio_1415_7785.bin,1415,7785,testing,3888,220,0,2693,96.77%,159
cars.bin,noncars.bin,sample_size_ratio_1769_7431.bin,1769,7431,testing,4292,170,0,2693,97.62%,169
cars.bin,noncars.bin,sample_size_ratio_2123_7077.bin,2123,7077,testing,4701,115,0,2693,98.47%,196
cars.bin,noncars.bin,sample_size_ratio_2477_6723.bin,2477,6723,testing,4664,75,0,2262,98.93%,205
cars.bin,noncars.bin,sample_size_ratio_2831_6369.bin,2831,6369,testing,4343,42,0,1554,99.29%,215
cars.bin,noncars.bin,sample_size_ratio_3185_6015.bin,3185,6015,testing,4003,28,0,846,99.43%,209
cars.bin,noncars.bin,sample_size_ratio_3538_5662.bin,3538,5662,testing,3675,3,0,140,99.92%,220
cars.bin,noncars.bin,sample_size_ratio_3892_5308.bin,3892,5308,testing,3324,0,0,0,100.00%,228
cars.bin,noncars.bin,sample_size_ratio_4246_4954.bin,4246,4954,testing,2970,0,0,0,100.00%,218
cars.bin,noncars.bin,sample_size_ratio_4600_4600.bin,4600,4600,testing,2616,0,0,0,100.00%,208
cars.bin,noncars.bin,sample_size_ratio_4954_4246.bin,4954,4246,testing,2262,0,0,0,100.00%,216
cars.bin,noncars.bin,sample_size_ratio_5308_3892.bin,5308,3892,testing,1908,0,0,0,100.00%,202
cars.bin,noncars.bin,sample_size_ratio_5662_3538.bin,5662,3538,testing,1554,0,0,0,100.00%,197
cars.bin,noncars.bin,sample_size_ratio_6015_3185.bin,6015,3185,testing,1201,0,0,0,100.00%,199
cars.bin,noncars.bin,sample_size_ratio_6369_2831.bin,6369,2831,testing,847,0,0,0,100.00%,173
cars.bin,noncars.bin,sample_size_ratio_6723_2477.bin,6723,2477,testing,493,0,0,0,100.00%,190
cars.bin,noncars.bin,sample_size_ratio_7077_2123.bin,7077,2123,testing,138,1,0,0,99.28%,180
cars.bin,noncars.bin,sample_size_ratio_358_8942.bin,358,8942,testing,2088,863,0,2593,84.43%,89
cars.bin,noncars.bin,sample_size_ratio_715_8585.bin,715,8585,testing,2843,465,0,2593,92.12%,109
cars.bin,noncars.bin,sample_size_ratio_1073_8227.bin,1073,8227,testing,3393,273,0,2593,95.64%,155
cars.bin,noncars.bin,sample_size_ratio_1431_7869.bin,1431,7869,testing,3835,189,0,2593,97.14%,161
cars.bin,noncars.bin,sample_size_ratio_1788_7512.bin,1788,7512,testing,4214,167,0,2593,97.61%,150
cars.bin,noncars.bin,sample_size_ratio_2146_7154.bin,2146,7154,testing,4614,125,0,2593,98.30%,189
cars.bin,noncars.bin,sample_size_ratio_2504_6796.bin,2504,6796,testing,4638,74,0,2208,98.93%,197
cars.bin,noncars.bin,sample_size_ratio_2862_6438.bin,2862,6438,testing,4300,54,0,1492,99.08%,193
cars.bin,noncars.bin,sample_size_ratio_3219_6081.bin,3219,6081,testing,3967,30,0,778,99.37%,203
cars.bin,noncars.bin,sample_size_ratio_3577_5723.bin,3577,5723,testing,3639,0,0,62,100.00%,234
cars.bin,noncars.bin,sample_size_ratio_3935_5365.bin,3935,5365,testing,3281,0,0,0,100.00%,217
cars.bin,noncars.bin,sample_size_ratio_4292_5008.bin,4292,5008,testing,2924,0,0,0,100.00%,213
cars.bin,noncars.bin,sample_size_ratio_4650_4650.bin,4650,4650,testing,2566,0,0,0,100.00%,209
cars.bin,noncars.bin,sample_size_ratio_5008_4292.bin,5008,4292,testing,2208,0,0,0,100.00%,189
cars.bin,noncars.bin,sample_size_ratio_5365_3935.bin,5365,3935,testing,1851,0,0,0,100.00%,212
cars.bin,noncars.bin,sample_size_ratio_5723_3577.bin,5723,3577,testing,1493,0,0,0,100.00%,219
cars.bin,noncars.bin,sample_size_ratio_6081_3219.bin,6081,3219,testing,1135,0,0,0,100.00%,198
cars.bin,noncars.bin,sample_size_ratio_6438_2862.bin,6438,2862,testing,778,0,0,0,100.00%,193
cars.bin,noncars.bin,sample_size_ratio_6796_2504.bin,6796,2504,testing,420,0,0,0,100.00%,184
cars.bin,noncars.bin,sample_size_ratio_7154_2146.bin,7154,2146,testing,60,2,0,0,96.77%,176
cars.bin,noncars.bin,sample_size_ratio_362_9038.bin,362,9038,testing,2090,765,0,2493,85.70%,101
cars.bin,noncars.bin,sample_size_ratio_723_8677.bin,723,8677,testing,2809,407,0,2493,92.87%,110
cars.bin,noncars.bin,sample_size_ratio_1085_8315.bin,1085,8315,testing,3315,263,0,2493,95.67%,143
cars.bin,noncars.bin,sample_size_ratio_1446_7954.bin,1446,7954,testing,3732,207,0,2493,96.78%,158
cars.bin,noncars.bin,sample_size_ratio_1808_7592.bin,1808,7592,testing,4161,140,0,2493,97.94%,197
cars.bin,noncars.bin,sample_size_ratio_2169_7231.bin,2169,7231,testing,4557,105,0,2493,98.53%,200
cars.bin,noncars.bin,sample_size_ratio_2531_6869.bin,2531,6869,testing,4606,79,0,2154,98.84%,201
cars.bin,noncars.bin,sample_size_ratio_2892_6508.bin,2892,6508,testing,4279,45,0,1432,99.22%,208
cars.bin,noncars.bin,sample_size_ratio_3254_6146.bin,3254,6146,testing,3937,25,0,708,99.46%,196
cars.bin,noncars.bin,sample_size_ratio_3615_5785.bin,3615,5785,testing,3601,0,0,0,100.00%,210
cars.bin,noncars.bin,sample_size_ratio_3977_5423.bin,3977,5423,testing,3239,0,0,0,100.00%,209
cars.bin,noncars.bin,sample_size_ratio_4338_5062.bin,4338,5062,testing,2878,0,0,0,100.00%,211
cars.bin,noncars.bin,sample_size_ratio_4700_4700.bin,4700,4700,testing,2516,0,0,0,100.00%,206
cars.bin,noncars.bin,sample_size_ratio_5062_4338.bin,5062,4338,testing,2154,0,0,0,100.00%,190
cars.bin,noncars.bin,sample_size_ratio_5423_3977.bin,5423,3977,testing,1793,0,0,0,100.00%,203
cars.bin,noncars.bin,sample_size_ratio_5785_3615.bin,5785,3615,testing,1431,0,0,0,100.00%,204
cars.bin,noncars.bin,sample_size_ratio_6146_3254.bin,6146,3254,testing,1070,0,0,0,100.00%,211
cars.bin,noncars.bin,sample_size_ratio_6508_2892.bin,6508,2892,testing,708,0,0,0,100.00%,190
cars.bin,noncars.bin,sample_size_ratio_6869_2531.bin,6869,2531,testing,347,0,0,0,100.00%,177
cars.bin,noncars.bin,sample_size_ratio_365_9135.bin,365,9135,testing,2075,683,0,2393,86.74%,105
cars.bin,noncars.bin,sample_size_ratio_731_8769.bin,731,8769,testing,2709,415,0,2393,92.48%,108
cars.bin,noncars.bin,sample_size_ratio_1096_8404.bin,1096,8404,testing,3199,290,0,2393,95.07%,147
cars.bin,noncars.bin,sample_size_ratio_1462_8038.bin,1462,8038,testing,3658,197,0,2393,96.85%,153
cars.bin,noncars.bin,sample_size_ratio_1827_7673.bin,1827,7673,testing,4057,163,0,2393,97.54%,178
cars.bin,noncars.bin,sample_size_ratio_2192_7308.bin,2192,7308,testing,4482,103,0,2393,98.52%,182
cars.bin,noncars.bin,sample_size_ratio_2558_6942.bin,2558,6942,testing,4589,69,0,2100,98.98%,209
cars.bin,noncars.bin,sample_size_ratio_2923_6577.bin,2923,6577,testing,4253,40,0,1370,99.29%,205
cars.bin,noncars.bin,sample_size_ratio_3288_6212.bin,3288,6212,testing,3904,24,0,640,99.47%,212
cars.bin,noncars.bin,sample_size_ratio_3654_5846.bin,3654,5846,testing,3562,0,0,0,100.00%,228
cars.bin,noncars.bin,sample_size_ratio_4019_5481.bin,4019,5481,testing,3197,0,0,0,100.00%,221
cars.bin,noncars.bin,sample_size_ratio_4385_5115.bin,4385,5115,testing,2831,0,0,0,100.00%,225
cars.bin,noncars.bin,sample_size_ratio_4750_4750.bin,4750,4750,testing,2466,0,0,0,100.00%,230
cars.bin,noncars.bin,sample_size_ratio_5115_4385.bin,5115,4385,testing,2101,0,0,0,100.00%,221
cars.bin,noncars.bin,sample_size_ratio_5481_4019.bin,5481,4019,testing,1735,0,0,0,100.00%,185
cars.bin,noncars.bin,sample_size_ratio_5846_3654.bin,5846,3654,testing,1370,0,0,0,100.00%,217
cars.bin,noncars.bin,sample_size_ratio_6212_3288.bin,6212,3288,testing,1004,0,0,0,100.00%,204
cars.bin,noncars.bin,sample_size_ratio_6577_2923.bin,6577,2923,testing,639,0,0,0,100.00%,203
cars.bin,noncars.bin,sample_size_ratio_6942_2558.bin,6942,2558,testing,274,0,0,0,100.00%,175
cars.bin,noncars.bin,sample_size_ratio_369_9231.bin,369,9231,testing,1965,697,0,2293,85.93%,89
cars.bin,noncars.bin,sample_size_ratio_738_8862.bin,738,8862,testing,2631,400,0,2293,92.49%,117
cars.bin,noncars.bin,sample_size_ratio_1108_8492.bin,1108,8492,testing,3141,260,0,2293,95.43%,141
cars.bin,noncars.bin,sample_size_ratio_1477_8123.bin,1477,8123,testing,3579,191,0,2293,96.85%,164
cars.bin,noncars.bin,sample_size_ratio_1846_7754.bin,1846,7754,testing,4004,135,0,2293,97.90%,193
cars.bin,noncars.bin,sample_size_ratio_2215_7385.bin,2215,7385,testing,4409,99,0,2293,98.54%,206
cars.bin,noncars.bin,sample_size_ratio_2585_7015.bin,2585,7015,testing,4565,66,0,2046,99.01%,214
cars.bin,noncars.bin,sample_size_ratio_2954_6646.bin,2954,6646,testing,4215,47,0,1308,99.16%,197
cars.bin,noncars.bin,sample_size_ratio_3323_6277.bin,3323,6277,testing,3876,17,0,570,99.62%,211
cars.bin,noncars.bin,sample_size_ratio_3692_5908.bin,3692,5908,testing,3524,0,0,0,100.00%,219
cars.bin,noncars.bin,sample_size_ratio_4062_5538.bin,4062,5538,testing,3154,0,0,0,100.00%,207
cars.bin,noncars.bin,sample_size_ratio_4431_5169.bin,4431,5169,testing,2785,0,0,0,100.00%,211
cars.bin,noncars.bin,sample_size_ratio_4800_4800.bin,4800,4800,testing,2416,0,0,0,100.00%,213
cars.bin,noncars.bin,sample_size_ratio_5169_4431.bin,5169,4431,testing,2047,0,0,0,100.00%,212
cars.bin,noncars.bin,sample_size_ratio_5538_4062.bin,5538,4062,testing,1678,0,0,0,100.00%,211
cars.bin,noncars.bin,sample_size_ratio_5908_3692.bin,5908,3692,testing,1308,0,0,0,100.00%,211
cars.bin,noncars.bin,sample_size_ratio_6277_3323.bin,6277,3323,testing,939,0,0,0,100.00%,193
cars.bin,noncars.bin,sample_size_ratio_6646_2954.bin,6646,2954,testing,570,0,0,0,100.00%,205
cars.bin,noncars.bin,sample_size_ratio_7015_2585.bin,7015,2585,testing,201,0,0,0,100.00%,174
cars.bin,noncars.bin,sample_size_ratio_373_9327.bin,373,9327,testing,1957,609,0,2193,87.20%,99
cars.bin,noncars.bin,sample_size_ratio_746_8954.bin,746,8954,testing,2564,375,0,2193,92.69%,122
cars.bin,noncars.bin,sample_size_ratio_1119_8581.bin,1119,8581,testing,3093,219,0,2193,96.02%,155
cars.bin,noncars.bin,sample_size_ratio_1492_8208.bin,1492,8208,testing,3494,191,0,2193,96.75%,157
cars.bin,noncars.bin,sample_size_ratio_1865_7835.bin,1865,7835,testing,3930,128,0,2193,97.95%,208
cars.bin,noncars.bin,sample_size_ratio_2238_7462.bin,2238,7462,testing,4350,81,0,2193,98.78%,192
cars.bin,noncars.bin,sample_size_ratio_2612_7088.bin,2612,7088,testing,4535,69,0,1992,98.95%,198
cars.bin,noncars.bin,sample_size_ratio_2985_6715.bin,2985,6715,testing,4190,41,0,1246,99.25%,208
cars.bin,noncars.bin,sample_size_ratio_3358_6342.bin,3358,6342,testing,3850,8,0,500,99.82%,225
cars.bin,noncars.bin,sample_size_ratio_3731_5969.bin,3731,5969,testing,3485,0,0,0,100.00%,204
cars.bin,noncars.bin,sample_size_ratio_4104_5596.bin,4104,5596,testing,3112,0,0,0,100.00%,209
cars.bin,noncars.bin,sample_size_ratio_4477_5223.bin,4477,5223,testing,2739,0,0,0,100.00%,217
cars.bin,noncars.bin,sample_size_ratio_4850_4850.bin,4850,4850,testing,2366,0,0,0,100.00%,224
cars.bin,noncars.bin,sample_size_ratio_5223_4477.bin,5223,4477,testing,1993,0,0,0,100.00%,216
cars.bin,noncars.bin,sample_size_ratio_5596_4104.bin,5596,4104,testing,1620,0,0,0,100.00%,224
cars.bin,noncars.bin,sample_size_ratio_5969_3731.bin,5969,3731,testing,1247,0,0,0,100.00%,196
cars.bin,noncars.bin,sample_size_ratio_6342_3358.bin,6342,3358,testing,874,0,0,0,100.00%,213
cars.bin,noncars.bin,sample_size_ratio_6715_2985.bin,6715,2985,testing,501,0,0,0,100.00%,195
cars.bin,noncars.bin,sample_size_ratio_7088_2612.bin,7088,2612,testing,127,1,0,0,99.22%,185
cars.bin,noncars.bin,sample_size_ratio_377_9423.bin,377,9423,testing,1867,603,0,2093,86.79%,104
cars.bin,noncars.bin,sample_size_ratio_754_9046.bin,754,9046,testing,2498,349,0,2093,92.94%,117
cars.bin,noncars.bin,sample_size_ratio_1131_8669.bin,1131,8669,testing,2998,226,0,2093,95.75%,146
cars.bin,noncars.bin,sample_size_ratio_1508_8292.bin,1508,8292,testing,3440,161,0,2093,97.17%,154
cars.bin,noncars.bin,sample_size_ratio_1885_7915.bin,1885,7915,testing,3864,114,0,2093,98.12%,192
cars.bin,noncars.bin,sample_size_ratio_2262_7538.bin,2262,7538,testing,4280,75,0,2093,98.84%,207
cars.bin,noncars.bin,sample_size_ratio_2638_7162.bin,2638,7162,testing,4511,67,0,1940,98.97%,208
cars.bin,noncars.bin,sample_size_ratio_3015_6785.bin,3015,6785,testing,4164,37,0,1186,99.31%,185
cars.bin,noncars.bin,sample_size_ratio_3392_6408.bin,3392,6408,testing,3811,13,0,432,99.69%,199
cars.bin,noncars.bin,sample_size_ratio_3769_6031.bin,3769,6031,testing,3447,0,0,0,100.00%,236
cars.bin,noncars.bin,sample_size_ratio_4146_5654.bin,4146,5654,testing,3070,0,0,0,100.00%,202
cars.bin,noncars.bin,sample_size_ratio_4523_5277.bin,4523,5277,testing,2693,0,0,0,100.00%,232
cars.bin,noncars.bin,sample_size_ratio_4900_4900.bin,4900,4900,testing,2316,0,0,0,100.00%,224
cars.bin,noncars.bin,sample_size_ratio_5277_4523.bin,5277,4523,testing,1939,0,0,0,100.00%,211
cars.bin,noncars.bin,sample_size_ratio_5654_4146.bin,5654,4146,testing,1562,0,0,0,100.00%,215
cars.bin,noncars.bin,sample_size_ratio_6031_3769.bin,6031,3769,testing,1185,0,0,0,100.00%,193
cars.bin,noncars.bin,sample_size_ratio_6408_3392.bin,6408,3392,testing,808,0,0,0,100.00%,195
cars.bin,noncars.bin,sample_size_ratio_6785_3015.bin,6785,3015,testing,431,0,0,0,100.00%,206
cars.bin,noncars.bin,sample_size_ratio_7162_2638.bin,7162,2638,testing,53,1,0,0,98.15%,184
cars.bin,noncars.bin,sample_size_ratio_381_9519.bin,381,9519,testing,1770,604,0,1993,86.17%,95
cars.bin,noncars.bin,sample_size_ratio_762_9138.bin,762,9138,testing,2432,323,0,1993,93.20%,127
cars.bin,noncars.bin,sample_size_ratio_1142_8758.bin,1142,8758,testing,2931,204,0,1993,96.02%,167
cars.bin,noncars.bin,sample_size_ratio_1523_8377.bin,1523,8377,testing,3376,140,0,1993,97.46%,184
cars.bin,noncars.bin,sample_size_ratio_1904_7996.bin,1904,7996,testing,3790,107,0,1993,98.18%,192
cars.bin,noncars.bin,sample_size_ratio_2285_7615.bin,2285,7615,testing,4174,104,0,1993,98.34%,203
cars.bin,noncars.bin,sample_size_ratio_2665_7235.bin,2665,7235,testing,4479,72,0,1886,98.88%,214
cars.bin,noncars.bin,sample_size_ratio_3046_6854.bin,3046,6854,testing,4139,31,0,1124,99.41%,232
cars.bin,noncars.bin,sample_size_ratio_3427_6473.bin,3427,6473,testing,3778,11,0,362,99.74%,219
cars.bin,noncars.bin,sample_size_ratio_3808_6092.bin,3808,6092,testing,3408,0,0,0,100.00%,204
cars.bin,noncars.bin,sample_size_ratio_4188_5712.bin,4188,5712,testing,3028,0,0,0,100.00%,234
cars.bin,noncars.bin,sample_size_ratio_4569_5331.bin,4569,5331,testing,2647,0,0,0,100.00%,216
cars.bin,noncars.bin,sample_size_ratio_4950_4950.bin,4950,4950,testing,2266,0,0,0,100.00%,226
cars.bin,noncars.bin,sample_size_ratio_5331_4569.bin,5331,4569,testing,1885,0,0,0,100.00%,219
cars.bin,noncars.bin,sample_size_ratio_5712_4188.bin,5712,4188,testing,1504,0,0,0,100.00%,206
cars.bin,noncars.bin,sample_size_ratio_6092_3808.bin,6092,3808,testing,1124,0,0,0,100.00%,200
cars.bin,noncars.bin,sample_size_ratio_6473_3427.bin,6473,3427,testing,743,0,0,0,100.00%,196
cars.bin,noncars.bin,sample_size_ratio_6854_3046.bin,6854,3046,testing,362,0,0,0,100.00%,199
cars.bin,noncars.bin,sample_size_ratio_385_9615.bin,385,9615,testing,1730,548,0,1893,86.86%,90
cars.bin,noncars.bin,sample_size_ratio_769_9231.bin,769,9231,testing,2329,333,0,1893,92.69%,116
cars.bin,noncars.bin,sample_size_ratio_1154_8846.bin,1154,8846,testing,2844,203,0,1893,95.89%,158
cars.bin,noncars.bin,sample_size_ratio_1538_8462.bin,1538,8462,testing,3280,151,0,1893,97.16%,168
cars.bin,noncars.bin,sample_size_ratio_1923_8077.bin,1923,8077,testing,3691,125,0,1893,97.81%,175
cars.bin,noncars.bin,sample_size_ratio_2308_7692.bin,2308,7692,testing,4119,82,0,1893,98.65%,218
cars.bin,noncars.bin,sample_size_ratio_2692_7308.bin,2692,7308,testing,4452,72,0,1832,98.87%,204
cars.bin,noncars.bin,sample_size_ratio_3077_6923.bin,3077,6923,testing,4106,33,0,1062,99.37%,197
cars.bin,noncars.bin,sample_size_ratio_3462_6538.bin,3462,6538,testing,3746,8,0,292,99.80%,203
cars.bin,noncars.bin,sample_size_ratio_3846_6154.bin,3846,6154,testing,3370,0,0,0,100.00%,205
cars.bin,noncars.bin,sample_size_ratio_4231_5769.bin,4231,5769,testing,2985,0,0,0,100.00%,218
cars.bin,noncars.bin,sample_size_ratio_4615_5385.bin,4615,5385,testing,2601,0,0,0,100.00%,221
cars.bin,noncars.bin,sample_size_ratio_5000_5000.bin,5000,5000,testing,2216,0,0,0,100.00%,233
cars.bin,noncars.bin,sample_size_ratio_5385_4615.bin,5385,4615,testing,1831,0,0,0,100.00%,198
cars.bin,noncars.bin,sample_size_ratio_5769_4231.bin,5769,4231,testing,1447,0,0,0,100.00%,213
cars.bin,noncars.bin,sample_size_ratio_6154_3846.bin,6154,3846,testing,1062,0,0,0,100.00%,221
cars.bin,noncars.bin,sample_size_ratio_6538_3462.bin,6538,3462,testing,678,0,0,0,100.00%,218
cars.bin,noncars.bin,sample_size_ratio_6923_3077.bin,6923,3077,testing,293,0,0,0,100.00%,215
cars.bin,noncars.bin,sample_size_ratio_388_9712.bin,388,9712,testing,1621,560,0,1793,85.91%,96
cars.bin,noncars.bin,sample_size_ratio_777_9323.bin,777,9323,testing,2269,301,0,1793,93.10%,121
cars.bin,noncars.bin,sample_size_ratio_1165_8935.bin,1165,8935,testing,2773,185,0,1793,96.11%,153
cars.bin,noncars.bin,sample_size_ratio_1554_8546.bin,1554,8546,testing,3206,141,0,1793,97.26%,159
cars.bin,noncars.bin,sample_size_ratio_1942_8158.bin,1942,8158,testing,3654,81,0,1793,98.53%,222
cars.bin,noncars.bin,sample_size_ratio_2331_7769.bin,2331,7769,testing,4049,75,0,1793,98.73%,207
cars.bin,noncars.bin,sample_size_ratio_2719_7381.bin,2719,7381,testing,4418,79,0,1778,98.74%,191
cars.bin,noncars.bin,sample_size_ratio_3108_6992.bin,3108,6992,testing,4078,30,0,1000,99.41%,228
cars.bin,noncars.bin,sample_size_ratio_3496_6604.bin,3496,6604,testing,3717,3,0,224,99.92%,205
cars.bin,noncars.bin,sample_size_ratio_3885_6215.bin,3885,6215,testing,3331,0,0,0,100.00%,231
cars.bin,noncars.bin,sample_size_ratio_4273_5827.bin,4273,5827,testing,2943,0,0,0,100.00%,224
cars.bin,noncars.bin,sample_size_ratio_4662_5438.bin,4662,5438,testing,2554,0,0,0,100.00%,224
cars.bin,noncars.bin,sample_size_ratio_5050_5050.bin,5050,5050,testing,2166,0,0,0,100.00%,218
cars.bin,noncars.bin,sample_size_ratio_5438_4662.bin,5438,4662,testing,1778,0,0,0,100.00%,235
cars.bin,noncars.bin,sample_size_ratio_5827_4273.bin,5827,4273,testing,1389,0,0,0,100.00%,229
cars.bin,noncars.bin,sample_size_ratio_6215_3885.bin,6215,3885,testing,1001,0,0,0,100.00%,198
cars.bin,noncars.bin,sample_size_ratio_6604_3496.bin,6604,3496,testing,612,0,0,0,100.00%,186
cars.bin,noncars.bin,sample_size_ratio_6992_3108.bin,6992,3108,testing,224,0,0,0,100.00%,205
cars.bin,noncars.bin,sample_size_ratio_392_9808.bin,392,9808,testing,1586,499,0,1693,86.79%,99
cars.bin,noncars.bin,sample_size_ratio_785_9415.bin,785,9415,testing,2214,264,0,1693,93.67%,106
cars.bin,noncars.bin,sample_size_ratio_1177_9023.bin,1177,9023,testing,2704,166,0,1693,96.36%,165
cars.bin,noncars.bin,sample_size_ratio_1569_8631.bin,1569,8631,testing,3156,106,0,1693,97.86%,161
cars.bin,noncars.bin,sample_size_ratio_1962_8238.bin,1962,8238,testing,3566,89,0,1693,98.34%,182
cars.bin,noncars.bin,sample_size_ratio_2354_7846.bin,2354,7846,testing,3977,70,0,1693,98.78%,194
cars.bin,noncars.bin,sample_size_ratio_2746_7454.bin,2746,7454,testing,4383,56,0,1693,99.09%,225
cars.bin,noncars.bin,sample_size_ratio_3138_7062.bin,3138,7062,testing,4041,37,0,940,99.26%,215
cars.bin,noncars.bin,sample_size_ratio_3531_6669.bin,3531,6669,testing,3680,5,0,154,99.87%,213
cars.bin,noncars.bin,sample_size_ratio_3923_6277.bin,3923,6277,testing,3293,0,0,0,100.00%,236
cars.bin,noncars.bin,sample_size_ratio_4315_5885.bin,4315,5885,testing,2901,0,0,0,100.00%,220
cars.bin,noncars.bin,sample_size_ratio_4708_5492.bin,4708,5492,testing,2508,0,0,0,100.00%,233
cars.bin,noncars.bin,sample_size_ratio_5100_5100.bin,5100,5100,testing,2116,0,0,0,100.00%,225
cars.bin,noncars.bin,sample_size_ratio_5492_4708.bin,5492,4708,testing,1724,0,0,0,100.00%,243
cars.bin,noncars.bin,sample_size_ratio_5885_4315.bin,5885,4315,testing,1331,0,0,0,100.00%,192
cars.bin,noncars.bin,sample_size_ratio_6277_3923.bin,6277,3923,testing,939,0,0,0,100.00%,200
cars.bin,noncars.bin,sample_size_ratio_6669_3531.bin,6669,3531,testing,547,0,0,0,100.00%,191
cars.bin,noncars.bin,sample_size_ratio_7062_3138.bin,7062,3138,testing,153,1,0,0,99.35%,224
cars.bin,noncars.bin,sample_size_ratio_396_9904.bin,396,9904,testing,1514,475,0,1593,86.74%,91
cars.bin,noncars.bin,sample_size_ratio_792_9508.bin,792,9508,testing,2109,276,0,1593,93.06%,119
cars.bin,noncars.bin,sample_size_ratio_1188_9112.bin,1188,9112,testing,2628,153,0,1593,96.50%,168
cars.bin,noncars.bin,sample_size_ratio_1585_8715.bin,1585,8715,testing,3062,116,0,1593,97.57%,176
cars.bin,noncars.bin,sample_size_ratio_1981_8319.bin,1981,8319,testing,3481,93,0,1593,98.20%,193
cars.bin,noncars.bin,sample_size_ratio_2377_7923.bin,2377,7923,testing,3903,67,0,1593,98.80%,213
cars.bin,noncars.bin,sample_size_ratio_2773_7527.bin,2773,7527,testing,4312,54,0,1593,99.09%,201
cars.bin,noncars.bin,sample_size_ratio_3169_7131.bin,3169,7131,testing,4018,29,0,878,99.41%,224
cars.bin,noncars.bin,sample_size_ratio_3565_6735.bin,3565,6735,testing,3650,1,0,86,99.97%,207
cars.bin,noncars.bin,sample_size_ratio_3962_6338.bin,3962,6338,testing,3254,0,0,0,100.00%,238
cars.bin,noncars.bin,sample_size_ratio_4358_5942.bin,4358,5942,testing,2858,0,0,0,100.00%,228
cars.bin,noncars.bin,sample_size_ratio_4754_5546.bin,4754,5546,testing,2462,0,0,0,100.00%,253
cars.bin,noncars.bin,sample_size_ratio_5150_5150.bin,5150,5150,testing,2066,0,0,0,100.00%,221
cars.bin,noncars.bin,sample_size_ratio_5546_4754.bin,5546,4754,testing,1670,0,0,0,100.00%,240
cars.bin,noncars.bin,sample_size_ratio_5942_4358.bin,5942,4358,testing,1274,0,0,0,100.00%,206
cars.bin,noncars.bin,sample_size_ratio_6338_3962.bin,6338,3962,testing,878,0,0,0,100.00%,204
cars.bin,noncars.bin,sample_size_ratio_6735_3565.bin,6735,3565,testing,481,0,0,0,100.00%,189
cars.bin,noncars.bin,sample_size_ratio_7131_3169.bin,7131,3169,testing,83,2,0,0,97.65%,194
cars.bin,noncars.bin,sample_size_ratio_400_10000.bin,400,10000,testing,1405,488,0,1493,85.59%,91
cars.bin,noncars.bin,sample_size_ratio_800_9600.bin,800,9600,testing,2051,242,0,1493,93.61%,133
cars.bin,noncars.bin,sample_size_ratio_1200_9200.bin,1200,9200,testing,2528,165,0,1493,96.06%,157
cars.bin,noncars.bin,sample_size_ratio_1600_8800.bin,1600,8800,testing,2992,101,0,1493,97.80%,161
cars.bin,noncars.bin,sample_size_ratio_2000_8400.bin,2000,8400,testing,3419,74,0,1493,98.52%,206
cars.bin,noncars.bin,sample_size_ratio_2400_8000.bin,2400,8000,testing,3829,64,0,1493,98.81%,219
cars.bin,noncars.bin,sample_size_ratio_2800_7600.bin,2800,7600,testing,4231,62,0,1493,98.93%,208
cars.bin,noncars.bin,sample_size_ratio_3200_7200.bin,3200,7200,testing,3995,21,0,816,99.57%,226
cars.bin,noncars.bin,sample_size_ratio_3600_6800.bin,3600,6800,testing,3616,0,0,16,100.00%,221
cars.bin,noncars.bin,sample_size_ratio_4000_6400.bin,4000,6400,testing,3216,0,0,0,100.00%,226
cars.bin,noncars.bin,sample_size_ratio_4400_6000.bin,4400,6000,testing,2816,0,0,0,100.00%,212
cars.bin,noncars.bin,sample_size_ratio_4800_5600.bin,4800,5600,testing,2416,0,0,0,100.00%,225
cars.bin,noncars.bin,sample_size_ratio_5200_5200.bin,5200,5200,testing,2016,0,0,0,100.00%,245
cars.bin,noncars.bin,sample_size_ratio_5600_4800.bin,5600,4800,testing,1616,0,0,0,100.00%,228
cars.bin,noncars.bin,sample_size_ratio_6000_4400.bin,6000,4400,testing,1216,0,0,0,100.00%,222
cars.bin,noncars.bin,sample_size_ratio_6400_4000.bin,6400,4000,testing,816,0,0,0,100.00%,210
cars.bin,noncars.bin,sample_size_ratio_6800_3600.bin,6800,3600,testing,416,0,0,0,100.00%,217
cars.bin,noncars.bin,sample_size_ratio_7200_3200.bin,7200,3200,testing,16,0,0,0,100.00%,207
cars.bin,noncars.bin,sample_size_ratio_404_10096.bin,404,10096,testing,1395,402,0,1393,87.40%,102
cars.bin,noncars.bin,sample_size_ratio_808_9692.bin,808,9692,testing,1962,239,0,1393,93.35%,128
cars.bin,noncars.bin,sample_size_ratio_1212_9288.bin,1212,9288,testing,2429,176,0,1393,95.60%,140
cars.bin,noncars.bin,sample_size_ratio_1615_8885.bin,1615,8885,testing,2919,89,0,1393,97.98%,173
cars.bin,noncars.bin,sample_size_ratio_2019_8481.bin,2019,8481,testing,3350,62,0,1393,98.71%,207
cars.bin,noncars.bin,sample_size_ratio_2423_8077.bin,2423,8077,testing,3774,42,0,1393,99.19%,221
cars.bin,noncars.bin,sample_size_ratio_2827_7673.bin,2827,7673,testing,4168,52,0,1393,99.07%,206
cars.bin,noncars.bin,sample_size_ratio_3231_7269.bin,3231,7269,testing,3953,32,0,754,99.32%,214
cars.bin,noncars.bin,sample_size_ratio_3635_6865.bin,3635,6865,testing,3581,0,0,0,100.00%,243
cars.bin,noncars.bin,sample_size_ratio_4038_6462.bin,4038,6462,testing,3178,0,0,0,100.00%,225
cars.bin,noncars.bin,sample_size_ratio_4442_6058.bin,4442,6058,testing,2774,0,0,0,100.00%,235
cars.bin,noncars.bin,sample_size_ratio_4846_5654.bin,4846,5654,testing,2370,0,0,0,100.00%,207
cars.bin,noncars.bin,sample_size_ratio_5250_5250.bin,5250,5250,testing,1966,0,0,0,100.00%,219
cars.bin,noncars.bin,sample_size_ratio_5654_4846.bin,5654,4846,testing,1562,0,0,0,100.00%,222
cars.bin,noncars.bin,sample_size_ratio_6058_4442.bin,6058,4442,testing,1158,0,0,0,100.00%,245
cars.bin,noncars.bin,sample_size_ratio_6462_4038.bin,6462,4038,testing,754,0,0,0,100.00%,213
cars.bin,noncars.bin,sample_size_ratio_6865_3635.bin,6865,3635,testing,351,0,0,0,100.00%,181
cars.bin,noncars.bin,sample_size_ratio_408_10192.bin,408,10192,testing,1325,376,0,1293,87.44%,97
cars.bin,noncars.bin,sample_size_ratio_815_9785.bin,815,9785,testing,1916,192,0,1293,94.35%,144
cars.bin,noncars.bin,sample_size_ratio_1223_9377.bin,1223,9377,testing,2386,130,0,1293,96.59%,152
cars.bin,noncars.bin,sample_size_ratio_1631_8969.bin,1631,8969,testing,2806,118,0,1293,97.20%,147
cars.bin,noncars.bin,sample_size_ratio_2038_8562.bin,2038,8562,testing,3273,58,0,1293,98.75%,193
cars.bin,noncars.bin,sample_size_ratio_2446_8154.bin,2446,8154,testing,3688,51,0,1293,98.99%,209
cars.bin,noncars.bin,sample_size_ratio_2854_7746.bin,2854,7746,testing,4104,43,0,1293,99.21%,224
cars.bin,noncars.bin,sample_size_ratio_3262_7338.bin,3262,7338,testing,3934,20,0,692,99.57%,224
cars.bin,noncars.bin,sample_size_ratio_3669_6931.bin,3669,6931,testing,3547,0,0,0,100.00%,225
cars.bin,noncars.bin,sample_size_ratio_4077_6523.bin,4077,6523,testing,3139,0,0,0,100.00%,227
cars.bin,noncars.bin,sample_size_ratio_4485_6115.bin,4485,6115,testing,2731,0,0,0,100.00%,214
cars.bin,noncars.bin,sample_size_ratio_4892_5708.bin,4892,5708,testing,2324,0,0,0,100.00%,225
cars.bin,noncars.bin,sample_size_ratio_5300_5300.bin,5300,5300,testing,1916,0,0,0,100.00%,239
cars.bin,noncars.bin,sample_size_ratio_5708_4892.bin,5708,4892,testing,1508,0,0,0,100.00%,245
cars.bin,noncars.bin,sample_size_ratio_6115_4485.bin,6115,4485,testing,1101,0,0,0,100.00%,226
cars.bin,noncars.bin,sample_size_ratio_6523_4077.bin,6523,4077,testing,693,0,0,0,100.00%,206
cars.bin,noncars.bin,sample_size_ratio_6931_3669.bin,6931,3669,testing,285,0,0,0,100.00%,223
cars.bin,noncars.bin,sample_size_ratio_412_10288.bin,412,10288,testing,1248,357,0,1193,87.24%,99
cars.bin,noncars.bin,sample_size_ratio_823_9877.bin,823,9877,testing,1821,195,0,1193,93.92%,146
cars.bin,noncars.bin,sample_size_ratio_1235_9465.bin,1235,9465,testing,2297,131,0,1193,96.38%,160
cars.bin,noncars.bin,sample_size_ratio_1646_9054.bin,1646,9054,testing,2745,94,0,1193,97.67%,162
cars.bin,noncars.bin,sample_size_ratio_2058_8642.bin,2058,8642,testing,3203,48,0,1193,98.92%,203
cars.bin,noncars.bin,sample_size_ratio_2469_8231.bin,2469,8231,testing,3620,42,0,1193,99.13%,209
cars.bin,noncars.bin,sample_size_ratio_2881_7819.bin,2881,7819,testing,4030,44,0,1193,99.16%,218
cars.bin,noncars.bin,sample_size_ratio_3292_7408.bin,3292,7408,testing,3897,27,0,632,99.41%,231
cars.bin,noncars.bin,sample_size_ratio_3704_6996.bin,3704,6996,testing,3512,0,0,0,100.00%,207
cars.bin,noncars.bin,sample_size_ratio_4115_6585.bin,4115,6585,testing,3101,0,0,0,100.00%,242
cars.bin,noncars.bin,sample_size_ratio_4527_6173.bin,4527,6173,testing,2689,0,0,0,100.00%,237
cars.bin,noncars.bin,sample_size_ratio_4938_5762.bin,4938,5762,testing,2278,0,0,0,100.00%,228
cars.bin,noncars.bin,sample_size_ratio_5350_5350.bin,5350,5350,testing,1866,0,0,0,100.00%,215
cars.bin,noncars.bin,sample_size_ratio_5762_4938.bin,5762,4938,testing,1454,0,0,0,100.00%,210
cars.bin,noncars.bin,sample_size_ratio_6173_4527.bin,6173,4527,testing,1043,0,0,0,100.00%,227
cars.bin,noncars.bin,sample_size_ratio_6585_4115.bin,6585,4115,testing,631,0,0,0,100.00%,226
cars.bin,noncars.bin,sample_size_ratio_6996_3704.bin,6996,3704,testing,220,0,0,0,100.00%,201
cars.bin,noncars.bin,sample_size_ratio_415_10385.bin,415,10385,testing,1209,299,0,1093,88.50%,107
cars.bin,noncars.bin,sample_size_ratio_831_9969.bin,831,9969,testing,1743,181,0,1093,94.00%,127
cars.bin,noncars.bin,sample_size_ratio_1246_9554.bin,1246,9554,testing,2211,128,0,1093,96.27%,148
cars.bin,noncars.bin,sample_size_ratio_1662_9138.bin,1662,9138,testing,2675,80,0,1093,97.92%,177
cars.bin,noncars.bin,sample_size_ratio_2077_8723.bin,2077,8723,testing,3117,53,0,1093,98.76%,191
cars.bin,noncars.bin,sample_size_ratio_2492_8308.bin,2492,8308,testing,3551,34,0,1093,99.27%,217
cars.bin,noncars.bin,sample_size_ratio_2908_7892.bin,2908,7892,testing,3960,41,0,1093,99.20%,215
cars.bin,noncars.bin,sample_size_ratio_3323_7477.bin,3323,7477,testing,3871,22,0,570,99.51%,229
cars.bin,noncars.bin,sample_size_ratio_3738_7062.bin,3738,7062,testing,3478,0,0,0,100.00%,220
cars.bin,noncars.bin,sample_size_ratio_4154_6646.bin,4154,6646,testing,3062,0,0,0,100.00%,244
cars.bin,noncars.bin,sample_size_ratio_4569_6231.bin,4569,6231,testing,2647,0,0,0,100.00%,223
cars.bin,noncars.bin,sample_size_ratio_4985_5815.bin,4985,5815,testing,2231,0,0,0,100.00%,210
cars.bin,noncars.bin,sample_size_ratio_5400_5400.bin,5400,5400,testing,1816,0,0,0,100.00%,240
cars.bin,noncars.bin,sample_size_ratio_5815_4985.bin,5815,4985,testing,1401,0,0,0,100.00%,226
cars.bin,noncars.bin,sample_size_ratio_6231_4569.bin,6231,4569,testing,985,0,0,0,100.00%,224
cars.bin,noncars.bin,sample_size_ratio_6646_4154.bin,6646,4154,testing,570,0,0,0,100.00%,204
cars.bin,noncars.bin,sample_size_ratio_7062_3738.bin,7062,3738,testing,153,1,0,0,99.35%,201
cars.bin,noncars.bin,sample_size_ratio_419_10481.bin,419,10481,testing,1133,279,0,993,88.40%,99
cars.bin,noncars.bin,sample_size_ratio_838_10062.bin,838,10062,testing,1663,168,0,993,94.05%,122
cars.bin,noncars.bin,sample_size_ratio_1258_9642.bin,1258,9642,testing,2144,107,0,993,96.70%,153
cars.bin,noncars.bin,sample_size_ratio_1677_9223.bin,1677,9223,testing,2587,83,0,993,97.73%,181
cars.bin,noncars.bin,sample_size_ratio_2096_8804.bin,2096,8804,testing,3047,42,0,993,98.97%,210
cars.bin,noncars.bin,sample_size_ratio_2515_8385.bin,2515,8385,testing,3477,31,0,993,99.31%,229
cars.bin,noncars.bin,sample_size_ratio_2935_7965.bin,2935,7965,testing,3893,35,0,993,99.29%,228
cars.bin,noncars.bin,sample_size_ratio_3354_7546.bin,3354,7546,testing,3850,12,0,508,99.73%,229
cars.bin,noncars.bin,sample_size_ratio_3773_7127.bin,3773,7127,testing,3443,0,0,0,100.00%,226
cars.bin,noncars.bin,sample_size_ratio_4192_6708.bin,4192,6708,testing,3024,0,0,0,100.00%,214
cars.bin,noncars.bin,sample_size_ratio_4612_6288.bin,4612,6288,testing,2604,0,0,0,100.00%,229
cars.bin,noncars.bin,sample_size_ratio_5031_5869.bin,5031,5869,testing,2185,0,0,0,100.00%,250
cars.bin,noncars.bin,sample_size_ratio_5450_5450.bin,5450,5450,testing,1766,0,0,0,100.00%,230
cars.bin,noncars.bin,sample_size_ratio_5869_5031.bin,5869,5031,testing,1347,0,0,0,100.00%,225
cars.bin,noncars.bin,sample_size_ratio_6288_4612.bin,6288,4612,testing,928,0,0,0,100.00%,222
cars.bin,noncars.bin,sample_size_ratio_6708_4192.bin,6708,4192,testing,508,0,0,0,100.00%,234
cars.bin,noncars.bin,sample_size_ratio_7127_3773.bin,7127,3773,testing,88,1,0,0,98.88%,225
cars.bin,noncars.bin,sample_size_ratio_423_10577.bin,423,10577,testing,1078,238,0,893,89.23%,97
cars.bin,noncars.bin,sample_size_ratio_846_10154.bin,846,10154,testing,1586,153,0,893,94.19%,131
cars.bin,noncars.bin,sample_size_ratio_1269_9731.bin,1269,9731,testing,2072,90,0,893,97.05%,162
cars.bin,noncars.bin,sample_size_ratio_1692_9308.bin,1692,9308,testing,2505,80,0,893,97.70%,177
cars.bin,noncars.bin,sample_size_ratio_2115_8885.bin,2115,8885,testing,2962,46,0,893,98.82%,211
cars.bin,noncars.bin,sample_size_ratio_2538_8462.bin,2538,8462,testing,3408,23,0,893,99.47%,211
cars.bin,noncars.bin,sample_size_ratio_2962_8038.bin,2962,8038,testing,3822,33,0,893,99.30%,202
cars.bin,noncars.bin,sample_size_ratio_3385_7615.bin,3385,7615,testing,3816,15,0,446,99.65%,226
cars.bin,noncars.bin,sample_size_ratio_3808_7192.bin,3808,7192,testing,3408,0,0,0,100.00%,241
cars.bin,noncars.bin,sample_size_ratio_4231_6769.bin,4231,6769,testing,2985,0,0,0,100.00%,245
cars.bin,noncars.bin,sample_size_ratio_4654_6346.bin,4654,6346,testing,2562,0,0,0,100.00%,219
cars.bin,noncars.bin,sample_size_ratio_5077_5923.bin,5077,5923,testing,2139,0,0,0,100.00%,229
cars.bin,noncars.bin,sample_size_ratio_5500_5500.bin,5500,5500,testing,1716,0,0,0,100.00%,249
cars.bin,noncars.bin,sample_size_ratio_5923_5077.bin,5923,5077,testing,1293,0,0,0,100.00%,225
cars.bin,noncars.bin,sample_size_ratio_6346_4654.bin,6346,4654,testing,870,0,0,0,100.00%,221
cars.bin,noncars.bin,sample_size_ratio_6769_4231.bin,6769,4231,testing,447,0,0,0,100.00%,235
cars.bin,noncars.bin,sample_size_ratio_7192_3808.bin,7192,3808,testing,23,1,0,0,95.83%,214
cars.bin,noncars.bin,sample_size_ratio_427_10673.bin,427,10673,testing,976,244,0,793,87.88%,91
cars.bin,noncars.bin,sample_size_ratio_854_10246.bin,854,10246,testing,1523,124,0,793,94.92%,133
cars.bin,noncars.bin,sample_size_ratio_1281_9819.bin,1281,9819,testing,1982,92,0,793,96.79%,163
cars.bin,noncars.bin,sample_size_ratio_1708_9392.bin,1708,9392,testing,2434,67,0,793,97.97%,160
cars.bin,noncars.bin,sample_size_ratio_2135_8965.bin,2135,8965,testing,2887,41,0,793,98.90%,211
cars.bin,noncars.bin,sample_size_ratio_2562_8538.bin,2562,8538,testing,3337,18,0,793,99.57%,212
cars.bin,noncars.bin,sample_size_ratio_2988_8112.bin,2988,8112,testing,3753,28,0,793,99.39%,217
cars.bin,noncars.bin,sample_size_ratio_3415_7685.bin,3415,7685,testing,3787,14,0,386,99.67%,226
cars.bin,noncars.bin,sample_size_ratio_3842_7258.bin,3842,7258,testing,3374,0,0,0,100.00%,252
cars.bin,noncars.bin,sample_size_ratio_4269_6831.bin,4269,6831,testing,2947,0,0,0,100.00%,221
cars.bin,noncars.bin,sample_size_ratio_4696_6404.bin,4696,6404,testing,2520,0,0,0,100.00%,254
cars.bin,noncars.bin,sample_size_ratio_5123_5977.bin,5123,5977,testing,2093,0,0,0,100.00%,239
cars.bin,noncars.bin,sample_size_ratio_5550_5550.bin,5550,5550,testing,1666,0,0,0,100.00%,213
cars.bin,noncars.bin,sample_size_ratio_5977_5123.bin,5977,5123,testing,1239,0,0,0,100.00%,236
cars.bin,noncars.bin,sample_size_ratio_6404_4696.bin,6404,4696,testing,812,0,0,0,100.00%,227
cars.bin,noncars.bin,sample_size_ratio_6831_4269.bin,6831,4269,testing,385,0,0,0,100.00%,217
cars.bin,noncars.bin,sample_size_ratio_431_10769.bin,431,10769,testing,943,181,0,693,90.04%,102
cars.bin,noncars.bin,sample_size_ratio_862_10338.bin,862,10338,testing,1445,110,0,693,95.11%,129
cars.bin,noncars.bin,sample_size_ratio_1292_9908.bin,1292,9908,testing,1909,76,0,693,97.16%,150
cars.bin,noncars.bin,sample_size_ratio_1723_9477.bin,1723,9477,testing,2360,56,0,693,98.20%,149
cars.bin,noncars.bin,sample_size_ratio_2154_9046.bin,2154,9046,testing,2813,34,0,693,99.04%,199
cars.bin,noncars.bin,sample_size_ratio_2585_8615.bin,2585,8615,testing,3255,23,0,693,99.42%,235
cars.bin,noncars.bin,sample_size_ratio_3015_8185.bin,3015,8185,testing,3689,19,0,693,99.57%,233
cars.bin,noncars.bin,sample_size_ratio_3446_7754.bin,3446,7754,testing,3759,11,0,324,99.73%,213
cars.bin,noncars.bin,sample_size_ratio_3877_7323.bin,3877,7323,testing,3339,0,0,0,100.00%,223
cars.bin,noncars.bin,sample_size_ratio_4308_6892.bin,4308,6892,testing,2908,0,0,0,100.00%,240
cars.bin,noncars.bin,sample_size_ratio_4738_6462.bin,4738,6462,testing,2478,0,0,0,100.00%,222
cars.bin,noncars.bin,sample_size_ratio_5169_6031.bin,5169,6031,testing,2047,0,0,0,100.00%,213
cars.bin,noncars.bin,sample_size_ratio_5600_5600.bin,5600,5600,testing,1616,0,0,0,100.00%,257
cars.bin,noncars.bin,sample_size_ratio_6031_5169.bin,6031,5169,testing,1185,0,0,0,100.00%,220
cars.bin,noncars.bin,sample_size_ratio_6462_4738.bin,6462,4738,testing,754,0,0,0,100.00%,222
cars.bin,noncars.bin,sample_size_ratio_6892_4308.bin,6892,4308,testing,324,0,0,0,100.00%,224
cars.bin,noncars.bin,sample_size_ratio_435_10865.bin,435,10865,testing,863,165,0,593,89.82%,100
cars.bin,noncars.bin,sample_size_ratio_869_10431.bin,869,10431,testing,1375,87,0,593,95.77%,150
cars.bin,noncars.bin,sample_size_ratio_1304_9996.bin,1304,9996,testing,1842,55,0,593,97.79%,170
cars.bin,noncars.bin,sample_size_ratio_1738_9562.bin,1738,9562,testing,2295,36,0,593,98.77%,169
cars.bin,noncars.bin,sample_size_ratio_2173_9127.bin,2173,9127,testing,2742,24,0,593,99.29%,199
cars.bin,noncars.bin,sample_size_ratio_2608_8692.bin,2608,8692,testing,3185,16,0,593,99.58%,230
cars.bin,noncars.bin,sample_size_ratio_3042_8258.bin,3042,8258,testing,3619,16,0,593,99.62%,242
cars.bin,noncars.bin,sample_size_ratio_3477_7823.bin,3477,7823,testing,3728,11,0,262,99.73%,217
cars.bin,noncars.bin,sample_size_ratio_3912_7388.bin,3912,7388,testing,3304,0,0,0,100.00%,238
cars.bin,noncars.bin,sample_size_ratio_4346_6954.bin,4346,6954,testing,2870,0,0,0,100.00%,231
cars.bin,noncars.bin,sample_size_ratio_4781_6519.bin,4781,6519,testing,2435,0,0,0,100.00%,244
cars.bin,noncars.bin,sample_size_ratio_5215_6085.bin,5215,6085,testing,2001,0,0,0,100.00%,254
cars.bin,noncars.bin,sample_size_ratio_5650_5650.bin,5650,5650,testing,1566,0,0,0,100.00%,248
cars.bin,noncars.bin,sample_size_ratio_6085_5215.bin,6085,5215,testing,1131,0,0,0,100.00%,226
cars.bin,noncars.bin,sample_size_ratio_6519_4781.bin,6519,4781,testing,697,0,0,0,100.00%,223
cars.bin,noncars.bin,sample_size_ratio_6954_4346.bin,6954,4346,testing,262,0,0,0,100.00%,217
cars.bin,noncars.bin,sample_size_ratio_438_10962.bin,438,10962,testing,811,120,0,493,91.57%,102
cars.bin,noncars.bin,sample_size_ratio_877_10523.bin,877,10523,testing,1298,72,0,493,96.14%,144
cars.bin,noncars.bin,sample_size_ratio_1315_10085.bin,1315,10085,testing,1767,41,0,493,98.22%,169
cars.bin,noncars.bin,sample_size_ratio_1754_9646.bin,1754,9646,testing,2203,44,0,493,98.39%,169
cars.bin,noncars.bin,sample_size_ratio_2192_9208.bin,2192,9208,testing,2658,27,0,493,99.15%,200
cars.bin,noncars.bin,sample_size_ratio_2631_8769.bin,2631,8769,testing,3108,16,0,493,99.56%,216
cars.bin,noncars.bin,sample_size_ratio_3069_8331.bin,3069,8331,testing,3548,14,0,493,99.65%,224
cars.bin,noncars.bin,sample_size_ratio_3508_7892.bin,3508,7892,testing,3704,4,0,200,99.90%,223
cars.bin,noncars.bin,sample_size_ratio_3946_7454.bin,3946,7454,testing,3270,0,0,0,100.00%,241
cars.bin,noncars.bin,sample_size_ratio_4385_7015.bin,4385,7015,testing,2831,0,0,0,100.00%,235
cars.bin,noncars.bin,sample_size_ratio_4823_6577.bin,4823,6577,testing,2393,0,0,0,100.00%,219
cars.bin,noncars.bin,sample_size_ratio_5262_6138.bin,5262,6138,testing,1954,0,0,0,100.00%,217
cars.bin,noncars.bin,sample_size_ratio_5700_5700.bin,5700,5700,testing,1516,0,0,0,100.00%,244
cars.bin,noncars.bin,sample_size_ratio_6138_5262.bin,6138,5262,testing,1078,0,0,0,100.00%,205
cars.bin,noncars.bin,sample_size_ratio_6577_4823.bin,6577,4823,testing,639,0,0,0,100.00%,224
cars.bin,noncars.bin,sample_size_ratio_7015_4385.bin,7015,4385,testing,201,0,0,0,100.00%,218
cars.bin,noncars.bin,sample_size_ratio_442_11058.bin,442,11058,testing,739,96,0,393,92.18%,113
cars.bin,noncars.bin,sample_size_ratio_885_10615.bin,885,10615,testing,1216,62,0,393,96.29%,125
cars.bin,noncars.bin,sample_size_ratio_1327_10173.bin,1327,10173,testing,1670,50,0,393,97.63%,155
cars.bin,noncars.bin,sample_size_ratio_1769_9731.bin,1769,9731,testing,2131,31,0,393,98.79%,153
cars.bin,noncars.bin,sample_size_ratio_2212_9288.bin,2212,9288,testing,2592,13,0,393,99.57%,226
cars.bin,noncars.bin,sample_size_ratio_2654_8846.bin,2654,8846,testing,3040,7,0,393,99.80%,195
cars.bin,noncars.bin,sample_size_ratio_3096_8404.bin,3096,8404,testing,3475,14,0,393,99.64%,225
cars.bin,noncars.bin,sample_size_ratio_3538_7962.bin,3538,7962,testing,3675,3,0,140,99.92%,236
cars.bin,noncars.bin,sample_size_ratio_3981_7519.bin,3981,7519,testing,3235,0,0,0,100.00%,240
cars.bin,noncars.bin,sample_size_ratio_4423_7077.bin,4423,7077,testing,2793,0,0,0,100.00%,228
cars.bin,noncars.bin,sample_size_ratio_4865_6635.bin,4865,6635,testing,2351,0,0,0,100.00%,234
cars.bin,noncars.bin,sample_size_ratio_5308_6192.bin,5308,6192,testing,1908,0,0,0,100.00%,237
cars.bin,noncars.bin,sample_size_ratio_5750_5750.bin,5750,5750,testing,1466,0,0,0,100.00%,236
cars.bin,noncars.bin,sample_size_ratio_6192_5308.bin,6192,5308,testing,1024,0,0,0,100.00%,244
cars.bin,noncars.bin,sample_size_ratio_6635_4865.bin,6635,4865,testing,581,0,0,0,100.00%,223
cars.bin,noncars.bin,sample_size_ratio_7077_4423.bin,7077,4423,testing,138,1,0,0,99.28%,223
cars.bin,noncars.bin,sample_size_ratio_446_11154.bin,446,11154,testing,674,65,0,293,93.70%,109
cars.bin,noncars.bin,sample_size_ratio_892_10708.bin,892,10708,testing,1143,42,0,293,97.16%,154
cars.bin,noncars.bin,sample_size_ratio_1338_10262.bin,1338,10262,testing,1595,36,0,293,98.13%,162
cars.bin,noncars.bin,sample_size_ratio_1785_9815.bin,1785,9815,testing,2053,25,0,293,98.95%,191
cars.bin,noncars.bin,sample_size_ratio_2231_9369.bin,2231,9369,testing,2509,15,0,293,99.47%,214
cars.bin,noncars.bin,sample_size_ratio_2677_8923.bin,2677,8923,testing,2965,5,0,293,99.85%,210
cars.bin,noncars.bin,sample_size_ratio_3123_8477.bin,3123,8477,testing,3406,10,0,293,99.73%,215
cars.bin,noncars.bin,sample_size_ratio_3569_8031.bin,3569,8031,testing,3645,2,0,78,99.95%,225
cars.bin,noncars.bin,sample_size_ratio_4015_7585.bin,4015,7585,testing,3201,0,0,0,100.00%,219
cars.bin,noncars.bin,sample_size_ratio_4462_7138.bin,4462,7138,testing,2754,0,0,0,100.00%,248
cars.bin,noncars.bin,sample_size_ratio_4908_6692.bin,4908,6692,testing,2308,0,0,0,100.00%,239
cars.bin,noncars.bin,sample_size_ratio_5354_6246.bin,5354,6246,testing,1862,0,0,0,100.00%,253
cars.bin,noncars.bin,sample_size_ratio_5800_5800.bin,5800,5800,testing,1416,0,0,0,100.00%,241
cars.bin,noncars.bin,sample_size_ratio_6246_5354.bin,6246,5354,testing,970,0,0,0,100.00%,230
cars.bin,noncars.bin,sample_size_ratio_6692_4908.bin,6692,4908,testing,524,0,0,0,100.00%,217
cars.bin,noncars.bin,sample_size_ratio_7138_4462.bin,7138,4462,testing,77,1,0,0,98.72%,217
cars.bin,noncars.bin,sample_size_ratio_450_11250.bin,450,11250,testing,600,43,0,193,94.86%,115
cars.bin,noncars.bin,sample_size_ratio_900_10800.bin,900,10800,testing,1067,26,0,193,97.98%,146
cars.bin,noncars.bin,sample_size_ratio_1350_10350.bin,1350,10350,testing,1528,15,0,193,99.14%,169
cars.bin,noncars.bin,sample_size_ratio_1800_9900.bin,1800,9900,testing,1982,11,0,193,99.50%,168
cars.bin,noncars.bin,sample_size_ratio_2250_9450.bin,2250,9450,testing,2433,10,0,193,99.62%,214
cars.bin,noncars.bin,sample_size_ratio_2700_9000.bin,2700,9000,testing,2888,5,0,193,99.84%,229
cars.bin,noncars.bin,sample_size_ratio_3150_8550.bin,3150,8550,testing,3336,7,0,193,99.80%,229
cars.bin,noncars.bin,sample_size_ratio_3600_8100.bin,3600,8100,testing,3616,0,0,16,100.00%,249
cars.bin,noncars.bin,sample_size_ratio_4050_7650.bin,4050,7650,testing,3166,0,0,0,100.00%,242
cars.bin,noncars.bin,sample_size_ratio_4500_7200.bin,4500,7200,testing,2716,0,0,0,100.00%,266
cars.bin,noncars.bin,sample_size_ratio_4950_6750.bin,4950,6750,testing,2266,0,0,0,100.00%,226
cars.bin,noncars.bin,sample_size_ratio_5400_6300.bin,5400,6300,testing,1816,0,0,0,100.00%,241
cars.bin,noncars.bin,sample_size_ratio_5850_5850.bin,5850,5850,testing,1366,0,0,0,100.00%,230
cars.bin,noncars.bin,sample_size_ratio_6300_5400.bin,6300,5400,testing,916,0,0,0,100.00%,251
cars.bin,noncars.bin,sample_size_ratio_6750_4950.bin,6750,4950,testing,466,0,0,0,100.00%,230
cars.bin,noncars.bin,sample_size_ratio_7200_4500.bin,7200,4500,testing,16,0,0,0,100.00%,229
cars.bin,noncars.bin,sample_size_ratio_454_11346.bin,454,11346,testing,529,18,0,93,97.19%,123
cars.bin,noncars.bin,sample_size_ratio_908_10892.bin,908,10892,testing,991,10,0,93,99.09%,137
cars.bin,noncars.bin,sample_size_ratio_1362_10438.bin,1362,10438,testing,1446,9,0,93,99.42%,156
cars.bin,noncars.bin,sample_size_ratio_1815_9985.bin,1815,9985,testing,1903,5,0,93,99.75%,204
cars.bin,noncars.bin,sample_size_ratio_2269_9531.bin,2269,9531,testing,2355,7,0,93,99.71%,229
cars.bin,noncars.bin,sample_size_ratio_2723_9077.bin,2723,9077,testing,2812,4,0,93,99.86%,223
cars.bin,noncars.bin,sample_size_ratio_3177_8623.bin,3177,8623,testing,3265,5,0,93,99.85%,236
cars.bin,noncars.bin,sample_size_ratio_3631_8169.bin,3631,8169,testing,3585,0,0,0,100.00%,242
cars.bin,noncars.bin,sample_size_ratio_4085_7715.bin,4085,7715,testing,3131,0,0,0,100.00%,240
cars.bin,noncars.bin,sample_size_ratio_4538_7262.bin,4538,7262,testing,2678,0,0,0,100.00%,253
cars.bin,noncars.bin,sample_size_ratio_4992_6808.bin,4992,6808,testing,2224,0,0,0,100.00%,225
cars.bin,noncars.bin,sample_size_ratio_5446_6354.bin,5446,6354,testing,1770,0,0,0,100.00%,229
cars.bin,noncars.bin,sample_size_ratio_5900_5900.bin,5900,5900,testing,1316,0,0,0,100.00%,220
cars.bin,noncars.bin,sample_size_ratio_6354_5446.bin,6354,5446,testing,862,0,0,0,100.00%,221
cars.bin,noncars.bin,sample_size_ratio_6808_4992.bin,6808,4992,testing,408,0,0,0,100.00%,245
cars.bin,noncars.bin,sample_size_ratio_458_11442.bin,458,11442,testing,451,0,0,0,100.00%,104
cars.bin,noncars.bin,sample_size_ratio_915_10985.bin,915,10985,testing,908,0,0,0,100.00%,147
cars.bin,noncars.bin,sample_size_ratio_1373_10527.bin,1373,10527,testing,1366,0,0,0,100.00%,171
cars.bin,noncars.bin,sample_size_ratio_1831_10069.bin,1831,10069,testing,1824,0,0,0,100.00%,202
cars.bin,noncars.bin,sample_size_ratio_2288_9612.bin,2288,9612,testing,2281,0,0,0,100.00%,212
cars.bin,noncars.bin,sample_size_ratio_2746_9154.bin,2746,9154,testing,2739,0,0,0,100.00%,219
cars.bin,noncars.bin,sample_size_ratio_3204_8696.bin,3204,8696,testing,3197,0,0,0,100.00%,235
cars.bin,noncars.bin,sample_size_ratio_3662_8238.bin,3662,8238,testing,3554,0,0,0,100.00%,228
cars.bin,noncars.bin,sample_size_ratio_4119_7781.bin,4119,7781,testing,3097,0,0,0,100.00%,219
cars.bin,noncars.bin,sample_size_ratio_4577_7323.bin,4577,7323,testing,2639,0,0,0,100.00%,242
cars.bin,noncars.bin,sample_size_ratio_5035_6865.bin,5035,6865,testing,2181,0,0,0,100.00%,269
cars.bin,noncars.bin,sample_size_ratio_5492_6408.bin,5492,6408,testing,1724,0,0,0,100.00%,243
cars.bin,noncars.bin,sample_size_ratio_5950_5950.bin,5950,5950,testing,1266,0,0,0,100.00%,229
cars.bin,noncars.bin,sample_size_ratio_6408_5492.bin,6408,5492,testing,808,0,0,0,100.00%,253
cars.bin,noncars.bin,sample_size_ratio_6865_5035.bin,6865,5035,testing,351,0,0,0,100.00%,237
cars.bin,noncars.bin,sample_size_ratio_462_11538.bin,462,11538,testing,355,0,0,0,100.00%,103
cars.bin,noncars.bin,sample_size_ratio_923_11077.bin,923,11077,testing,816,0,0,0,100.00%,139
cars.bin,noncars.bin,sample_size_ratio_1385_10615.bin,1385,10615,testing,1278,0,0,0,100.00%,168
cars.bin,noncars.bin,sample_size_ratio_1846_10154.bin,1846,10154,testing,1739,0,0,0,100.00%,200
cars.bin,noncars.bin,sample_size_ratio_2308_9692.bin,2308,9692,testing,2201,0,0,0,100.00%,201
cars.bin,noncars.bin,sample_size_ratio_2769_9231.bin,2769,9231,testing,2662,0,0,0,100.00%,248
cars.bin,noncars.bin,sample_size_ratio_3231_8769.bin,3231,8769,testing,3124,0,0,0,100.00%,224
cars.bin,noncars.bin,sample_size_ratio_3692_8308.bin,3692,8308,testing,3524,0,0,0,100.00%,245
cars.bin,noncars.bin,sample_size_ratio_4154_7846.bin,4154,7846,testing,3062,0,0,0,100.00%,262
cars.bin,noncars.bin,sample_size_ratio_4615_7385.bin,4615,7385,testing,2601,0,0,0,100.00%,245
cars.bin,noncars.bin,sample_size_ratio_5077_6923.bin,5077,6923,testing,2139,0,0,0,100.00%,224
cars.bin,noncars.bin,sample_size_ratio_5538_6462.bin,5538,6462,testing,1678,0,0,0,100.00%,245
cars.bin,noncars.bin,sample_size_ratio_6000_6000.bin,6000,6000,testing,1216,0,0,0,100.00%,242
cars.bin,noncars.bin,sample_size_ratio_6462_5538.bin,6462,5538,testing,754,0,0,0,100.00%,229
cars.bin,noncars.bin,sample_size_ratio_6923_5077.bin,6923,5077,testing,293,0,0,0,100.00%,219
cars.bin,noncars.bin,sample_size_ratio_465_11635.bin,465,11635,testing,258,0,0,0,100.00%,112
cars.bin,noncars.bin,sample_size_ratio_931_11169.bin,931,11169,testing,724,0,0,0,100.00%,138
cars.bin,noncars.bin,sample_size_ratio_1396_10704.bin,1396,10704,testing,1189,0,0,0,100.00%,180
cars.bin,noncars.bin,sample_size_ratio_1862_10238.bin,1862,10238,testing,1655,0,0,0,100.00%,217
cars.bin,noncars.bin,sample_size_ratio_2327_9773.bin,2327,9773,testing,2120,0,0,0,100.00%,227
cars.bin,noncars.bin,sample_size_ratio_2792_9308.bin,2792,9308,testing,2585,0,0,0,100.00%,217
cars.bin,noncars.bin,sample_size_ratio_3258_8842.bin,3258,8842,testing,3051,0,0,0,100.00%,228
cars.bin,noncars.bin,sample_size_ratio_3723_8377.bin,3723,8377,testing,3493,0,0,0,100.00%,204
cars.bin,noncars.bin,sample_size_ratio_4188_7912.bin,4188,7912,testing,3028,0,0,0,100.00%,245
cars.bin,noncars.bin,sample_size_ratio_4654_7446.bin,4654,7446,testing,2562,0,0,0,100.00%,241
cars.bin,noncars.bin,sample_size_ratio_5119_6981.bin,5119,6981,testing,2097,0,0,0,100.00%,245
cars.bin,noncars.bin,sample_size_ratio_5585_6515.bin,5585,6515,testing,1631,0,0,0,100.00%,252
cars.bin,noncars.bin,sample_size_ratio_6050_6050.bin,6050,6050,testing,1166,0,0,0,100.00%,233
cars.bin,noncars.bin,sample_size_ratio_6515_5585.bin,6515,5585,testing,701,0,0,0,100.00%,225
cars.bin,noncars.bin,sample_size_ratio_6981_5119.bin,6981,5119,testing,235,0,0,0,100.00%,254
cars.bin,noncars.bin,sample_size_ratio_469_11731.bin,469,11731,testing,162,0,0,0,100.00%,99
cars.bin,noncars.bin,sample_size_ratio_938_11262.bin,938,11262,testing,631,0,0,0,100.00%,145
cars.bin,noncars.bin,sample_size_ratio_1408_10792.bin,1408,10792,testing,1101,0,0,0,100.00%,156
cars.bin,noncars.bin,sample_size_ratio_1877_10323.bin,1877,10323,testing,1570,0,0,0,100.00%,236
cars.bin,noncars.bin,sample_size_ratio_2346_9854.bin,2346,9854,testing,2039,0,0,0,100.00%,208
cars.bin,noncars.bin,sample_size_ratio_2815_9385.bin,2815,9385,testing,2508,0,0,0,100.00%,244
cars.bin,noncars.bin,sample_size_ratio_3285_8915.bin,3285,8915,testing,2978,0,0,0,100.00%,242
cars.bin,noncars.bin,sample_size_ratio_3754_8446.bin,3754,8446,testing,3447,0,0,0,100.00%,243
cars.bin,noncars.bin,sample_size_ratio_4223_7977.bin,4223,7977,testing,2993,0,0,0,100.00%,250
cars.bin,noncars.bin,sample_size_ratio_4692_7508.bin,4692,7508,testing,2524,0,0,0,100.00%,235
cars.bin,noncars.bin,sample_size_ratio_5162_7038.bin,5162,7038,testing,2054,0,0,0,100.00%,251
cars.bin,noncars.bin,sample_size_ratio_5631_6569.bin,5631,6569,testing,1585,0,0,0,100.00%,256
cars.bin,noncars.bin,sample_size_ratio_6100_6100.bin,6100,6100,testing,1116,0,0,0,100.00%,241
cars.bin,noncars.bin,sample_size_ratio_6569_5631.bin,6569,5631,testing,647,0,0,0,100.00%,245
cars.bin,noncars.bin,sample_size_ratio_7038_5162.bin,7038,5162,testing,177,1,0,0,99.44%,225
cars.bin,noncars.bin,sample_size_ratio_473_11827.bin,473,11827,testing,63,3,0,0,95.45%,121
cars.bin,noncars.bin,sample_size_ratio_946_11354.bin,946,11354,testing,539,0,0,0,100.00%,139
cars.bin,noncars.bin,sample_size_ratio_1419_10881.bin,1419,10881,testing,1012,0,0,0,100.00%,172
cars.bin,noncars.bin,sample_size_ratio_1892_10408.bin,1892,10408,testing,1485,0,0,0,100.00%,207
cars.bin,noncars.bin,sample_size_ratio_2365_9935.bin,2365,9935,testing,1958,0,0,0,100.00%,220
cars.bin,noncars.bin,sample_size_ratio_2838_9462.bin,2838,9462,testing,2431,0,0,0,100.00%,227
cars.bin,noncars.bin,sample_size_ratio_3312_8988.bin,3312,8988,testing,2905,0,0,0,100.00%,245
cars.bin,noncars.bin,sample_size_ratio_3785_8515.bin,3785,8515,testing,3378,0,0,0,100.00%,244
cars.bin,noncars.bin,sample_size_ratio_4258_8042.bin,4258,8042,testing,2958,0,0,0,100.00%,247
cars.bin,noncars.bin,sample_size_ratio_4731_7569.bin,4731,7569,testing,2485,0,0,0,100.00%,238
cars.bin,noncars.bin,sample_size_ratio_5204_7096.bin,5204,7096,testing,2012,0,0,0,100.00%,245
cars.bin,noncars.bin,sample_size_ratio_5677_6623.bin,5677,6623,testing,1539,0,0,0,100.00%,245
cars.bin,noncars.bin,sample_size_ratio_6150_6150.bin,6150,6150,testing,1066,0,0,0,100.00%,247
cars.bin,noncars.bin,sample_size_ratio_6623_5677.bin,6623,5677,testing,593,0,0,0,100.00%,256
cars.bin,noncars.bin,sample_size_ratio_7096_5204.bin,7096,5204,testing,118,2,0,0,98.33%,237
cars.bin,noncars.bin,sample_size_ratio_954_11446.bin,954,11446,testing,447,0,0,0,100.00%,161
cars.bin,noncars.bin,sample_size_ratio_1431_10969.bin,1431,10969,testing,924,0,0,0,100.00%,163
cars.bin,noncars.bin,sample_size_ratio_1908_10492.bin,1908,10492,testing,1401,0,0,0,100.00%,201
cars.bin,noncars.bin,sample_size_ratio_2385_10015.bin,2385,10015,testing,1878,0,0,0,100.00%,218
cars.bin,noncars.bin,sample_size_ratio_2862_9538.bin,2862,9538,testing,2355,0,0,0,100.00%,239
cars.bin,noncars.bin,sample_size_ratio_3338_9062.bin,3338,9062,testing,2831,0,0,0,100.00%,236
cars.bin,noncars.bin,sample_size_ratio_3815_8585.bin,3815,8585,testing,3308,0,0,0,100.00%,231
cars.bin,noncars.bin,sample_size_ratio_4292_8108.bin,4292,8108,testing,2924,0,0,0,100.00%,255
cars.bin,noncars.bin,sample_size_ratio_4769_7631.bin,4769,7631,testing,2447,0,0,0,100.00%,240
cars.bin,noncars.bin,sample_size_ratio_5246_7154.bin,5246,7154,testing,1970,0,0,0,100.00%,262
cars.bin,noncars.bin,sample_size_ratio_5723_6677.bin,5723,6677,testing,1493,0,0,0,100.00%,245
cars.bin,noncars.bin,sample_size_ratio_6200_6200.bin,6200,6200,testing,1016,0,0,0,100.00%,236
cars.bin,noncars.bin,sample_size_ratio_6677_5723.bin,6677,5723,testing,539,0,0,0,100.00%,240
cars.bin,noncars.bin,sample_size_ratio_7154_5246.bin,7154,5246,testing,61,1,0,0,98.39%,246
cars.bin,noncars.bin,sample_size_ratio_962_11538.bin,962,11538,testing,355,0,0,0,100.00%,153
cars.bin,noncars.bin,sample_size_ratio_1442_11058.bin,1442,11058,testing,835,0,0,0,100.00%,174
cars.bin,noncars.bin,sample_size_ratio_1923_10577.bin,1923,10577,testing,1316,0,0,0,100.00%,201
cars.bin,noncars.bin,sample_size_ratio_2404_10096.bin,2404,10096,testing,1797,0,0,0,100.00%,218
cars.bin,noncars.bin,sample_size_ratio_2885_9615.bin,2885,9615,testing,2278,0,0,0,100.00%,236
cars.bin,noncars.bin,sample_size_ratio_3365_9135.bin,3365,9135,testing,2758,0,0,0,100.00%,248
cars.bin,noncars.bin,sample_size_ratio_3846_8654.bin,3846,8654,testing,3239,0,0,0,100.00%,246
cars.bin,noncars.bin,sample_size_ratio_4327_8173.bin,4327,8173,testing,2889,0,0,0,100.00%,243
cars.bin,noncars.bin,sample_size_ratio_4808_7692.bin,4808,7692,testing,2408,0,0,0,100.00%,275
cars.bin,noncars.bin,sample_size_ratio_5288_7212.bin,5288,7212,testing,1928,0,0,0,100.00%,232
cars.bin,noncars.bin,sample_size_ratio_5769_6731.bin,5769,6731,testing,1447,0,0,0,100.00%,251
cars.bin,noncars.bin,sample_size_ratio_6250_6250.bin,6250,6250,testing,966,0,0,0,100.00%,250
cars.bin,noncars.bin,sample_size_ratio_6731_5769.bin,6731,5769,testing,485,0,0,0,100.00%,235
cars.bin,noncars.bin,sample_size_ratio_7212_5288.bin,7212,5288,testing,4,0,0,0,100.00%,255
cars.bin,noncars.bin,sample_size_ratio_969_11631.bin,969,11631,testing,262,0,0,0,100.00%,157
cars.bin,noncars.bin,sample_size_ratio_1454_11146.bin,1454,11146,testing,747,0,0,0,100.00%,174
cars.bin,noncars.bin,sample_size_ratio_1938_10662.bin,1938,10662,testing,1231,0,0,0,100.00%,222
cars.bin,noncars.bin,sample_size_ratio_2423_10177.bin,2423,10177,testing,1716,0,0,0,100.00%,215
cars.bin,noncars.bin,sample_size_ratio_2908_9692.bin,2908,9692,testing,2201,0,0,0,100.00%,216
cars.bin,noncars.bin,sample_size_ratio_3392_9208.bin,3392,9208,testing,2685,0,0,0,100.00%,238
cars.bin,noncars.bin,sample_size_ratio_3877_8723.bin,3877,8723,testing,3170,0,0,0,100.00%,238
cars.bin,noncars.bin,sample_size_ratio_4362_8238.bin,4362,8238,testing,2854,0,0,0,100.00%,233
cars.bin,noncars.bin,sample_size_ratio_4846_7754.bin,4846,7754,testing,2370,0,0,0,100.00%,256
cars.bin,noncars.bin,sample_size_ratio_5331_7269.bin,5331,7269,testing,1885,0,0,0,100.00%,253
cars.bin,noncars.bin,sample_size_ratio_5815_6785.bin,5815,6785,testing,1401,0,0,0,100.00%,261
cars.bin,noncars.bin,sample_size_ratio_6300_6300.bin,6300,6300,testing,916,0,0,0,100.00%,259
cars.bin,noncars.bin,sample_size_ratio_6785_5815.bin,6785,5815,testing,431,0,0,0,100.00%,239
cars.bin,noncars.bin,sample_size_ratio_977_11723.bin,977,11723,testing,170,0,0,0,100.00%,157
cars.bin,noncars.bin,sample_size_ratio_1465_11235.bin,1465,11235,testing,658,0,0,0,100.00%,189
cars.bin,noncars.bin,sample_size_ratio_1954_10746.bin,1954,10746,testing,1147,0,0,0,100.00%,200
cars.bin,noncars.bin,sample_size_ratio_2442_10258.bin,2442,10258,testing,1635,0,0,0,100.00%,239
cars.bin,noncars.bin,sample_size_ratio_2931_9769.bin,2931,9769,testing,2124,0,0,0,100.00%,250
cars.bin,noncars.bin,sample_size_ratio_3419_9281.bin,3419,9281,testing,2612,0,0,0,100.00%,251
cars.bin,noncars.bin,sample_size_ratio_3908_8792.bin,3908,8792,testing,3101,0,0,0,100.00%,263
cars.bin,noncars.bin,sample_size_ratio_4396_8304.bin,4396,8304,testing,2820,0,0,0,100.00%,255
cars.bin,noncars.bin,sample_size_ratio_4885_7815.bin,4885,7815,testing,2331,0,0,0,100.00%,256
cars.bin,noncars.bin,sample_size_ratio_5373_7327.bin,5373,7327,testing,1843,0,0,0,100.00%,259
cars.bin,noncars.bin,sample_size_ratio_5862_6838.bin,5862,6838,testing,1354,0,0,0,100.00%,263
cars.bin,noncars.bin,sample_size_ratio_6350_6350.bin,6350,6350,testing,866,0,0,0,100.00%,230
cars.bin,noncars.bin,sample_size_ratio_6838_5862.bin,6838,5862,testing,378,0,0,0,100.00%,223
cars.bin,noncars.bin,sample_size_ratio_985_11815.bin,985,11815,testing,73,5,0,0,93.59%,158
cars.bin,noncars.bin,sample_size_ratio_1477_11323.bin,1477,11323,testing,570,0,0,0,100.00%,156
cars.bin,noncars.bin,sample_size_ratio_1969_10831.bin,1969,10831,testing,1062,0,0,0,100.00%,220
cars.bin,noncars.bin,sample_size_ratio_2462_10338.bin,2462,10338,testing,1555,0,0,0,100.00%,208
cars.bin,noncars.bin,sample_size_ratio_2954_9846.bin,2954,9846,testing,2047,0,0,0,100.00%,230
cars.bin,noncars.bin,sample_size_ratio_3446_9354.bin,3446,9354,testing,2539,0,0,0,100.00%,217
cars.bin,noncars.bin,sample_size_ratio_3938_8862.bin,3938,8862,testing,3031,0,0,0,100.00%,223
cars.bin,noncars.bin,sample_size_ratio_4431_8369.bin,4431,8369,testing,2785,0,0,0,100.00%,249
cars.bin,noncars.bin,sample_size_ratio_4923_7877.bin,4923,7877,testing,2293,0,0,0,100.00%,220
cars.bin,noncars.bin,sample_size_ratio_5415_7385.bin,5415,7385,testing,1801,0,0,0,100.00%,230
cars.bin,noncars.bin,sample_size_ratio_5908_6892.bin,5908,6892,testing,1308,0,0,0,100.00%,264
cars.bin,noncars.bin,sample_size_ratio_6400_6400.bin,6400,6400,testing,816,0,0,0,100.00%,263
cars.bin,noncars.bin,sample_size_ratio_6892_5908.bin,6892,5908,testing,324,0,0,0,100.00%,249
cars.bin,noncars.bin,sample_size_ratio_1488_11412.bin,1488,11412,testing,481,0,0,0,100.00%,167
cars.bin,noncars.bin,sample_size_ratio_1985_10915.bin,1985,10915,testing,978,0,0,0,100.00%,219
cars.bin,noncars.bin,sample_size_ratio_2481_10419.bin,2481,10419,testing,1474,0,0,0,100.00%,225
cars.bin,noncars.bin,sample_size_ratio_2977_9923.bin,2977,9923,testing,1970,0,0,0,100.00%,232
cars.bin,noncars.bin,sample_size_ratio_3473_9427.bin,3473,9427,testing,2466,0,0,0,100.00%,259
cars.bin,noncars.bin,sample_size_ratio_3969_8931.bin,3969,8931,testing,2962,0,0,0,100.00%,256
cars.bin,noncars.bin,sample_size_ratio_4465_8435.bin,4465,8435,testing,2751,0,0,0,100.00%,216
cars.bin,noncars.bin,sample_size_ratio_4962_7938.bin,4962,7938,testing,2254,0,0,0,100.00%,255
cars.bin,noncars.bin,sample_size_ratio_5458_7442.bin,5458,7442,testing,1758,0,0,0,100.00%,238
cars.bin,noncars.bin,sample_size_ratio_5954_6946.bin,5954,6946,testing,1262,0,0,0,100.00%,258
cars.bin,noncars.bin,sample_size_ratio_6450_6450.bin,6450,6450,testing,766,0,0,0,100.00%,262
cars.bin,noncars.bin,sample_size_ratio_6946_5954.bin,6946,5954,testing,270,0,0,0,100.00%,244
cars.bin,noncars.bin,sample_size_ratio_1500_11500.bin,1500,11500,testing,393,0,0,0,100.00%,180
cars.bin,noncars.bin,sample_size_ratio_2000_11000.bin,2000,11000,testing,893,0,0,0,100.00%,215
cars.bin,noncars.bin,sample_size_ratio_2500_10500.bin,2500,10500,testing,1393,0,0,0,100.00%,245
cars.bin,noncars.bin,sample_size_ratio_3000_10000.bin,3000,10000,testing,1893,0,0,0,100.00%,230
cars.bin,noncars.bin,sample_size_ratio_3500_9500.bin,3500,9500,testing,2393,0,0,0,100.00%,254
cars.bin,noncars.bin,sample_size_ratio_4000_9000.bin,4000,9000,testing,2893,0,0,0,100.00%,250
cars.bin,noncars.bin,sample_size_ratio_4500_8500.bin,4500,8500,testing,2716,0,0,0,100.00%,218
cars.bin,noncars.bin,sample_size_ratio_5000_8000.bin,5000,8000,testing,2216,0,0,0,100.00%,251
cars.bin,noncars.bin,sample_size_ratio_5500_7500.bin,5500,7500,testing,1716,0,0,0,100.00%,255
cars.bin,noncars.bin,sample_size_ratio_6000_7000.bin,6000,7000,testing,1216,0,0,0,100.00%,257
cars.bin,noncars.bin,sample_size_ratio_6500_6500.bin,6500,6500,testing,716,0,0,0,100.00%,272
cars.bin,noncars.bin,sample_size_ratio_7000_6000.bin,7000,6000,testing,216,0,0,0,100.00%,256
cars.bin,noncars.bin,sample_size_ratio_1512_11588.bin,1512,11588,testing,305,0,0,0,100.00%,182
cars.bin,noncars.bin,sample_size_ratio_2015_11085.bin,2015,11085,testing,808,0,0,0,100.00%,227
cars.bin,noncars.bin,sample_size_ratio_2519_10581.bin,2519,10581,testing,1312,0,0,0,100.00%,236
cars.bin,noncars.bin,sample_size_ratio_3023_10077.bin,3023,10077,testing,1816,0,0,0,100.00%,234
cars.bin,noncars.bin,sample_size_ratio_3527_9573.bin,3527,9573,testing,2320,0,0,0,100.00%,248
cars.bin,noncars.bin,sample_size_ratio_4031_9069.bin,4031,9069,testing,2824,0,0,0,100.00%,245
cars.bin,noncars.bin,sample_size_ratio_4535_8565.bin,4535,8565,testing,2681,0,0,0,100.00%,252
cars.bin,noncars.bin,sample_size_ratio_5038_8062.bin,5038,8062,testing,2178,0,0,0,100.00%,246
cars.bin,noncars.bin,sample_size_ratio_5542_7558.bin,5542,7558,testing,1674,0,0,0,100.00%,265
cars.bin,noncars.bin,sample_size_ratio_6046_7054.bin,6046,7054,testing,1170,0,0,0,100.00%,255
cars.bin,noncars.bin,sample_size_ratio_6550_6550.bin,6550,6550,testing,666,0,0,0,100.00%,270
cars.bin,noncars.bin,sample_size_ratio_7054_6046.bin,7054,6046,testing,161,1,0,0,99.38%,248
cars.bin,noncars.bin,sample_size_ratio_1523_11677.bin,1523,11677,testing,216,0,0,0,100.00%,189
cars.bin,noncars.bin,sample_size_ratio_2031_11169.bin,2031,11169,testing,724,0,0,0,100.00%,232
cars.bin,noncars.bin,sample_size_ratio_2538_10662.bin,2538,10662,testing,1231,0,0,0,100.00%,230
cars.bin,noncars.bin,sample_size_ratio_3046_10154.bin,3046,10154,testing,1739,0,0,0,100.00%,243
cars.bin,noncars.bin,sample_size_ratio_3554_9646.bin,3554,9646,testing,2247,0,0,0,100.00%,244
cars.bin,noncars.bin,sample_size_ratio_4062_9138.bin,4062,9138,testing,2755,0,0,0,100.00%,253
cars.bin,noncars.bin,sample_size_ratio_4569_8631.bin,4569,8631,testing,2647,0,0,0,100.00%,258
cars.bin,noncars.bin,sample_size_ratio_5077_8123.bin,5077,8123,testing,2139,0,0,0,100.00%,262
cars.bin,noncars.bin,sample_size_ratio_5585_7615.bin,5585,7615,testing,1631,0,0,0,100.00%,253
cars.bin,noncars.bin,sample_size_ratio_6092_7108.bin,6092,7108,testing,1124,0,0,0,100.00%,258
cars.bin,noncars.bin,sample_size_ratio_6600_6600.bin,6600,6600,testing,616,0,0,0,100.00%,248
cars.bin,noncars.bin,sample_size_ratio_7108_6092.bin,7108,6092,testing,107,1,0,0,99.07%,228
cars.bin,noncars.bin,sample_size_ratio_1535_11765.bin,1535,11765,testing,127,1,0,0,99.22%,172
cars.bin,noncars.bin,sample_size_ratio_2046_11254.bin,2046,11254,testing,639,0,0,0,100.00%,227
cars.bin,noncars.bin,sample_size_ratio_2558_10742.bin,2558,10742,testing,1151,0,0,0,100.00%,229
cars.bin,noncars.bin,sample_size_ratio_3069_10231.bin,3069,10231,testing,1662,0,0,0,100.00%,238
cars.bin,noncars.bin,sample_size_ratio_3581_9719.bin,3581,9719,testing,2174,0,0,0,100.00%,258
cars.bin,noncars.bin,sample_size_ratio_4092_9208.bin,4092,9208,testing,2685,0,0,0,100.00%,262
cars.bin,noncars.bin,sample_size_ratio_4604_8696.bin,4604,8696,testing,2612,0,0,0,100.00%,277
cars.bin,noncars.bin,sample_size_ratio_5115_8185.bin,5115,8185,testing,2101,0,0,0,100.00%,235
cars.bin,noncars.bin,sample_size_ratio_5627_7673.bin,5627,7673,testing,1589,0,0,0,100.00%,262
cars.bin,noncars.bin,sample_size_ratio_6138_7162.bin,6138,7162,testing,1078,0,0,0,100.00%,269
cars.bin,noncars.bin,sample_size_ratio_6650_6650.bin,6650,6650,testing,566,0,0,0,100.00%,262
cars.bin,noncars.bin,sample_size_ratio_7162_6138.bin,7162,6138,testing,53,1,0,0,98.15%,249
cars.bin,noncars.bin,sample_size_ratio_1546_11854.bin,1546,11854,testing,33,6,0,0,84.62%,182
cars.bin,noncars.bin,sample_size_ratio_2062_11338.bin,2062,11338,testing,555,0,0,0,100.00%,201
cars.bin,noncars.bin,sample_size_ratio_2577_10823.bin,2577,10823,testing,1070,0,0,0,100.00%,231
cars.bin,noncars.bin,sample_size_ratio_3092_10308.bin,3092,10308,testing,1585,0,0,0,100.00%,242
cars.bin,noncars.bin,sample_size_ratio_3608_9792.bin,3608,9792,testing,2101,0,0,0,100.00%,236
cars.bin,noncars.bin,sample_size_ratio_4123_9277.bin,4123,9277,testing,2616,0,0,0,100.00%,260
cars.bin,noncars.bin,sample_size_ratio_4638_8762.bin,4638,8762,testing,2578,0,0,0,100.00%,245
cars.bin,noncars.bin,sample_size_ratio_5154_8246.bin,5154,8246,testing,2062,0,0,0,100.00%,273
cars.bin,noncars.bin,sample_size_ratio_5669_7731.bin,5669,7731,testing,1547,0,0,0,100.00%,270
cars.bin,noncars.bin,sample_size_ratio_6185_7215.bin,6185,7215,testing,1031,0,0,0,100.00%,254
cars.bin,noncars.bin,sample_size_ratio_6700_6700.bin,6700,6700,testing,516,0,0,0,100.00%,268
cars.bin,noncars.bin,sample_size_ratio_7215_6185.bin,7215,6185,testing,1,0,0,0,100.00%,277
cars.bin,noncars.bin,sample_size_ratio_2077_11423.bin,2077,11423,testing,470,0,0,0,100.00%,223
cars.bin,noncars.bin,sample_size_ratio_2596_10904.bin,2596,10904,testing,989,0,0,0,100.00%,226
cars.bin,noncars.bin,sample_size_ratio_3115_10385.bin,3115,10385,testing,1508,0,0,0,100.00%,250
cars.bin,noncars.bin,sample_size_ratio_3635_9865.bin,3635,9865,testing,2028,0,0,0,100.00%,236
cars.bin,noncars.bin,sample_size_ratio_4154_9346.bin,4154,9346,testing,2547,0,0,0,100.00%,264
cars.bin,noncars.bin,sample_size_ratio_4673_8827.bin,4673,8827,testing,2543,0,0,0,100.00%,248
cars.bin,noncars.bin,sample_size_ratio_5192_8308.bin,5192,8308,testing,2024,0,0,0,100.00%,269
cars.bin,noncars.bin,sample_size_ratio_5712_7788.bin,5712,7788,testing,1504,0,0,0,100.00%,261
cars.bin,noncars.bin,sample_size_ratio_6231_7269.bin,6231,7269,testing,985,0,0,0,100.00%,249
cars.bin,noncars.bin,sample_size_ratio_6750_6750.bin,6750,6750,testing,466,0,0,0,100.00%,265
cars.bin,noncars.bin,sample_size_ratio_2092_11508.bin,2092,11508,testing,385,0,0,0,100.00%,212
cars.bin,noncars.bin,sample_size_ratio_2615_10985.bin,2615,10985,testing,908,0,0,0,100.00%,248
cars.bin,noncars.bin,sample_size_ratio_3138_10462.bin,3138,10462,testing,1431,0,0,0,100.00%,262
cars.bin,noncars.bin,sample_size_ratio_3662_9938.bin,3662,9938,testing,1955,0,0,0,100.00%,246
cars.bin,noncars.bin,sample_size_ratio_4185_9415.bin,4185,9415,testing,2478,0,0,0,100.00%,274
cars.bin,noncars.bin,sample_size_ratio_4708_8892.bin,4708,8892,testing,2508,0,0,0,100.00%,269
cars.bin,noncars.bin,sample_size_ratio_5231_8369.bin,5231,8369,testing,1985,0,0,0,100.00%,269
cars.bin,noncars.bin,sample_size_ratio_5754_7846.bin,5754,7846,testing,1462,0,0,0,100.00%,269
cars.bin,noncars.bin,sample_size_ratio_6277_7323.bin,6277,7323,testing,939,0,0,0,100.00%,277
cars.bin,noncars.bin,sample_size_ratio_6800_6800.bin,6800,6800,testing,416,0,0,0,100.00%,232
cars.bin,noncars.bin,sample_size_ratio_2108_11592.bin,2108,11592,testing,301,0,0,0,100.00%,203
cars.bin,noncars.bin,sample_size_ratio_2635_11065.bin,2635,11065,testing,828,0,0,0,100.00%,260
cars.bin,noncars.bin,sample_size_ratio_3162_10538.bin,3162,10538,testing,1355,0,0,0,100.00%,244
cars.bin,noncars.bin,sample_size_ratio_3688_10012.bin,3688,10012,testing,1881,0,0,0,100.00%,249
cars.bin,noncars.bin,sample_size_ratio_4215_9485.bin,4215,9485,testing,2408,0,0,0,100.00%,243
cars.bin,noncars.bin,sample_size_ratio_4742_8958.bin,4742,8958,testing,2474,0,0,0,100.00%,245
cars.bin,noncars.bin,sample_size_ratio_5269_8431.bin,5269,8431,testing,1947,0,0,0,100.00%,239
cars.bin,noncars.bin,sample_size_ratio_5796_7904.bin,5796,7904,testing,1420,0,0,0,100.00%,268
cars.bin,noncars.bin,sample_size_ratio_6323_7377.bin,6323,7377,testing,893,0,0,0,100.00%,265
cars.bin,noncars.bin,sample_size_ratio_6850_6850.bin,6850,6850,testing,366,0,0,0,100.00%,255
cars.bin,noncars.bin,sample_size_ratio_2123_11677.bin,2123,11677,testing,216,0,0,0,100.00%,214
cars.bin,noncars.bin,sample_size_ratio_2654_11146.bin,2654,11146,testing,747,0,0,0,100.00%,234
cars.bin,noncars.bin,sample_size_ratio_3185_10615.bin,3185,10615,testing,1278,0,0,0,100.00%,243
cars.bin,noncars.bin,sample_size_ratio_3715_10085.bin,3715,10085,testing,1808,0,0,0,100.00%,242
cars.bin,noncars.bin,sample_size_ratio_4246_9554.bin,4246,9554,testing,2339,0,0,0,100.00%,250
cars.bin,noncars.bin,sample_size_ratio_4777_9023.bin,4777,9023,testing,2439,0,0,0,100.00%,248
cars.bin,noncars.bin,sample_size_ratio_5308_8492.bin,5308,8492,testing,1908,0,0,0,100.00%,252
cars.bin,noncars.bin,sample_size_ratio_5838_7962.bin,5838,7962,testing,1378,0,0,0,100.00%,245
cars.bin,noncars.bin,sample_size_ratio_6369_7431.bin,6369,7431,testing,847,0,0,0,100.00%,271
cars.bin,noncars.bin,sample_size_ratio_6900_6900.bin,6900,6900,testing,316,0,0,0,100.00%,275
cars.bin,noncars.bin,sample_size_ratio_2138_11762.bin,2138,11762,testing,129,2,0,0,98.47%,220
cars.bin,noncars.bin,sample_size_ratio_2673_11227.bin,2673,11227,testing,666,0,0,0,100.00%,240
cars.bin,noncars.bin,sample_size_ratio_3208_10692.bin,3208,10692,testing,1201,0,0,0,100.00%,236
cars.bin,noncars.bin,sample_size_ratio_3742_10158.bin,3742,10158,testing,1735,0,0,0,100.00%,247
cars.bin,noncars.bin,sample_size_ratio_4277_9623.bin,4277,9623,testing,2270,0,0,0,100.00%,259
cars.bin,noncars.bin,sample_size_ratio_4812_9088.bin,4812,9088,testing,2404,0,0,0,100.00%,267
cars.bin,noncars.bin,sample_size_ratio_5346_8554.bin,5346,8554,testing,1870,0,0,0,100.00%,261
cars.bin,noncars.bin,sample_size_ratio_5881_8019.bin,5881,8019,testing,1335,0,0,0,100.00%,282
cars.bin,noncars.bin,sample_size_ratio_6415_7485.bin,6415,7485,testing,801,0,0,0,100.00%,265
cars.bin,noncars.bin,sample_size_ratio_6950_6950.bin,6950,6950,testing,266,0,0,0,100.00%,251
cars.bin,noncars.bin,sample_size_ratio_2154_11846.bin,2154,11846,testing,45,2,0,0,95.74%,232
cars.bin,noncars.bin,sample_size_ratio_2692_11308.bin,2692,11308,testing,585,0,0,0,100.00%,229
cars.bin,noncars.bin,sample_size_ratio_3231_10769.bin,3231,10769,testing,1124,0,0,0,100.00%,229
cars.bin,noncars.bin,sample_size_ratio_3769_10231.bin,3769,10231,testing,1662,0,0,0,100.00%,259
cars.bin,noncars.bin,sample_size_ratio_4308_9692.bin,4308,9692,testing,2201,0,0,0,100.00%,253
cars.bin,noncars.bin,sample_size_ratio_4846_9154.bin,4846,9154,testing,2370,0,0,0,100.00%,258
cars.bin,noncars.bin,sample_size_ratio_5385_8615.bin,5385,8615,testing,1831,0,0,0,100.00%,279
                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                          cars.bin,noncars.bin,sample_size_ratio_6462_7538.bin,6462,7538,testing,754.000000,0.000000,0.000000,0.000000,100.00%,266
cars.bin,noncars.bin,sample_size_ratio_7000_7000.bin,7000,7000,testing,215.000000,1.000000,0.000000,0.000000,99.54%,262

